Multi-scale GCN-assisted two-stage network for joint segmentation of retinal layers and disc in peripapillary OCT images

An accurate and automated tissue segmentation algorithm for retinal optical coherence tomography (OCT) images is crucial for the diagnosis of glaucoma. However, due to the presence of the optic disc, the anatomical structure of the peripapillary region of the retina is complicated and is challenging for segmentation. To address this issue, we developed a novel graph convolutional network (GCN)-assisted two-stage framework to simultaneously label the nine retinal layers and the optic disc. Specifically, a multi-scale global reasoning module is inserted between the encoder and decoder of a U-shape neural network to exploit anatomical prior knowledge and perform spatial reasoning. We conducted experiments on human peripapillary retinal OCT images. The Dice score of the proposed segmentation network is 0.820$\pm$0.001 and the pixel accuracy is 0.830$\pm$0.002, both of which outperform those from other state-of-the-art techniques.

==> references.txt <==
@misc{code,
author = {Rasskazov, I. L. and Carney, P. S. and Moroz, A.},
title = {STRATIFY: a comprehensive and versatile MATLAB code for a multilayered sphere},
note = {(2020) [retrieved 11 August 2020],
url = {https://gitlab.com/iliarasskazov/stratify},
}

@article{McPhedran2018,
    title = {{"Killing Mie Softly": Analytic Integrals for Resonant Scattering States}},
    year = {2018},
    author = {McPhedran, R. C. and Stout, B.},
    month = {11},
    url = {http://arxiv.org/abs/1811.07132},
    arxivId = {1811.07132}
}

@article{Chen2012a,
    title = {{({$\alpha$}-NaYbF 4 :Tm 3+ )/CaF 2 Core/Shell Nanoparticles with Efficient Near-Infrared to Near-Infrared Upconversion for High-Contrast Deep Tissue Bioimaging}},
    year = {2012},
    journal = {ACS Nano},
    author = {Chen, Guanying and Shen, Jie and Ohulchanskyy, Tymish Y and Patel, Nayan J and Kutikov, Artem and Li, Zhipeng and Song, Jie and Pandey, Ravindra K and {\AA}gren, Hans and Prasad, Paras N and Han, Gang},
    number = {9},
    month = {9},
    pages = {8280--8287},
    volume = {6},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/nn302972r},
    doi = {10.1021/nn302972r},
    issn = {1936-0851}
}

@article{Malerba2015,
    title = {{3D vertical nanostructures for enhanced infrared plasmonics}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Malerba, Mario and Alabastri, Alessandro and Miele, Ermanno and Zilio, Pierfrancesco and Patrini, Maddalena and Bajoni, Daniele and Messina, Gabriele C. and Dipalo, Michele and Toma, Andrea and Proietti Zaccaria, Remo and De Angelis, Francesco},
    number = {1},
    month = {12},
    pages = {16436},
    volume = {5},
    publisher = {Nature Publishing Group},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=4639734&tool=pmcentrez&rendertype=abstract http://www.nature.com/articles/srep16436},
    doi = {10.1038/srep16436},
    issn = {2045-2322},
    pmid = {26552340}
}

@article{Shegai2011,
    title = {{A bimetallic nanoantenna for directional colour routing}},
    year = {2011},
    journal = {Nature Communications},
    author = {Shegai, Timur and Chen, Si and Miljkovi{\'{c}}, Vladimir D. and Zengin, Gülis and Johansson, Peter and K{\"{a}}ll, Mikael},
    number = {1},
    month = {9},
    pages = {481},
    volume = {2},
    url = {http://www.nature.com/articles/ncomms1490},
    doi = {10.1038/ncomms1490},
    issn = {2041-1723}
}

@article{Fan2019,
    title = {{A broadband achromatic metalens array for integral imaging in the visible}},
    year = {2019},
    journal = {Light: Science {\&} Applications},
    author = {Fan, Zhi-Bin and Qiu, Hao-Yang and Zhang, Han-Le and Pang, Xiao-Ning and Zhou, Li-Dan and Liu, Lin and Ren, Hui and Wang, Qiong-Hua and Dong, Jian-Wen},
    number = {1},
    month = {12},
    pages = {67},
    volume = {8},
    url = {www.nature.com/lsa http://www.nature.com/articles/s41377-019-0178-2},
    doi = {10.1038/s41377-019-0178-2},
    issn = {2047-7538}
}

@article{Dombrovsky2011,
    title = {{A combined transient thermal model for laser hyperthermia of tumors with embedded gold nanoshells}},
    year = {2011},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Dombrovsky, Leonid A. and Timchenko, Victoria and Jackson, Michael and Yeoh, Guan H.},
    number = {25-26},
    month = {12},
    pages = {5459--5469},
    volume = {54},
    publisher = {Elsevier Ltd},
    url = {http://dx.doi.org/10.1016/j.ijheatmasstransfer.2011.07.045 http://linkinghub.elsevier.com/retrieve/pii/S0017931011004315},
    doi = {10.1016/j.ijheatmasstransfer.2011.07.045},
    issn = {00179310},
    keywords = {Absorption and scattering, Cancer, Gold nanoshells, Hyperthermia, Laser heating, Transient thermal model}
}

@article{Pang2015,
    title = {{A fluorescent aptasensor for H5N1 influenza virus detection based-on the core-shell nanoparticles metal-enhanced fluorescence (MEF)}},
    year = {2015},
    journal = {Biosensors and Bioelectronics},
    author = {Pang, Yuanfeng and Rong, Zhen and Wang, Junfeng and Xiao, Rui and Wang, Shengqi},
    month = {4},
    pages = {527--532},
    volume = {66},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0956566314008513},
    doi = {10.1016/j.bios.2014.10.052},
    issn = {09565663},
    keywords = {Anti-rHA aptamer, Core-shell nanoparticles, H5N1, MEF, POC diagnostic}
}

@article{Graf2003,
    title = {{A general method to coat colloidal particles with silica}},
    year = {2003},
    journal = {Langmuir},
    author = {Graf, Christina and Vossen, Dirk L. J. and Imhof, Arnout and van Blaaderen, Alfons},
    number = {17},
    month = {8},
    pages = {6693--6700},
    volume = {19},
    url = {https://pubs.acs.org/doi/10.1021/la0347859},
    doi = {10.1021/la0347859},
    issn = {0743-7463}
}

@article{Ren2018,
    title = {{A general method to increase Stokes shift by introducing alternating vibronic structures}},
    year = {2018},
    journal = {Journal of the American Chemical Society},
    author = {Ren, Tian-Bing and Xu, Wang and Zhang, Wei and Zhang, Xing-Xing and Wang, Zhi-Yao and Xiang, Zhen and Yuan, Lin and Zhang, Xiao-Bing},
    number = {24},
    month = {6},
    pages = {7716--7722},
    volume = {140},
    publisher = {American Chemical Society},
    url = {https://pubs.acs.org/doi/10.1021/jacs.8b04404},
    doi = {10.1021/jacs.8b04404},
    issn = {0002-7863}
}

@article{Alaee2015,
    title = {{A generalized Kerker condition for highly directive nanoantennas}},
    year = {2015},
    journal = {Optics Letters},
    author = {Alaee, R. and Filter, R. and Lehr, D. and Lederer, F. and Rockstuhl, C.},
    number = {11},
    month = {6},
    pages = {2645--2648},
    volume = {40},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-40-11-2645},
    doi = {10.1364/OL.40.002645},
    issn = {0146-9592}
}

@article{Davis2014,
    title = {{A Generalized Linear Transport Model for Spatially Correlated Stochastic Media}},
    year = {2014},
    journal = {Journal of Computational and Theoretical Transport},
    author = {Davis, Anthony B. and Xu, Feng},
    number = {1-7},
    month = {12},
    pages = {474--514},
    volume = {43},
    url = {http://www.tandfonline.com/doi/abs/10.1080/23324309.2014.978083},
    doi = {10.1080/23324309.2014.978083},
    issn = {2332-4309}
}

@article{Mortensen2014,
    title = {{A generalized non-local optical response theory for plasmonic nanostructures}},
    year = {2014},
    journal = {Nature Communications},
    author = {Mortensen, N. A. and Raza, S. and Wubs, M. and S{\o}ndergaard, T. and Bozhevolnyi, S. I.},
    number = {1},
    month = {9},
    pages = {3809},
    volume = {5},
    url = {http://www.nature.com/articles/ncomms4809},
    doi = {10.1038/ncomms4809},
    issn = {2041-1723}
}

@article{Li2013,
    title = {{A Gold Nanoparticles Enhanced Surface Plasmon Resonance Immunosensor for Highly Sensitive Detection of Ischemia-Modified Albumin}},
    year = {2013},
    journal = {Sensors},
    author = {Li, Guang and Li, Xian and Yang, Meng and Chen, Meng-Meng and Chen, Long-Cong and Xiong, Xing-Liang},
    number = {10},
    month = {9},
    pages = {12794--12803},
    volume = {13},
    publisher = {Multidisciplinary Digital Publishing Institute},
    url = {http://www.mdpi.com/1424-8220/13/10/12794/},
    doi = {10.3390/s131012794},
    issn = {1424-8220},
    keywords = {gold nanoparticles, ischemia modified albumin, signal enhancement, surface plasmon resonance immunosensor}
}

@article{Chou2014,
    title = {{A hybrid nanoantenna for highly enhanced directional spontaneous emission}},
    year = {2014},
    journal = {Journal of Applied Physics},
    author = {Chou, R. Yuanying and Lu, Guowei and Shen, Hongming and He, Yingbo and Cheng, Yuqing and Perriat, Pascal and Martini, Matteo and Tillement, Olivier and Gong, Qihuang},
    number = {24},
    month = {6},
    pages = {244310},
    volume = {115},
    url = {http://aip.scitation.org/doi/10.1063/1.4885422},
    doi = {10.1063/1.4885422},
    issn = {0021-8979}
}

@article{Prodan2003,
    title = {{A Hybridization Model for the Plasmon Response of Complex Nanostructures}},
    year = {2003},
    journal = {Science},
    author = {Prodan, E. and Radloff, C. and Halas, N.J. and Nordlander, P.},
    number = {5644},
    month = {10},
    pages = {419--422},
    volume = {302},
    url = {http://www.sciencemag.org/cgi/doi/10.1126/science.1089171},
    doi = {10.1126/science.1089171},
    issn = {0036-8075}
}

@article{Menzel2015,
    title = {{A Jones matrix formalism for simulating three-dimensional polarized light imaging of brain tissue}},
    year = {2015},
    journal = {Journal of The Royal Society Interface},
    author = {Menzel, Miriam and Michielsen, Kristel and De Raedt, Hans and Reckfort, Julia and Amunts, Katrin and Axer, Markus},
    number = {111},
    month = {10},
    pages = {20150734},
    volume = {12},
    url = {http://arxiv.org/abs/1506.02832%5Cnhttp://dx.doi.org/10.1098/rsif.2015.0734%5Cnhttp://rsif.royalsocietypublishing.org/lookup/doi/10.1098/rsif.2015.0734 http://rsif.royalsocietypublishing.org/lookup/doi/10.1098/rsif.2015.0734},
    doi = {10.1098/rsif.2015.0734},
    issn = {1742-5689},
    arxivId = {1506.02832},
    keywords = {birefringence, computer simulation, jones matrix calculus, nerve fibre architecture, optics, polarised light imaging}
}

@article{Doicu2019,
    title = {{A light scattering model for total internal reflection microscopy of geometrically anisotropic particles}},
    year = {2019},
    journal = {Journal of Modern Optics},
    author = {Doicu, Adrian and Vasilyeva, Alina A. and Efremenko, Dmitry S. and Wirth, Christopher L. and Wriedt, Thomas},
    number = {10},
    month = {6},
    pages = {1139--1151},
    volume = {66},
    publisher = {Taylor {\&} Francis},
    url = {https://www.tandfonline.com/doi/full/10.1080/09500340.2019.1605005},
    doi = {10.1080/09500340.2019.1605005},
    issn = {0950-0340},
    keywords = {T-matrix, Total internal reflection microscopy, light scattering, light scattering model, microscopy, total internal reflection}
}

@article{Enoch2002,
    title = {{A Metamaterial for Directive Emission}},
    year = {2002},
    journal = {Physical Review Letters},
    author = {Enoch, Stefan and Tayeb, Gérard and Sabouroux, Pierre and Gu{\'{e}}rin, Nicolas and Vincent, Patrick},
    number = {21},
    month = {11},
    pages = {213902},
    volume = {89},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.89.213902},
    doi = {10.1103/PhysRevLett.89.213902},
    issn = {0031-9007}
}

@article{Tonoue2015,
    title = {{A method to obtain the absorption coefficient spectrum of single grain coal in the aliphatic C-H stretching region using infrared transflection microspectroscopy}},
    year = {2015},
    journal = {Applied Spectroscopy},
    author = {Tonoue, Ryota and Katsura, Makoto and Hamamoto, Mai and Bessho, Hiroki and Nakashima, Satoru},
    number = {7},
    pages = {733--739},
    volume = {68},
    doi = {10.1366/13-07063},
    issn = {19433530},
    pmid = {25014839},
    keywords = {Absorption coefficient, Coal, Infrared microspectroscopy, Transflection}
}

@article{Mackowski2011,
    title = {{A multiple sphere T-matrix Fortran code for use on parallel computer clusters}},
    year = {2011},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mackowski, D.W. and Mishchenko, M.I.},
    number = {13},
    month = {9},
    pages = {2182--2192},
    volume = {112},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407311001129},
    doi = {10.1016/j.jqsrt.2011.02.019},
    issn = {00224073},
    keywords = {Multiple sphere scattering, Numerical methods, T-matrix method}
}

@article{Bartick1994,
    title = {{A new approach to forensic analysis with infrared microscopy: Internal reflection spectroscopy}},
    year = {1994},
    journal = {Analytica Chimica Acta},
    author = {Bartick, Edward G. and Tungol, Mary W. and Reffner, John A.},
    number = {1-2},
    month = {3},
    pages = {35--42},
    volume = {288},
    url = {http://linkinghub.elsevier.com/retrieve/pii/000326709485114X},
    doi = {10.1016/0003-2670(94)85114-X},
    issn = {00032670}
}

@article{Tian2017,
    title = {{A new approximate fast method of computing the scattering from multilayer rough surfaces based on the Kirchhoff approximation}},
    year = {2017},
    journal = {Radio Science},
    author = {Tian, Jiasheng and Tong, Jian and Shi, Jian and Gui, Liangqi},
    number = {2},
    month = {2},
    pages = {186--195},
    volume = {52},
    url = {http://doi.wiley.com/10.1002/2016RS006151},
    doi = {10.1002/2016RS006151},
    issn = {00486604},
    keywords = {KA method, MOM, electromagnetic scattering, multilayer rough surfaces, stratified media}
}

@article{Breuer2013,
    title = {{A new constrained ICA approach for optimal signal decomposition in polarized light imaging}},
    year = {2013},
    journal = {Journal of Neuroscience Methods},
    author = {Breuer, Lukas and Axer, Markus and Dammers, Jürgen},
    number = {1},
    month = {10},
    pages = {30--38},
    volume = {220},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.jneumeth.2013.08.022 http://linkinghub.elsevier.com/retrieve/pii/S0165027013003002},
    doi = {10.1016/j.jneumeth.2013.08.022},
    issn = {01650270},
    pmid = {24012940},
    keywords = {CICAP, Constrained independent component analysis, PLI, Polarized light imaging}
}

@article{Pang2017,
    title = {{A new method for estimating the extinction efficiency of polystyrene microsphere by micro-FTIR spectroscopy}},
    year = {2017},
    journal = {Spectrochimica Acta Part A: Molecular and Biomolecular Spectroscopy},
    author = {Pang, Shu-Feng and Wang, Jing and Zhang, Yun-Hong and Leng, Chun-Bo and Zhang, Yun-Hong},
    month = {6},
    pages = {249--253},
    volume = {181},
    url = {http://ac.els-cdn.com/S1386142517302494/1-s2.0-S1386142517302494-main.pdf?_tid=20926e48-25ce-11e7-a318-00000aacb35d&acdnat=1492695470_285e1d9b721104ffc1da29c4d854d4f5 http://linkinghub.elsevier.com/retrieve/pii/S1386142517302494},
    doi = {10.1016/j.saa.2017.03.063},
    issn = {13861425},
    keywords = {Aperture, Extinction efficiency (Qext), Micro-FTIR, Microsphere, Mie scattering}
}

@article{Marengo2013,
    title = {{A new theory of the generalized optical theorem in anisotropic media}},
    year = {2013},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Marengo, Edwin A.},
    number = {4},
    month = {4},
    pages = {2164--2179},
    volume = {61},
    publisher = {Institute of Electrical and Electronics Engineers Inc.},
    url = {http://ieeexplore.ieee.org/document/6380537/},
    doi = {10.1109/TAP.2012.2233702},
    issn = {0018-926X},
    keywords = {Anisotropic media, electromagnetic information, gyrotropic, multipole expansion, optical theorem, reactive power, scattering, time reversal}
}

@article{Hessel1965,
    title = {{A new theory of Wood's anomalies on optical gratings}},
    year = {1965},
    journal = {Applied Optics},
    author = {Hessel, A. and Oliner, A. A.},
    number = {10},
    month = {10},
    pages = {1275--1297},
    volume = {4},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-4-10-1275},
    doi = {10.1364/AO.4.001275},
    issn = {0003-6935}
}

@article{Lyantse1964,
    title = {{A non-selfadjoint differential operator of second order on a semi-axis}},
    year = {1964},
    journal = {Dokl. Akad. Nauk SSSR},
    author = {Lyantse, V. È.},
    number = {5},
    pages = {1030–1033},
    volume = {154}
}

@article{Forgber2018,
    title = {{A novel approach to calculate radiative thermal exchange in coupled particle simulations}},
    year = {2018},
    journal = {Powder Technology},
    author = {Forgber, Thomas and Radl, Stefan},
    month = {1},
    pages = {24--44},
    volume = {323},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0032591017307404},
    doi = {10.1016/j.powtec.2017.09.014},
    issn = {00325910}
}

@article{Axer2011a,
    title = {{A novel approach to the human connectome: Ultra-high resolution mapping of fiber tracts in the brain}},
    year = {2011},
    journal = {NeuroImage},
    author = {Axer, Markus and Amunts, Katrin and Gr{\"{a}}ssel, David and Palm, Christoph and Dammers, Jürgen and Axer, Hubertus and Pietrzyk, Uwe and Zilles, Karl},
    number = {2},
    month = {1},
    pages = {1091--1101},
    volume = {54},
    publisher = {Elsevier Inc.},
    url = {http://dx.doi.org/10.1016/j.neuroimage.2010.08.075 http://linkinghub.elsevier.com/retrieve/pii/S105381191001178X},
    isbn = {1095-9572 (Electronic){\textbackslash}r1053-8119 (Linking)},
    doi = {10.1016/j.neuroimage.2010.08.075},
    issn = {10538119},
    pmid = {20832489},
    keywords = {Connectome, Human brain, Method, Polarized light imaging, Systems biology, Tractography}
}

@article{Gong2014,
    title = {{A novel effective medium theory for modelling the thermal conductivity of porous materials}},
    year = {2014},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Gong, Lunlun and Wang, Yonghong and Cheng, Xudong and Zhang, Ruifang and Zhang, Heping},
    month = {1},
    pages = {295--298},
    volume = {68},
    publisher = {Pergamon},
    url = {http://www.sciencedirect.com/science/article/pii/S001793101300817X?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S001793101300817X},
    doi = {10.1016/j.ijheatmasstransfer.2013.09.043},
    issn = {00179310}
}

@article{Horstmeyer2014,
    title = {{A phase space model of Fourier ptychographic microscopy}},
    year = {2014},
    journal = {Optics Express},
    author = {Horstmeyer, Roarke and Yang, Changhuei},
    number = {1},
    month = {1},
    pages = {338},
    volume = {22},
    url = {http://www.osapublishing.org/viewmedia.cfm?uri=oe-22-1-338&seq=0&html=true https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-1-338},
    isbn = {1094-4087 (Electronic) 1094-4087 (Linking)},
    doi = {10.1364/OE.22.000338},
    issn = {1094-4087},
    pmid = {24514995},
    keywords = {Computational imaging, Partial coherence in imaging, Phase space methods of analysis, Quasi-probability distribution functions}
}

@article{Liu2018b,
    title = {{A Plasmonic Sensor Array with Ultrahigh Figures of Merit and Resonance Linewidths down to 3 nm}},
    year = {2018},
    journal = {Advanced Materials},
    author = {Liu, Bowen and Chen, Shu and Zhang, Jiancheng and Yao, Xu and Zhong, Jinhui and Lin, Haixin and Huang, Tengxiang and Yang, Zhilin and Zhu, Jinfeng and Liu, Shou and Lienau, Christoph and Wang, Lei and Ren, Bin},
    number = {12},
    month = {3},
    pages = {1706031},
    volume = {30},
    url = {http://doi.wiley.com/10.1002/adma.201706031},
    isbn = {1561-8633},
    doi = {10.1002/adma.201706031},
    issn = {09359648},
    keywords = {metasurfaces, nanofabrication, optical losses, optical sensor, plasmonic structures}
}

@article{Aioub2016,
    title = {{A Real-Time Surface Enhanced Raman Spectroscopy Study of Plasmonic Photothermal Cell Death Using Targeted Gold Nanoparticles}},
    year = {2016},
    journal = {Journal of the American Chemical Society},
    author = {Aioub, Mena and El-Sayed, Mostafa A.},
    number = {4},
    month = {2},
    pages = {1258--1264},
    volume = {138},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/jacs.5b10997},
    doi = {10.1021/jacs.5b10997},
    issn = {0002-7863}
}

@article{Moroz2005,
    title = {{A recursive transfer-matrix solution for a dipole radiating inside and outside a stratified sphere}},
    year = {2005},
    journal = {Ann. Phys. (NY)},
    author = {Moroz, Alexander},
    number = {2},
    month = {2},
    pages = {352--418},
    volume = {315},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003491604001277 https://linkinghub.elsevier.com/retrieve/pii/S0003491604001277},
    doi = {10.1016/j.aop.2004.07.002},
    issn = {00034916},
    keywords = {Chiral spheres, Engineering of decay rates, Fluorescent microscopy, Inelastic scattering, LIDAR, Multilayered sphere, Near-field optical, Nonradiative decay rate, Optical probes, Optical properties of nanoparticles, Radiative decay rate, Raman scattering, Spectroscopy, Ultrathin layers with a nonlocal dielectric functi}
}

@article{Berg2018,
    title = {{A review and reassessment of diffraction, scattering, and shadows in electrodynamics}},
    year = {2018},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Berg, Matthew J. and Sorensen, Christopher M.},
    month = {5},
    pages = {225--239},
    volume = {210},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407317308191 https://linkinghub.elsevier.com/retrieve/pii/S0022407317308191},
    doi = {10.1016/j.jqsrt.2018.02.002},
    issn = {00224073}
}

@article{Turker-Kaya2017,
    title = {{A Review of Mid-Infrared and Near-Infrared Imaging: Principles, Concepts and Applications in Plant Tissue Analysis}},
    year = {2017},
    journal = {Molecules},
    author = {T{\"{u}}rker-Kaya, Sevgi and Huck, Christian},
    number = {1},
    month = {1},
    pages = {168},
    volume = {22},
    url = {http://www.mdpi.com/1420-3049/22/1/168},
    doi = {10.3390/molecules22010168},
    issn = {1420-3049}
}

@techreport{Hermansson2003,
    title = {{A Review of Models for Scattering from Rough Surfaces A Review of Models for Scattering from Rough Surfaces}},
    year = {2003},
    booktitle = {Sweidish Defence Research Agency},
    author = {Hermansson, Patrik and Forssell, Goran and Fagerstrom, Jan},
    number = {November},
    keywords = {mathematical modelling, modellering, rough surfaces, signature materials, signaturmaterial, skrovliga ytor}
}

@article{Blaber2010,
    title = {{A review of the optical properties of alloys and intermetallics for plasmonics}},
    year = {2010},
    journal = {Journal of Physics: Condensed Matter},
    author = {Blaber, M G and Arnold, M D and Ford, M J},
    number = {14},
    month = {4},
    pages = {143201},
    volume = {22},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0953-8984/22/i=14/a=143201?key=crossref.ef91f4711ff81590fc4419fbf4d45874},
    doi = {10.1088/0953-8984/22/14/143201},
    issn = {0953-8984}
}

@article{Potter2017,
    title = {{A Review of the Total Field/Scattered Field Technique for the FDTD Method}},
    year = {2017},
    journal = {FERMAT},
    author = {Potter, Mike and B{\'{e}}renger, Jean-Pierre},
    pages = {1},
    volume = {19}
}

@article{Jilkine2008,
    title = {{A sensitive method for examining whole-cell biochemical composition in single cells of filamentous fungi using synchrotron FTIR spectromicroscopy}},
    year = {2008},
    journal = {Journal of Inorganic Biochemistry},
    author = {Jilkine, Konstantin and Gough, Kathleen M. and Julian, Robert and Kaminskyj, Susan G.W.},
    number = {3},
    month = {3},
    pages = {540--546},
    volume = {102},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0162013407003005},
    doi = {10.1016/j.jinorgbio.2007.10.023},
    issn = {01620134}
}

@article{Manifacier1976,
    title = {{A simple method for the determination of the optical constants n, k and the thickness of a weakly absorbing thin film}},
    year = {1976},
    journal = {Journal of Physics E: Scientific Instruments},
    author = {Manifacier, J C and Gasiot, J and Fillard, J P},
    number = {11},
    month = {11},
    pages = {1002--1004},
    volume = {9},
    url = {http://iopscience.iop.org/0022-3735/9/11/032 http://stacks.iop.org/0022-3735/9/i=11/a=032?key=crossref.d37188fff8bbe7c9fc333226a0d15203},
    doi = {10.1088/0022-3735/9/11/032},
    issn = {0022-3735}
}

@article{Szafranek2017,
    title = {{A Source-Model Technique for Analysis of Waveguiding Across an Array of Arbitrary Smooth Cylinders Partially Buried in a Penetrable Substrate}},
    year = {2017},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Szafranek, Dana and Leviatan, Yehuda},
    number = {5},
    month = {5},
    pages = {2748--2753},
    volume = {65},
    url = {http://ieeexplore.ieee.org/document/7862763/},
    doi = {10.1109/TAP.2017.2673801},
    issn = {0018-926X}
}

@article{Bedeaux1983,
    title = {{A statistical theory for the dielectric properties of thin island films: Application and comparison with experimental results}},
    year = {1983},
    journal = {Thin Solid Films},
    author = {Bedeaux, D and Vlieger, J},
    number = {3},
    month = {4},
    pages = {265--281},
    volume = {102},
    url = {http://ac.els-cdn.com/0040609083900949/1-s2.0-0040609083900949-main.pdf?_tid=114306fc-3a49-11e7-8fdc-00000aab0f02&acdnat=1494947295_231fb5d84d1cba3ff41499f8616b2836 http://linkinghub.elsevier.com/retrieve/pii/0040609083900949},
    doi = {10.1016/0040-6090(83)90094-9},
    issn = {00406090}
}

@article{Demir2012,
    title = {{A Study of the Fourth-Order Small Perturbation Method for Scattering From Two-Layer Rough Surfaces}},
    year = {2012},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Demir, Metin A. and Johnson, Joel T. and Zajdel, Tom J.},
    number = {9},
    month = {9},
    pages = {3374--3382},
    volume = {50},
    url = {http://ieeexplore.ieee.org/document/6151123/},
    doi = {10.1109/TGRS.2011.2182614},
    issn = {0196-2892},
    keywords = {Layered media, remote sensing, rough surface scattering}
}

@article{Shin1997,
    title = {{A study on the effect of heat treatment on functional groups of pitch based activated carbon fiber using FTIR}},
    year = {1997},
    journal = {Carbon},
    author = {Shin, S. and Jang, J. and Yoon, S.-H. and Mochida, I.},
    number = {12},
    pages = {1739--1743},
    volume = {35},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0008622397001322},
    doi = {10.1016/S0008-6223(97)00132-2},
    issn = {00086223}
}

@article{Rui2020,
    title = {{A subradiant optical mirror formed by a single structured atomic layer}},
    year = {2020},
    journal = {Nature},
    author = {Rui, Jun and Wei, David and Rubio-Abadal, Antonio and Hollerith, Simon and Zeiher, Johannes and Stamper-Kurn, Dan M. and Gross, Christian and Bloch, Immanuel},
    number = {7816},
    month = {7},
    pages = {369--374},
    volume = {583},
    publisher = {Springer US},
    url = {http://arxiv.org/abs/2001.00795 http://www.nature.com/articles/s41586-020-2463-x},
    doi = {10.1038/s41586-020-2463-x},
    issn = {0028-0836},
    arxivId = {2001.00795}
}

@article{Du2013,
    title = {{A surface plasmon resonance biosensor based on gold nanoparticle array}},
    year = {2013},
    journal = {Optics Communications},
    author = {Du, Yuchan and Shi, Lina and Hong, Meihua and Li, Hailiang and Li, Dongmei and Liu, Ming},
    month = {7},
    pages = {232--236},
    volume = {298-299},
    publisher = {Elsevier},
    url = {http://dx.doi.org/10.1016/j.optcom.2013.02.024 https://linkinghub.elsevier.com/retrieve/pii/S0030401813002101},
    doi = {10.1016/j.optcom.2013.02.024},
    issn = {00304018},
    keywords = {Liquid refractive index detection, Photonic crystal slab, Surface plasmon resonance sensor}
}

@article{Szeghalmi2007,
    title = {{A synchrotron FTIR microspectroscopy investigation of fungal hyphae grown under optimal and stressed conditions}},
    year = {2007},
    journal = {Analytical and Bioanalytical Chemistry},
    author = {Szeghalmi, Adriana and Kaminskyj, Susan and Gough, Kathleen M.},
    number = {5},
    month = {2},
    pages = {1779--1789},
    volume = {387},
    url = {http://link.springer.com/10.1007/s00216-006-0850-2},
    doi = {10.1007/s00216-006-0850-2},
    issn = {1618-2642}
}

@article{Quirantes2005,
    title = {{A T-matrix method and computer code for randomly oriented, axially symmetric coated scatterers}},
    year = {2005},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Quirantes, Arturo},
    number = {3},
    pages = {373--381},
    volume = {92},
    doi = {10.1016/j.jqsrt.2004.08.004},
    issn = {00224073},
    keywords = {Coated particles, Fortran code, Nonspherical scatterers, T-matrix}
}

@article{Kim2017a,
    title = {{A theory of scalar wave scattering by a circular cylinder and a planar substrate}},
    year = {2017},
    journal = {Journal of the Korean Physical Society},
    author = {Kim, Jin Seung},
    number = {6},
    month = {3},
    pages = {574--579},
    volume = {70},
    url = {https://link.springer.com/content/pdf/10.3938%2Fjkps.70.574.pdf http://link.springer.com/10.3938/jkps.70.574},
    doi = {10.3938/jkps.70.574},
    issn = {0374-4884},
    keywords = {Cylinder, Multiple scattering, Planar substrate, Scattering}
}

@book{Watson1995,
    title = {{A Treatise on the Theory of Bessel Functions}},
    year = {1995},
    author = {Watson, G N},
    series = {Cambridge Mathematical Library},
    publisher = {Cambridge University Press},
    url = {https://books.google.com/books?id=Mlk3FrNoEVoC},
    isbn = {9780521483919}
}

@article{Wapenaar2012,
    title = {{A unified optical theorem for scalar and vectorial wave fields}},
    year = {2012},
    journal = {The Journal of the Acoustical Society of America},
    author = {Wapenaar, Kees and Douma, Huub},
    number = {5},
    month = {5},
    pages = {3611--3626},
    volume = {131},
    url = {http://dx.doi.org/10.1121/1.3701880] http://asa.scitation.org/doi/10.1121/1.3701880},
    doi = {10.1121/1.3701880},
    issn = {0001-4966}
}

@article{Search,
    title = {{A visible-near infrared tunable waveguide based on plasmonic gold nanoshell}},
    year = {2008},
    journal = {Chinese Physics B},
    author = {Hai-Xi, Zhang and Ying, Gu and Qi-Huang, Gong},
    number = {7},
    month = {7},
    pages = {2567--2573},
    volume = {17},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0010854598002276 http://stacks.iop.org/1674-1056/17/i=7/a=038?key=crossref.f105aae927f434b91fe31dab2f389866},
    doi = {10.1088/1674-1056/17/7/038},
    issn = {1674-1056},
    keywords = {07, 1674-1056, 17, 17 no 7, 2008, 2567-07, july 2008}
}

@article{Hurst1988,
    title = {{Ab initio analytic polarizability, first and second hyperpolarizabilities of large conjugated organic molecules: Applications to polyenes C4H6 to C22H24}},
    year = {1988},
    journal = {The Journal of Chemical Physics},
    author = {Hurst, Graham J B and Dupuis, Michel and Clementi, Enrico},
    number = {1},
    month = {7},
    pages = {385--395},
    volume = {89},
    url = {http://dx.doi.org/10.1063/1.455480 http://aip.scitation.org/toc/jcp/89/1 http://aip.scitation.org/doi/10.1063/1.455480},
    doi = {10.1063/1.455480},
    issn = {0021-9606}
}

@article{Vasiliev1997,
    title = {{Ab initio Calculations for the Polarizabilities of Small Semiconductor Clusters}},
    year = {1997},
    journal = {Physical Review Letters},
    author = {Vasiliev, Igor and {\"{O}}{\u{g}}{\"{u}}t, Serdar and Chelikowsky, James R.},
    number = {25},
    month = {6},
    pages = {4805--4808},
    volume = {78},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.78.4805},
    isbn = {0031-9007},
    doi = {10.1103/PhysRevLett.78.4805},
    issn = {0031-9007}
}

@article{Gallinet2011a,
    title = {{Ab initio theory of Fano resonances in plasmonic nanostructures and metamaterials}},
    year = {2011},
    journal = {Physical Review B},
    author = {Gallinet, Benjamin and Martin, Olivier J F},
    number = {23},
    month = {6},
    pages = {235427},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.83.235427},
    doi = {10.1103/PhysRevB.83.235427},
    issn = {1098-0121},
    keywords = {0270Pt, 0350De, 7145Gm, number(s): 8105Xj}
}

@article{Sugimoto2019,
    title = {{Absolute scattering cross sections of titanium nitride nanoparticles determined by single-particle spectroscopy: Implications for plasmonic nanoantennas}},
    year = {2019},
    journal = {ACS Applied Nano Materials},
    author = {Sugimoto, Hiroshi and Ikuno, Yoichi and Fujii, Minoru},
    number = {10},
    month = {10},
    pages = {6769--6773},
    volume = {2},
    url = {https://pubs.acs.org/doi/10.1021/acsanm.9b01725},
    doi = {10.1021/acsanm.9b01725},
    issn = {2574-0970},
    keywords = {nanoantenna, plasmon, scattering, single-particle spectroscopy, titanium nitride}
}

@book{Bohren1998,
    title = {{Absorption and scattering of light by small particles}},
    year = {1998},
    author = {Bohren, Craig F. and Huffman, Donald R.},
    month = {4},
    pages = {530},
    publisher = {Wiley-VCH Verlag GmbH},
    url = {http://doi.wiley.com/10.1002/9783527618156},
    address = {Weinheim, Germany},
    isbn = {9783527618156},
    doi = {10.1002/9783527618156}
}

@article{Stout2003,
    title = {{Absorption in multiple-scattering systems of coated spheres}},
    year = {2003},
    journal = {Journal of the Optical Society of America A},
    author = {Stout, Brian and Andraud, Christine and Stout, Sophie and Lafait, Jacques},
    number = {6},
    month = {6},
    pages = {1050},
    volume = {20},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-20-6-1050},
    doi = {10.1364/JOSAA.20.001050},
    issn = {1084-7529}
}

@article{Peck2019,
    title = {{Absorption leads to narrower plasmonic resonances}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Peck, Ryan L. and Brolo, Alexandre G. and Gordon, Reuven},
    number = {8},
    month = {8},
    pages = {F117-F122},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-8-F117},
    doi = {10.1364/JOSAB.36.00F117},
    issn = {0740-3224}
}

@article{Roldughin2017,
    title = {{Absorption of electromagnetic radiation by a nanoparticle in a nanocomposite: Going beyond the Maxwell-Garnett approximation}},
    year = {2017},
    journal = {Colloid Journal},
    author = {Roldughin, V I and Rudoy, V M},
    number = {6},
    month = {11},
    pages = {809--814},
    volume = {79},
    publisher = {Pleiades Publishing, Ltd},
    url = {https://link.springer.com/content/pdf/10.1134%2FS1061933X17060138.pdf http://link.springer.com/10.1134/S1061933X17060138},
    doi = {10.1134/S1061933X17060138},
    issn = {1061-933X}
}

@article{Ananeva2018,
    title = {{Absorption Spectra of Gold Nanoparticle Suspensions}},
    year = {2018},
    journal = {Russian Physics Journal},
    author = {Anan’eva, M. V. and Nurmukhametov, D. R. and Zverev, A. S. and Nelyubina, N. V. and Zvekov, A. A. and Russakov, D. M. and Kalenskii, A. V. and Eremenko, A. N.},
    number = {10},
    month = {2},
    pages = {1651--1658},
    volume = {60},
    url = {http://link.springer.com/10.1007/s11182-018-1264-2},
    doi = {10.1007/s11182-018-1264-2},
    issn = {1064-8887}
}

@article{Zhu2018,
    title = {{Accessing the exceptional points in coupled Fabry–Perot resonators through hybrid integration}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Zhu, Yeyu and Zhu, Lin},
    number = {12},
    month = {12},
    pages = {4920--4927},
    volume = {5},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b01075},
    doi = {10.1021/acsphotonics.8b01075},
    issn = {2330-4022},
    keywords = {coupled resonators, exceptional points, light-emitting diodes, parity-time symmetry, photonic integrated circuits}
}

@article{Somerville2015,
    title = {{Accurate and convergent T-matrix calculations of light scattering by spheroids}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Somerville, W.R.C. and Augui{\'{e}}, B and Le Ru, E.C.},
    month = {7},
    pages = {29--35},
    volume = {160},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407315001120},
    doi = {10.1016/j.jqsrt.2015.03.020},
    issn = {00224073},
    keywords = {Electromagnetic optics, Mie theory, Numerical approximation and analysis, Scattering, T-matrix}
}

@article{Paulus2000,
    title = {{Accurate and efficient computation of the Green's tensor for stratified media}},
    year = {2000},
    journal = {Physical Review E},
    author = {Paulus, Michael and Gay-Balmaz, Phillipe and Martin, Olivier J. F.},
    number = {4},
    month = {10},
    pages = {5797--5807},
    volume = {62},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.62.5797},
    isbn = {1063-651X (Print){\textbackslash}r1063-651X (Linking)},
    doi = {10.1103/PhysRevE.62.5797},
    issn = {1063-651X},
    pmid = {11089140}
}

@article{Maroulis2003,
    title = {{Accurate dipole polarizabilities of small silicon clusters from ab initio and density functional theory calculations}},
    year = {2003},
    journal = {The Journal of Chemical Physics},
    author = {Maroulis, George and Begu{\'{e}}, Didier and Pouchan, Claude},
    number = {2},
    month = {7},
    pages = {794--797},
    volume = {119},
    url = {http://link.aip.org/link/JCPSA6/v119/i2/p794/s1&Agg=doi http://aip.scitation.org/doi/10.1063/1.1576210},
    doi = {10.1063/1.1576210},
    issn = {0021-9606}
}

@article{Reddy2010,
    title = {{Accurate histopathology from low signal-to-noise ratio spectroscopic imaging data}},
    year = {2010},
    journal = {The Analyst},
    author = {Reddy, Rohith K. and Bhargava, Rohit},
    number = {11},
    pages = {2818},
    volume = {135},
    url = {http://xlink.rsc.org/?DOI=c0an00350f},
    doi = {10.1039/c0an00350f},
    issn = {0003-2654}
}

@article{Myers2018,
    title = {{Accurate Measurement of the Optical Constants n and k for a Series of 57 Inorganic and Organic Liquids for Optical Modeling and Detection}},
    year = {2018},
    journal = {Applied Spectroscopy},
    author = {Myers, Tanya L. and Tonkyn, Russell G. and Danby, Tyler O. and Taubman, Matthew S. and Bernacki, Bruce E. and Birnbaum, Jerome C. and Sharpe, Steven W. and Johnson, Timothy J.},
    number = {4},
    month = {4},
    pages = {535--550},
    volume = {72},
    url = {http://journals.sagepub.com/doi/10.1177/0003702817742848},
    doi = {10.1177/0003702817742848},
    issn = {0003-7028}
}

@article{Djorovic2017,
    title = {{Accurate modeling of the polarizability of dyes for electromagnetic calculations}},
    year = {2017},
    journal = {ACS Omega},
    author = {Djorovi{\'{c}}, Aleksa and Meyer, Matthias and Darby, Brendan L. and Le Ru, Eric C.},
    number = {5},
    month = {5},
    pages = {1804--1811},
    volume = {2},
    url = {https://pubs.acs.org/doi/10.1021/acsomega.7b00171},
    doi = {10.1021/acsomega.7b00171},
    issn = {2470-1343}
}

@article{Yu2017,
    title = {{Accurate thermoplasmonic simulation of metallic nanoparticles}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Yu, Da-Miao and Liu, Yan-Nan and Tian, Fa-Lin and Pan, Xiao-Min and Sheng, Xin-Qing},
    month = {1},
    pages = {150--160},
    volume = {187},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316303375},
    doi = {10.1016/j.jqsrt.2016.09.007},
    issn = {00224073},
    keywords = {Light absorption, Metallic nanoparticles, Simulation, Thermoplasmonics}
}

@article{Liu2015d,
    title = {{Achieving an ultra-narrow multiband light absorption meta-surface via coupling with an optical cavity}},
    year = {2015},
    journal = {Nanotechnology},
    author = {Liu, Zhengqi and Liu, Guiqiang and Liu, Xiaoshan and Huang, Shan and Wang, Yan and Pan, Pingping and Liu, Mulin},
    number = {23},
    month = {6},
    pages = {235702},
    volume = {26},
    url = {http://iopscience.iop.org/article/10.1088/0957-4484/26/23/235702/pdf http://stacks.iop.org/0957-4484/26/i=23/a=235702?key=crossref.9986c7cf38e000d79c26567fa49c4a93},
    doi = {10.1088/0957-4484/26/23/235702},
    issn = {0957-4484}
}

@article{Song2019,
    title = {{Achieving full-color generation with polarization-tunable perfect light absorption}},
    year = {2019},
    journal = {Optical Materials Express},
    author = {Song, Maowen and Kudyshev, Zhaxylyk A. and Yu, Honglin and Boltasseva, Alexandra and Shalaev, Vladimir M. and Kildishev, Alexander V.},
    number = {2},
    month = {2},
    pages = {779},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-9-2-779},
    doi = {10.1364/OME.9.000779},
    issn = {2159-3930}
}

@article{Zhan2017,
    title = {{Achieving high-efficiency emission depletion nanoscopy by employing cross relaxation in upconversion nanoparticles}},
    year = {2017},
    journal = {Nature Communications},
    author = {Zhan, Qiuqiang and Liu, Haichun and Wang, Baoju and Wu, Qiusheng and Pu, Rui and Zhou, Chao and Huang, Bingru and Peng, Xingyun and {\AA}gren, Hans and He, Sailing},
    number = {1},
    month = {12},
    pages = {1058},
    volume = {8},
    url = {http://www.nature.com/articles/s41467-017-01141-y},
    doi = {10.1038/s41467-017-01141-y},
    issn = {2041-1723}
}

@article{Kriegsmann2000,
    title = {{Acoustic scattering by baffled flexible surfaces: The discrete optical theorem}},
    year = {2000},
    journal = {The Journal of the Acoustical Society of America},
    author = {Kriegsmann, G. A.},
    number = {3},
    month = {3},
    pages = {1121--1125},
    volume = {107},
    url = {http://asa.scitation.org/doi/10.1121/1.428402},
    doi = {10.1121/1.428402},
    issn = {0001-4966}
}

@article{Zhou2018,
    title = {{Activation of the surface dark-layer to enhance upconversion in a thermal field}},
    year = {2018},
    journal = {Nature Photonics},
    author = {Zhou, Jiajia and Wen, Shihui and Liao, Jiayan and Clarke, Christian and Tawfik, Sherif Abdulkader and Ren, Wei and Mi, Chao and Wang, Fan and Jin, Dayong},
    number = {3},
    month = {3},
    pages = {154--158},
    volume = {12},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41566-018-0108-5 http://www.nature.com/articles/s41566-018-0108-5},
    doi = {10.1038/s41566-018-0108-5},
    issn = {1749-4885}
}

@article{Marinica2015,
    title = {{Active quantum plasmonics}},
    year = {2015},
    journal = {Science Advances},
    author = {Marinica, Dana Codruta and Zapata, Mario and Nordlander, Peter and Kazansky, Andrey K. and M. Echenique, Pedro and Aizpurua, Javier and Borisov, Andrei G.},
    number = {11},
    month = {12},
    pages = {e1501095},
    volume = {1},
    url = {http://advances.sciencemag.org/lookup/doi/10.1126/sciadv.1501095},
    doi = {10.1126/sciadv.1501095},
    issn = {2375-2548}
}

@article{GisbertQuilis2019,
    title = {{Actively tunable collective localized surface plasmons by responsive hydrogel membrane}},
    year = {2019},
    journal = {Advanced Optical Materials},
    author = {Gisbert Quilis, Nestor and van Dongen, Marcel and Venugopalan, Priyamvada and Kotlarek, Daria and Petri, Christian and Moreno Cencerrado, Alberto and Stanescu, Sorin and Toca Herrera, Jose Luis and Jonas, Ulrich and M{\"{o}}ller, Martin and Mourran, Ahmed and Dostalek, Jakub},
    number = {15},
    month = {8},
    pages = {1900342},
    volume = {7},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201900342},
    doi = {10.1002/adom.201900342},
    issn = {2195-1071},
    keywords = {active plasmonics, biosensing, lattice resonance, metallic nanoparticles, responsive hydrogels}
}

@article{Liu2015a,
    title = {{Advances in the theoretical understanding of photon upconversion in rare-earth activated nanophosphors}},
    year = {2015},
    journal = {Chem. Soc. Rev.},
    author = {Liu, Guokui},
    number = {6},
    pages = {1635--1652},
    volume = {44},
    url = {http://xlink.rsc.org/?DOI=C4CS00187G},
    doi = {10.1039/C4CS00187G},
    issn = {0306-0012}
}

@article{Xu2014,
    title = {{Ag-SiO2-Er2O3 nanocomposites: Highly effective upconversion luminescence at high power excitation and high temperature}},
    year = {2014},
    journal = {Scientific Reports},
    author = {Xu, Wen and Min, Xiaolei and Chen, Xu and Zhu, Yongsheng and Zhou, Pingwei and Cui, Shaobo and Xu, Sai and Tao, Li and Song, Hongwei},
    number = {1},
    month = {5},
    pages = {5087},
    volume = {4},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep05087},
    doi = {10.1038/srep05087},
    issn = {2045-2322},
    keywords = {Nanoparticles, Nanophotonics and plasmonics}
}

@article{Rakic1995,
    title = {{Algorithm for the determination of intrinsic optical constants of metal films: application to aluminum}},
    year = {1995},
    journal = {Applied Optics},
    author = {Raki{\'{c}}, Aleksandar D.},
    number = {22},
    month = {8},
    pages = {4755},
    volume = {34},
    url = {https://www.osapublishing.org/DirectPDFAccess/104E85C9-AEAE-E6BE-8775B9A11CD322CA_46160/ao-34-22-4755.pdf?da=1&id=46160&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-34-22-4755},
    doi = {10.1364/AO.34.004755},
    issn = {0003-6935},
    keywords = {Kramers-Kronig analysis, aluminum, metal-film optics, optical constants}
}

@article{Toon1981,
    title = {{Algorithms for the calculation of scattering by stratified spheres}},
    year = {1981},
    journal = {Applied Optics},
    author = {Toon, Owen B. and Ackerman, T. P.},
    number = {20},
    month = {10},
    pages = {3657--3660},
    volume = {20},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-20-20-3657},
    doi = {10.1364/AO.20.003657},
    issn = {0003-6935}
}

@article{Kaur2017,
    title = {{All-Ceramic Microfibrous Solar Steam Generator: TiN Plasmonic Nanoparticle-Loaded Transparent Microfibers}},
    year = {2017},
    journal = {ACS Sustainable Chemistry {\&} Engineering},
    author = {Kaur, Manpreet and Ishii, Satoshi and Shinde, Satish Laxman and Nagao, Tadaaki},
    number = {10},
    month = {10},
    pages = {8523--8528},
    volume = {5},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acssuschemeng.7b02089 http://pubs.acs.org/doi/10.1021/acssuschemeng.7b02089},
    doi = {10.1021/acssuschemeng.7b02089},
    issn = {2168-0485}
}

@article{Proust2016a,
    title = {{All-dielectric colored metasurfaces with silicon Mie resonators}},
    year = {2016},
    journal = {ACS Nano},
    author = {Proust, Julien and Bedu, Frédéric and Gallas, Bruno and Ozerov, Igor and Bonod, Nicolas},
    number = {8},
    month = {8},
    pages = {7761--7767},
    volume = {10},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.6b03207},
    doi = {10.1021/acsnano.6b03207},
    issn = {1936-0851}
}

@article{Nagasaki2017,
    title = {{All-dielectric dual-color pixel with subwavelength resolution}},
    year = {2017},
    journal = {Nano Letters},
    author = {Nagasaki, Yusuke and Suzuki, Masafumi and Takahara, Junichi},
    number = {12},
    month = {12},
    pages = {7500--7506},
    volume = {17},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b03421},
    doi = {10.1021/acs.nanolett.7b03421},
    issn = {1530-6984},
    keywords = {All-dielectric, Si nanostructure, color printing, metamaterial, optical antenna, structural color}
}

@article{Sun2017a,
    title = {{All-dielectric full-color printing with TiO2 metasurfaces}},
    year = {2017},
    journal = {ACS Nano},
    author = {Sun, Shang and Zhou, Zhenxing and Zhang, Chen and Gao, Yisheng and Duan, Zonghui and Xiao, Shumin and Song, Qinghai},
    number = {5},
    month = {5},
    pages = {4445--4452},
    volume = {11},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.7b00415},
    doi = {10.1021/acsnano.7b00415},
    issn = {1936-0851}
}

@article{Daskalakis2013,
    title = {{All-dielectric GaN microcavity: Strong coupling and lasing at room temperature}},
    year = {2013},
    journal = {Applied Physics Letters},
    author = {Daskalakis, K. S. and Eldridge, P. S. and Christmann, G. and Trichas, E. and Murray, R. and Iliopoulos, E. and Monroy, E. and Pelekanos, N. T. and Baumberg, J. J. and Savvidis, P. G.},
    number = {10},
    month = {3},
    pages = {101113},
    volume = {102},
    url = {http://aip.scitation.org/doi/10.1063/1.4795019},
    doi = {10.1063/1.4795019},
    issn = {0003-6951}
}

@article{Feng2016a,
    title = {{All-dielectric hollow nanodisk for tailoring magnetic dipole emission}},
    year = {2016},
    journal = {Optics Letters},
    author = {Feng, Tianhua and Xu, Yi and Liang, Zixian and Zhang, Wei},
    number = {21},
    month = {11},
    pages = {5011--5014},
    volume = {41},
    url = {http://dx.doi.org/10.1364/OL.41.005011 https://www.osapublishing.org/abstract.cfm?URI=ol-41-21-5011},
    doi = {10.1364/OL.41.005011},
    issn = {0146-9592},
    keywords = {(2905850) Scattering, (3002140) Emission, OCIS codes: (2305750) Resonators, particles}
}

@article{Jahani2016,
    title = {{All-dielectric metamaterials}},
    year = {2016},
    journal = {Nature Nanotechnology},
    author = {Jahani, Saman and Jacob, Zubin},
    number = {1},
    month = {1},
    pages = {23--36},
    volume = {11},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nnano.2015.304 http://www.nature.com/articles/nnano.2015.304},
    isbn = {1748-3387},
    doi = {10.1038/nnano.2015.304},
    issn = {1748-3387},
    pmid = {26740041},
    arxivId = {arXiv:1001.3711v1}
}

@article{Yang2014,
    title = {{All-dielectric metasurface analogue of electromagnetically induced transparency}},
    year = {2014},
    journal = {Nature Communications},
    author = {Yang, Yuanmu and Kravchenko, Ivan I and Briggs, Dayrl P and Valentine, Jason},
    number = {1},
    month = {12},
    pages = {5753},
    volume = {5},
    url = {https://www.nature.com/articles/ncomms6753.pdf http://www.nature.com/articles/ncomms6753},
    doi = {10.1038/ncomms6753},
    issn = {2041-1723}
}

@article{Huang2018b,
    title = {{All-Dielectric Metasurface for Achieving Perfect Reflection at Visible Wavelengths}},
    year = {2018},
    journal = {The Journal of Physical Chemistry C},
    author = {Huang, Yali and Xu, Haixia and Lu, Yanxin and Chen, Yihang},
    number = {5},
    month = {2},
    pages = {2990--2996},
    volume = {122},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.7b10417},
    doi = {10.1021/acs.jpcc.7b10417},
    issn = {1932-7447}
}

@article{Yang2020b,
    title = {{All-dielectric metasurface for high-performance structural color}},
    year = {2020},
    journal = {Nature Communications},
    author = {Yang, Wenhong and Xiao, Shumin and Song, Qinghai and Liu, Yilin and Wu, Yunkai and Wang, Shuai and Yu, Jie and Han, Jiecai and Tsai, Din-Ping},
    number = {1},
    month = {12},
    pages = {1864},
    volume = {11},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41467-020-15773-0 http://www.nature.com/articles/s41467-020-15773-0},
    doi = {10.1038/s41467-020-15773-0},
    issn = {2041-1723},
    pmid = {32313078}
}

@article{Baranov2017b,
    title = {{All-dielectric nanophotonics: the quest for better materials and fabrication techniques}},
    year = {2017},
    journal = {Optica},
    author = {Baranov, Denis G and Zuev, Dmitry A and Lepeshov, Sergey I and Kotov, Oleg V and Krasnok, Alexander E and Evlyukhin, Andrey B and Chichkov, Boris N},
    number = {7},
    month = {7},
    pages = {814--825},
    volume = {4},
    url = {https://www.osapublishing.org/DirectPDFAccess/666FD2FB-F7F2-0D63-E3E0BF024B0FD423_369417/optica-4-7-814.pdf?da=1&id=369417&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=optica-4-7-814},
    doi = {10.1364/OPTICA.4.000814},
    issn = {2334-2536}
}

@article{Leitis2020,
    title = {{All-dielectric programmable Huygens' metasurfaces}},
    year = {2020},
    journal = {Advanced Functional Materials},
    author = {Leitis, Aleksandrs and He{\ss}ler, Andreas and Wahl, Sophia and Wuttig, Matthias and Taubner, Thomas and Tittl, Andreas and Altug, Hatice},
    number = {19},
    month = {5},
    pages = {1910259},
    volume = {30},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adfm.201910259},
    doi = {10.1002/adfm.201910259},
    issn = {1616-301X},
    keywords = {adaptive optics, dielectric metasurfaces, phase-change materials, programmable metasurfaces, wavefront control}
}

@article{Staude2019,
    title = {{All-dielectric resonant meta-optics lightens up}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Staude, Isabelle and Pertsch, Thomas and Kivshar, Yuri S.},
    number = {4},
    month = {4},
    pages = {802--814},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01326},
    doi = {10.1021/acsphotonics.8b01326},
    issn = {2330-4022}
}

@article{Tuz2018,
    title = {{All-dielectric resonant metasurfaces with a strong toroidal response}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Tuz, Vladimir R. and Khardikov, Vyacheslav V. and Kivshar, Yuri S.},
    number = {5},
    month = {5},
    pages = {1871--1876},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00098},
    doi = {10.1021/acsphotonics.8b00098},
    issn = {2330-4022}
}

@article{Chang2018a,
    title = {{All-Dielectric Surface-Enhanced Infrared Absorption-Based Gas Sensor Using Guided Resonance}},
    year = {2018},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Chang, Yuhua and Hasan, Dihan and Dong, Bowei and Wei, Jingxuan and Ma, Yiming and Zhou, Guangya and Ang, Kah Wee and Lee, Chengkuo},
    number = {44},
    month = {11},
    pages = {38272--38279},
    volume = {10},
    url = {http://pubs.acs.org/doi/10.1021/acsami.8b16623},
    doi = {10.1021/acsami.8b16623},
    issn = {1944-8244}
}

@article{Wei2016,
    title = {{Alleviating Luminescence Concentration Quenching in Upconversion Nanoparticles through Organic Dye Sensitization}},
    year = {2016},
    journal = {Journal of the American Chemical Society},
    author = {Wei, Wei and Chen, Guanying and Baev, Alexander and He, Guang S. and Shao, Wei and Damasco, Jossana and Prasad, Paras N.},
    number = {46},
    month = {11},
    pages = {15130--15133},
    volume = {138},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/jacs.6b09474},
    doi = {10.1021/jacs.6b09474},
    issn = {0002-7863}
}

@article{Novotny1997a,
    title = {{Allowed and forbidden light in near-field optics I A single dipolar light source}},
    year = {1997},
    journal = {Journal of the Optical Society of America A},
    author = {Novotny, Lukas},
    number = {1},
    month = {1},
    pages = {91},
    volume = {14},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-14-1-91},
    doi = {10.1364/JOSAA.14.000091},
    issn = {1084-7529}
}

@article{Novotny1997,
    title = {{Allowed and forbidden light in near-field optics II Interacting dipolar particles}},
    year = {1997},
    journal = {Journal of the Optical Society of America A},
    author = {Novotny, Lukas},
    number = {1},
    month = {1},
    pages = {105},
    volume = {14},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-14-1-105},
    doi = {10.1364/JOSAA.14.000105},
    issn = {1084-7529}
}

@article{Kriegsmann2006,
    title = {{Alternate proof of the optical theorem for impenetrable targets}},
    year = {2006},
    journal = {The Journal of the Acoustical Society of America},
    author = {Kriegsmann, G A},
    number = {1},
    month = {1},
    pages = {31--32},
    volume = {119},
    url = {https://doi.org/10.1121/1.2139071 http://asa.scitation.org/doi/10.1121/1.2139071},
    doi = {10.1121/1.2139071},
    issn = {0001-4966}
}

@article{Naik2013,
    title = {{Alternative Plasmonic Materials: Beyond Gold and Silver}},
    year = {2013},
    journal = {Advanced Materials},
    author = {Naik, Gururaj V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {24},
    month = {6},
    pages = {3264--3294},
    volume = {25},
    publisher = {WILEY‐VCH Verlag},
    url = {http://doi.wiley.com/10.1002/adma.201205076},
    doi = {10.1002/adma.201205076},
    issn = {09359648},
    keywords = {graphene, metamaterials, plasmonic materials, plasmonics, semiconductors}
}

@article{Gerard2015,
    title = {{Aluminium plasmonics}},
    year = {2015},
    journal = {Journal of Physics D: Applied Physics},
    author = {G{\'{e}}rard, Davy and Gray, Stephen K},
    number = {18},
    month = {5},
    pages = {184001},
    volume = {48},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0022-3727/48/i=18/a=184001?key=crossref.47c09902307b4ae6359f47bdee49e952},
    doi = {10.1088/0022-3727/48/18/184001},
    issn = {0022-3727}
}

@article{Ross2014a,
    title = {{Aluminum and Indium Plasmonic Nanoantennas in the Ultraviolet}},
    year = {2014},
    journal = {The Journal of Physical Chemistry C},
    author = {Ross, Michael B and Schatz, George C},
    number = {23},
    month = {6},
    pages = {12506--12514},
    volume = {118},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/jp503323u},
    doi = {10.1021/jp503323u},
    issn = {1932-7447}
}

@article{Sharma2016,
    title = {{Aluminum film-over-nanosphere substrates for deep-UV surface-enhanced resonance Raman spectroscopy}},
    year = {2016},
    journal = {Nano Letters},
    author = {Sharma, Bhavya and Cardinal, M. Fernanda and Ross, Michael B. and Zrimsek, Alyssa B. and Bykov, Sergei V. and Punihaole, David and Asher, Sanford A. and Schatz, George C. and Van Duyne, Richard P.},
    number = {12},
    month = {12},
    pages = {7968--7973},
    volume = {16},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.6b04296},
    doi = {10.1021/acs.nanolett.6b04296},
    issn = {1530-6984},
    keywords = {UV resonance Raman spectroscopy (UVRRS), aluminum plasmonics, film-overnanosphere substrates, surface-enhanced Raman spectroscopy (SERS)}
}

@article{Knight2014,
    title = {{Aluminum for plasmonics}},
    year = {2014},
    journal = {ACS Nano},
    author = {Knight, Mark W. and King, Nicholas S. and Liu, Lifei and Everitt, Henry O. and Nordlander, Peter and Halas, Naomi J.},
    number = {1},
    month = {1},
    pages = {834--840},
    volume = {8},
    url = {http://pubs.acs.org/doi/10.1021/nn405495q},
    isbn = {1936-0851},
    doi = {10.1021/nn405495q},
    issn = {1936-0851},
    pmid = {24274662},
    keywords = {UV, aluminum, dark field, hyperspectral, nanodisk, plasmon}
}

@article{Clark2019,
    title = {{Aluminum Nanocubes Have Sharp Corners}},
    year = {2019},
    journal = {ACS Nano},
    author = {Clark, Benjamin D and Jacobson, Christian R. and Lou, Minhan and Renard, David and Wu, Gang and Bursi, Luca and Ali, Arzeena S. and Swearer, Dayne F. and Tsai, Ah-Lim and Nordlander, Peter and Halas, Naomi J.},
    month = {8},
    pages = {acsnano.9b05277},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.9b05277},
    doi = {10.1021/acsnano.9b05277},
    issn = {1936-0851}
}

@article{Zhang2015b,
    title = {{Aluminum nanoparticles enhanced light absorption in silicon solar cell by surface plasmon resonance}},
    year = {2015},
    journal = {Optical and Quantum Electronics},
    author = {Zhang, Debao and Yang, Xifeng and Hong, Xuekun and Liu, Yushen and Feng, Jinfu},
    number = {6},
    month = {6},
    pages = {1421--1427},
    volume = {47},
    url = {http://link.springer.com/10.1007/s11082-014-0103-0},
    doi = {10.1007/s11082-014-0103-0},
    issn = {0306-8919}
}

@article{Clark2018,
    title = {{Aluminum Nanorods}},
    year = {2018},
    journal = {Nano Letters},
    author = {Clark, Benjamin D. and Jacobson, Christian R. and Lou, Minhan and Yang, Jian and Zhou, Linan and Gottheim, Samuel and DeSantis, Christopher J. and Nordlander, Peter and Halas, Naomi J.},
    number = {2},
    month = {2},
    pages = {1234--1240},
    volume = {18},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b04820},
    doi = {10.1021/acs.nanolett.7b04820},
    issn = {1530-6984}
}

@article{Kochergin2011,
    title = {{Aluminum plasmonic nanostructures for improved absorption in organic photovoltaic devices}},
    year = {2011},
    journal = {Applied Physics Letters},
    author = {Kochergin, Vladimir and Neely, Lauren and Jao, Chih-Yu and Robinson, Hans D.},
    number = {13},
    month = {3},
    pages = {133305},
    volume = {98},
    publisher = {American Institute of Physics},
    url = {http://aip.scitation.org/doi/10.1063/1.3574091},
    doi = {10.1063/1.3574091},
    issn = {0003-6951},
    keywords = {aluminium, gold, nanoparticles, organic semiconductors, photovoltaic cells, plasmonics, polymers, silver}
}

@article{Kannegulla2017,
    title = {{Aluminum ultraviolet-visible plasmonic arrays for broadband and wavelength-selective enhancements of quantum dot emission}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Kannegulla, A and Liu, Y and Wu, B and Cheng, L.-J.},
    number = {8},
    volume = {111},
    doi = {10.1063/1.4986970}
}

@article{Auer-Berger2017,
    title = {{Aluminum-nanodisc-induced collective lattice resonances: Controlling the light extraction in organic light emitting diodes}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Auer-Berger, Manuel and Tretnak, Veronika and Wenzl, Franz-Peter and Krenn, Joachim R and List-Kratochvil, Emil J W},
    number = {17},
    month = {10},
    pages = {173301},
    volume = {111},
    url = {https://doi.org/10.1063/1.4998802 http://aip.scitation.org/doi/10.1063/1.4998802},
    doi = {10.1063/1.4998802},
    issn = {0003-6951}
}

@article{Liu2017f,
    title = {{Amplified stimulated emission in upconversion nanoparticles for super-resolution nanoscopy}},
    year = {2017},
    journal = {Nature},
    author = {Liu, Yujia and Lu, Yiqing and Yang, Xusan and Zheng, Xianlin and Wen, Shihui and Wang, Fan and Vidal, Xavier and Zhao, Jiangbo and Liu, Deming and Zhou, Zhiguang and Ma, Chenshuo and Zhou, Jiajia and Piper, James A. and Xi, Peng and Jin, Dayong},
    number = {7644},
    month = {2},
    pages = {229--233},
    volume = {543},
    url = {http://www.nature.com/doifinder/10.1038/nature21366},
    doi = {10.1038/nature21366},
    issn = {0028-0836}
}

@article{Zeman1987,
    title = {{An accurate electromagnetic theory study of surface enhancement factors for silver, gold, copper, lithium, sodium, aluminum, gallium, indium, zinc, and cadmium}},
    year = {1987},
    journal = {Journal of Physical Chemistry},
    author = {Zeman, Ellen J. and Schatz, George C.},
    number = {3},
    month = {1},
    pages = {634--643},
    volume = {91},
    url = {https://pubs.acs.org/doi/abs/10.1021/j100287a028},
    doi = {10.1021/j100287a028},
    issn = {0022-3654}
}

@article{Liu2018e,
    title = {{An all-dielectric metasurface as a broadband optical frequency mixer}},
    year = {2018},
    journal = {Nature Communications},
    author = {Liu, Sheng and Vabishchevich, Polina P. and Vaskin, Aleksandr and Reno, John L. and Keeler, Gordon A. and Sinclair, Michael B. and Staude, Isabelle and Brener, Igal},
    number = {1},
    month = {12},
    pages = {2507},
    volume = {9},
    url = {http://www.nature.com/articles/s41467-018-04944-9},
    doi = {10.1038/s41467-018-04944-9},
    issn = {2041-1723}
}

@article{Lyantse1967,
    title = {{An analog of the inverse problem of scattering theory for a nonselfadjoint operator}},
    year = {1967},
    journal = {Mat. Sb. (N.S.)},
    author = {Lyantse, V. È.},
    number = {114},
    month = {4},
    pages = {537–557},
    volume = {72},
    url = {http://stacks.iop.org/0025-5734/1/i=4/a=A02?key=crossref.a3ebe357ef9443fce47d9ea41c1ab7ac},
    doi = {10.1070/SM1967v001n04ABEH001995},
    issn = {0025-5734}
}

@article{Rioux2014,
    title = {{An analytic model for the dielectric function of Au, Ag, and their alloys}},
    year = {2014},
    journal = {Advanced Optical Materials},
    author = {Rioux, David and Valli{\`{e}}res, Simon and Besner, Sébastien and Mu{\~{n}}oz, Philip and Mazur, Eric and Meunier, Michel},
    number = {2},
    month = {2},
    pages = {176--182},
    volume = {2},
    url = {http://doi.wiley.com/10.1002/adom.201300457},
    doi = {10.1002/adom.201300457},
    issn = {21951071},
    keywords = {Analytic models, Dielectric functions, Gold-silver alloys, Nanoparticles, Plasmonics}
}

@article{Etchegoin2006,
    title = {{An analytic model for the optical properties of gold}},
    year = {2006},
    journal = {The Journal of Chemical Physics},
    author = {Etchegoin, P G and Le Ru, E C and Meyer, M},
    number = {16},
    month = {10},
    pages = {164705},
    volume = {125},
    url = {http://aip.scitation.org/toc/jcp/125/16 http://aip.scitation.org/doi/10.1063/1.2360270},
    doi = {10.1063/1.2360270},
    issn = {0021-9606}
}

@article{Jie2013,
    title = {{An antenna to direct light to opposite directions}},
    year = {2013},
    journal = {Optics Communications},
    author = {Jie, Yao and Li, Yang and Yonghong, Ye},
    month = {7},
    pages = {274--276},
    volume = {300},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401813002939},
    doi = {10.1016/j.optcom.2013.02.070},
    issn = {00304018}
}

@article{Piekarczyk2018,
    title = {{An application of reflectance spectroscopy to differentiate of entomopathogenic fungi species}},
    year = {2019},
    journal = {Journal of Photochemistry and Photobiology B: Biology},
    author = {Piekarczyk, Jan and Ratajkiewicz, Henryk and Jasiewicz, Jarosław and Sosnowska, Danuta and W{\'{o}}jtowicz, Andrzej},
    month = {1},
    pages = {32--41},
    volume = {190},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1011134418308662},
    doi = {10.1016/j.jphotobiol.2018.10.024},
    issn = {10111344}
}

@article{Farafonov2018,
    title = {{An Ellipsoidal Model for Small Multilayer Particles}},
    year = {2018},
    journal = {Optics and Spectroscopy},
    author = {Farafonov, V. G. and Ustimov, V. I. and Il’in, V. B. and Sokolovskaya, M. V.},
    number = {2},
    month = {2},
    pages = {237--246},
    volume = {124},
    url = {http://link.springer.com/10.1134/S0030400X18020042},
    doi = {10.1134/S0030400X18020042},
    issn = {0030-400X}
}

@article{Oh1992,
    title = {{An empirical model and an inversion technique for radar scattering from bare soil surfaces}},
    year = {1992},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Oh, Y. and Sarabandi, K. and Ulaby, F.T.},
    number = {2},
    month = {3},
    pages = {370--381},
    volume = {30},
    url = {http://ieeexplore.ieee.org/lpdocs/epic03/wrapper.htm?arnumber=134086%5Cnhttp://ieeexplore.ieee.org/document/134086/ http://ieeexplore.ieee.org/document/134086/},
    isbn = {01962892 (ISSN)},
    doi = {10.1109/36.134086},
    issn = {01962892},
    keywords = {C-band, Dielectric constant, Dielectric measurements, Frequency, L-band, Laser radar, Moisture measurement, Radar measurements, Radar scattering, Rough surfaces, Soil measurements, Surface roughness, X-band, backscattering, bare soil surfaces, correlation length, dielectric constant, empirical model, inverse problems, inversion technique, moisture, multipolarized radar observations, radar scattering, radar theory, relative dielectric constant, remote sensing by radar, rms height, scattering behavior, soil}
}

@article{Carney1998,
    title = {{An energy theorem for scattering of partially coherent beams}},
    year = {1998},
    journal = {Optics Communications},
    author = {Carney, P.Scott and Wolf, Emil},
    number = {1-3},
    month = {10},
    pages = {1--6},
    volume = {155},
    publisher = {Elsevier},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401898003186},
    doi = {10.1016/S0030-4018(98)00318-6},
    issn = {00304018}
}

@article{Konevskikh2017,
    title = {{An improved algorithm for fast resonant Mie scatter correction of infrared spectra of cells and tissues}},
    year = {2018},
    journal = {Journal of Biophotonics},
    author = {Konevskikh, Tatiana and Lukacs, Rozalia and Kohler, Achim},
    number = {1},
    month = {1},
    pages = {e201600307},
    volume = {11},
    url = {http://doi.wiley.com/10.1002/jbio.201600307},
    doi = {10.1002/jbio.201600307},
    issn = {1864063X},
    keywords = {1430 {\aa}s, and, department of mathematical sciences, imt, norway, norwegian university of life, sciences, technology}
}

@article{Wu2019,
    title = {{An improved weighted multiplicative scatter correction algorithm with the use of variable selection: Application to near-infrared spectra}},
    year = {2019},
    journal = {Chemometrics and Intelligent Laboratory Systems},
    author = {Wu, Yifan and Peng, Silong and Xie, Qiong and Han, Quanjie and Zhang, Genwei and Sun, Haigang},
    month = {1},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0169743918303083},
    doi = {10.1016/j.chemolab.2019.01.005},
    issn = {01697439}
}

@book{Kirsch2011,
    title = {{An Introduction to the Mathematical Theory of Inverse Problems}},
    year = {2011},
    author = {Kirsch, Andreas},
    series = {Applied Mathematical Sciences},
    volume = {120},
    publisher = {Springer New York},
    url = {http://link.springer.com/10.1007/978-1-4419-8474-6},
    address = {New York, NY},
    isbn = {978-1-4419-8473-9},
    doi = {10.1007/978-1-4419-8474-6}
}

@article{Solheim2019,
    title = {{An open-source code for Mie extinction extended multiplicative signal correction for infrared microscopy spectra of cells and tissues}},
    year = {2019},
    journal = {Journal of Biophotonics},
    author = {Solheim, Johanne H. and Gunko, Evgeniy and Petersen, Dennis and Gro{\ss}er{\"{u}}schkamp, Frederik and Gerwert, Klaus and Kohler, Achim},
    number = {8},
    month = {8},
    pages = {e201800415},
    volume = {12},
    url = {http://doi.wiley.com/10.1002/jbio.201800415 https://onlinelibrary.wiley.com/doi/abs/10.1002/jbio.201800415},
    doi = {10.1002/jbio.201800415},
    issn = {1864-063X}
}

@article{Eremin2015a,
    title = {{An optical theorem for local sources in diffraction theory}},
    year = {2015},
    journal = {Moscow University Physics Bulletin},
    author = {Eremin, Yu A. and Sveshnikov, A. G.},
    number = {4},
    month = {7},
    pages = {258--262},
    volume = {70},
    publisher = {Allerton Press Incorporation},
    url = {http://link.springer.com/10.3103/S0027134915040086},
    doi = {10.3103/S0027134915040086},
    issn = {0027-1349},
    keywords = {Purcell factor, local source, optical theorem}
}

@article{Holloway2012,
    title = {{An Overview of the Theory and Applications of Metasurfaces: The Two-Dimensional Equivalents of Metamaterials}},
    year = {2012},
    journal = {IEEE Antennas and Propagation Magazine},
    author = {Holloway, C. L. and Kuester, E. F. and Gordon, J. A. and O'Hara, J. and Booth, J. and Smith, D. R.},
    number = {2},
    month = {4},
    pages = {10--35},
    volume = {54},
    url = {http://ieeexplore.ieee.org/document/6230714/},
    doi = {10.1109/MAP.2012.6230714},
    issn = {1045-9243}
}

@article{Kriegsmann1985,
    title = {{An “optical” theorem for acoustic scattering by baffled flexible surfaces}},
    year = {1985},
    journal = {Journal of Sound and Vibration},
    author = {Kriegsmann, G.A. and Norris, A.N. and Reiss, E.L.},
    number = {3},
    month = {4},
    pages = {301--307},
    volume = {99},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0022460X85903694},
    doi = {10.1016/0022-460X(85)90369-4},
    issn = {0022460X}
}

@article{Zimmerman2016,
    title = {{Analysis of Allergenic Pollen by FTIR Microspectroscopy}},
    year = {2016},
    journal = {Analytical Chemistry},
    author = {Zimmerman, B. and Tafintseva, V. and Ba{\u{g}}cıo{\u{g}}lu, M. and H{\o}egh Berdahl, M. and Kohler, A.},
    number = {1},
    month = {1},
    pages = {803--811},
    volume = {88},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.analchem.5b03208},
    doi = {10.1021/acs.analchem.5b03208},
    issn = {0003-2700}
}

@article{Grosse1991,
    title = {{Analysis of reflectance data using the Kramers-Kronig Relations}},
    year = {1991},
    journal = {Applied Physics A Solids and Surfaces},
    author = {Grosse, P and Offermann, V},
    number = {2},
    month = {2},
    pages = {138--144},
    volume = {52},
    url = {https://link.springer.com/content/pdf/10.1007%2FBF00323731.pdf http://link.springer.com/10.1007/BF00323731},
    doi = {10.1007/BF00323731},
    issn = {0721-7250}
}

@article{Lyapustin2010,
    title = {{Analysis of snow bidirectional reflectance from ARCTAS Spring-2008 Campaign}},
    year = {2010},
    journal = {Atmospheric Chemistry and Physics},
    author = {Lyapustin, A. and Gatebe, C. K. and Kahn, R. and Brandt, R. and Redemann, J. and Russell, P. and King, M. D. and Pedersen, C. A. and Gerland, S. and Poudyal, R. and Marshak, A. and Wang, Y. and Schaaf, C. and Hall, D. and Kokhanovsky, A.},
    number = {9},
    month = {5},
    pages = {4359--4375},
    volume = {10},
    url = {http://www.atmos-chem-phys.net/10/4359/2010/},
    isbn = {1680-7316},
    doi = {10.5194/acp-10-4359-2010},
    issn = {1680-7324}
}

@article{Walter2010,
    title = {{Analysis of the cytochrome distribution via linear and nonlinear Raman spectroscopy}},
    year = {2010},
    journal = {The Analyst},
    author = {Walter, Angela and Erdmann, Susann and Bocklitz, Thomas and Jung, Elke-Martina and Vogler, Nadine and Akimov, Denis and Dietzek, Benjamin and R{\"{o}}sch, Petra and Kothe, Erika and Popp, Jürgen},
    number = {5},
    pages = {908},
    volume = {135},
    url = {http://xlink.rsc.org/?DOI=b921101b},
    doi = {10.1039/b921101b},
    issn = {0003-2654}
}

@article{Sanders2018,
    title = {{Analysis of the Limits of the Local Density of Photonic States near Nanostructures}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Sanders, Stephen and Manjavacas, Alejandro},
    number = {6},
    month = {6},
    pages = {2437--2445},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00225 https://pubs.acs.org/doi/10.1021/acsphotonics.8b00225},
    doi = {10.1021/acsphotonics.8b00225},
    issn = {2330-4022}
}

@article{Manjavacas2019,
    title = {{Analysis of the limits of the near-field produced by nanoparticle arrays}},
    year = {2019},
    journal = {ACS Nano},
    author = {Manjavacas, Alejandro and Zundel, Lauren and Sanders, Stephen},
    number = {9},
    month = {9},
    pages = {10682--10693},
    volume = {13},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.9b05031},
    doi = {10.1021/acsnano.9b05031},
    issn = {1936-0851}
}

@article{Moreno2013,
    title = {{Analysis of the spectral behavior of localized plasmon resonances in the near- and far-field regimes}},
    year = {2013},
    journal = {Langmuir},
    author = {Moreno, F. and Albella, P. and Nieto-Vesperinas, M.},
    number = {22},
    month = {6},
    pages = {6715--6721},
    volume = {29},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/la400703r},
    doi = {10.1021/la400703r},
    issn = {0743-7463}
}

@article{Acevedo-Barrera2019,
    title = {{Analytical approximation to the complex refractive index of nanofluids with extended applicability}},
    year = {2019},
    journal = {Optics Express},
    author = {Acevedo-Barrera, Anays and Garcia-Valenzuela, Augusto},
    number = {20},
    month = {9},
    pages = {28048},
    volume = {27},
    url = {https://doi.org/10.1364/OE.27.028048 https://www.osapublishing.org/abstract.cfm?URI=oe-27-20-28048},
    doi = {10.1364/OE.27.028048},
    issn = {1094-4087}
}

@article{Kalantari2016,
    title = {{Analytical BRDF model for rough surfaces}},
    year = {2016},
    journal = {Optik - International Journal for Light and Electron Optics},
    author = {Kalantari, Elham and Molan, Yusuf Eshqi},
    number = {3},
    month = {2},
    pages = {1049--1055},
    volume = {127},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0030402615015387},
    doi = {10.1016/j.ijleo.2015.10.170},
    issn = {00304026},
    keywords = {BRDF model, Geometrical optics, Rough surfaces}
}

@article{Renhorn2008,
    title = {{Analytical fitting model for rough-surface BRDF}},
    year = {2008},
    journal = {Optics Express},
    author = {Renhorn, Ingmar G E and Boreman, Glenn D},
    number = {17},
    month = {8},
    pages = {12892},
    volume = {16},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-16-17-12892},
    doi = {10.1364/OE.16.012892},
    issn = {1094-4087}
}

@article{Babicheva2019b,
    title = {{Analytical model of resonant electromagnetic dipole-quadrupole coupling in nanoparticle arrays}},
    year = {2019},
    journal = {Physical Review B},
    author = {Babicheva, Viktoriia E and Evlyukhin, Andrey B},
    number = {19},
    month = {5},
    pages = {195444},
    volume = {99},
    publisher = {American Physical Society},
    url = {https://doi.org/10.1103/PhysRevB.99.195444 https://link.aps.org/doi/10.1103/PhysRevB.99.195444},
    doi = {10.1103/PhysRevB.99.195444},
    issn = {2469-9950}
}

@article{Fung2011,
    title = {{Analytical properties of the plasmon decay profile in a periodic metal-nanoparticle chain}},
    year = {2011},
    journal = {Optics Letters},
    author = {Fung, Kin Hung and Tang, Ross Chin Hang and Chan, C. T.},
    number = {12},
    month = {6},
    pages = {2206},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-36-12-2206},
    isbn = {0146-9592},
    doi = {10.1364/OL.36.002206},
    issn = {0146-9592},
    pmid = {21685968}
}

@article{Fung2008,
    title = {{Analytical study of the plasmonic modes of a metal nanoparticle circular array}},
    year = {2008},
    journal = {Physical Review B},
    author = {Fung, Kin Hung and Chan, C. T.},
    number = {20},
    month = {5},
    pages = {205423},
    volume = {77},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.77.205423},
    isbn = {2054231011},
    doi = {10.1103/PhysRevB.77.205423},
    issn = {1098-0121},
    arxivId = {0712.4374}
}

@article{Leitis2019,
    title = {{Angle-multiplexed all-dielectric metasurfaces for broadband molecular fingerprint retrieval}},
    year = {2019},
    journal = {Science Advances},
    author = {Leitis, Aleksandrs and Tittl, Andreas and Liu, Mingkai and Lee, Bang Hyun and Gu, Man Bock and Kivshar, Yuri S and Altug, Hatice},
    number = {5},
    month = {5},
    pages = {eaaw2871},
    volume = {5},
    url = {http://advances.sciencemag.org/lookup/doi/10.1126/sciadv.aaw2871},
    doi = {10.1126/sciadv.aaw2871},
    issn = {2375-2548}
}

@article{Marae-Djouda2017,
    title = {{Angular plasmon response of gold nanoparticles arrays: Approaching the Rayleigh limit}},
    year = {2017},
    journal = {Nanophotonics},
    author = {Marae-Djouda, Joseph and Caputo, Roberto and Mahi, Nabil and L{\'{e}}v{\^{e}}que, Gaëtan and Akjouj, Abdellatif and Adam, Pierre-Michel and Maurer, Thomas},
    number = {1},
    month = {1},
    pages = {279--288},
    volume = {6},
    url = {https://www.degruyter.com/downloadpdf/j/nanoph.2017.6.issue-1/nanoph-2016-0112/nanoph-2016-0112.pdf http://www.degruyter.com/view/j/nanoph.2017.6.issue-1/nanoph-2016-0112/nanoph-2016-0112.xml},
    doi = {10.1515/nanoph-2016-0112},
    issn = {2192-8614},
    keywords = {angle-resolved measurements, collective dipolar resonance, nanoparticles array, near-field coupling, plasmonics, vertical mode}
}

@article{Maccaferri2016,
    title = {{Anisotropic nanoantenna-based magnetoplasmonic crystals for highly enhanced and tunable magneto-optical activity}},
    year = {2016},
    journal = {Nano Letters},
    author = {Maccaferri, Nicolò and Bergamini, Luca and Pancaldi, Matteo and Schmidt, Mikolaj K and Kataja, Mikko and Dijken, Sebastiaan van and Zabala, Nerea and Aizpurua, Javier and Vavassori, Paolo},
    number = {4},
    month = {4},
    pages = {2533--2542},
    volume = {16},
    url = {https://pubs.acs.org/doi/pdfplus/10.1021/acs.nanolett.6b00084 http://pubs.acs.org/doi/10.1021/acs.nanolett.6b00084 https://pubs.acs.org/doi/10.1021/acs.nanolett.6b00084},
    doi = {10.1021/acs.nanolett.6b00084},
    issn = {1530-6984},
    keywords = {Magneto-optical Kerr effect, lattice surface modes, magnetoplasmonics, plasmonic anisotropy}
}

@article{Krasnok2019,
    title = {{Anomalies in light scattering}},
    year = {2019},
    journal = {Advances in Optics and Photonics},
    author = {Krasnok, Alex and Baranov, Denis and Li, Huanan and Miri, Mohammad-Ali and Monticone, Francesco and Al{\'{u}}, Andrea},
    number = {4},
    month = {12},
    pages = {892--951},
    volume = {11},
    url = {https://www.osapublishing.org/abstract.cfm?URI=aop-11-4-892},
    doi = {10.1364/AOP.11.000892},
    issn = {1943-8206}
}

@article{Feng2016,
    title = {{Anomalous extinction independence on the polarization of one dimension metallic ellipsoid nanoparticle chains}},
    year = {2016},
    journal = {Optik - International Journal for Light and Electron Optics},
    author = {Feng, Xin and Dong, Zhiliang and Ma, Hongjing and Du, Qinjun},
    number = {21},
    month = {11},
    pages = {10266--10270},
    volume = {127},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0030402616308919},
    doi = {10.1016/j.ijleo.2016.08.028},
    issn = {00304026}
}

@article{Shen2016,
    title = {{Anomalous forward scattering of gain-assisted dielectric shell-coated metallic core spherical particles}},
    year = {2016},
    journal = {Nanophotonics},
    author = {Shen, Fei and An, Ning and Tao, Yifei and Zhou, Hongping and Jiang, Zhaoneng and Guo, Zhongyi},
    number = {5},
    month = {12},
    pages = {1063--1072},
    volume = {6},
    url = {https://www.degruyter.com/view/journals/nanoph/6/5/article-p1063.xml},
    doi = {10.1515/nanoph-2016-0141},
    issn = {2192-8614},
    keywords = {Mie theory, core-shell nanoparticles, dipole and quadrupole, forward scattering, gain medium}
}

@article{Berthier1998,
    title = {{Anomalous infra-red absorption of nanocermets in the percolation range}},
    year = {1998},
    journal = {Journal of Physics: Condensed Matter},
    author = {Berthier, S and Peiro, J},
    number = {16},
    month = {4},
    pages = {3679--3694},
    volume = {10},
    url = {http://stacks.iop.org/0953-8984/10/i=16/a=019 http://stacks.iop.org/0953-8984/10/i=16/a=019?key=crossref.f82d65077b23a9d658d2b0de3b1be852},
    doi = {10.1088/0953-8984/10/16/019},
    issn = {0953-8984}
}

@article{Robin1989,
    title = {{Anomalous infrared absorption of granular films near the percolation threshold: A microscopic approach}},
    year = {1989},
    journal = {Optics Communications},
    author = {Robin, Thierry and Souillard, Bernard},
    number = {1-2},
    month = {5},
    pages = {15--19},
    volume = {71},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0030401889902952},
    doi = {10.1016/0030-4018(89)90295-2},
    issn = {00304018}
}

@article{Tribelsky2006,
    title = {{Anomalous Light Scattering by Small Particles}},
    year = {2006},
    journal = {Physical Review Letters},
    author = {Tribelsky, Michael I and Luk’yanchuk, Boris S.},
    number = {26},
    month = {12},
    pages = {263902},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.97.263902},
    doi = {10.1103/PhysRevLett.97.263902},
    issn = {0031-9007},
    keywords = {4265Es, 4640Ff, 7867Bf, numbers: 4225Fx}
}

@article{Suyver2005a,
    title = {{Anomalous power dependence of sensitized upconversion luminescence}},
    year = {2005},
    journal = {Physical Review B},
    author = {Suyver, J F and Aebischer, A and Garc{\'{i}}a-Revilla, S and Gerner, P and G{\"{u}}del, H U},
    number = {12},
    month = {3},
    pages = {125123},
    volume = {71},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.71.125123},
    doi = {10.1103/PhysRevB.71.125123},
    issn = {1098-0121},
    keywords = {4265Ky, 4270Nq, 7820Ϫe, 7855Ϫm, PACS number͑s͒}
}

@article{Engheta1990,
    title = {{Antenna radiation in the presence of a chiral sphere}},
    year = {1990},
    journal = {Journal of Applied Physics},
    author = {Engheta, Nader and Kowarz, Marek W.},
    number = {2},
    month = {1},
    pages = {639--647},
    volume = {67},
    url = {http://aip.scitation.org/doi/10.1063/1.345766},
    doi = {10.1063/1.345766},
    issn = {0021-8979}
}

@article{Novotny2011,
    title = {{Antennas for light}},
    year = {2011},
    journal = {Nature Photonics},
    author = {Novotny, Lukas and van Hulst, Niek},
    number = {2},
    month = {2},
    pages = {83--90},
    volume = {5},
    url = {http://www.nature.com/articles/nphoton.2010.237},
    doi = {10.1038/nphoton.2010.237},
    issn = {1749-4885}
}

@article{Huang2015,
    title = {{Antiboding and bonding lasing modes with low gain threshold in nonlocal metallic nanoshell}},
    year = {2015},
    journal = {Optics Express},
    author = {Huang, Y and Xiao, J J and Gao, L},
    number = {7},
    month = {4},
    pages = {8818--8828},
    volume = {23},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-7-8818},
    doi = {10.1364/OE.23.008818},
    issn = {1094-4087}
}

@article{Zhuromskyy2016,
    title = {{Applicability of Effective Medium Approximations to Modelling of Mesocrystal Optical Properties}},
    year = {2016},
    journal = {Crystals},
    author = {Zhuromskyy, Oleksandr},
    number = {1},
    month = {12},
    pages = {1},
    volume = {7},
    url = {http://www.mdpi.com/2073-4352/7/1/1},
    doi = {10.3390/cryst7010001},
    issn = {2073-4352},
    keywords = {effective medium theory, light scattering, maxwell-garnett, mesocrystals, mie scattering, numerical modelling, particles, t-matrix}
}

@article{Markel2016b,
    title = {{Applicability of effective medium description to photonic crystals in higher bands: Theory and numerical analysis}},
    year = {2016},
    journal = {Physical Review B},
    author = {Markel, Vadim A. and Tsukerman, Igor},
    number = {22},
    month = {6},
    pages = {224202},
    volume = {93},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.93.224202},
    doi = {10.1103/PhysRevB.93.224202},
    issn = {2469-9950}
}

@article{Bohren1986,
    title = {{Applicability of Effective-Medium Theories to problems of Scattering and Absorption by Nonhomogeneous Atmospheric Particles}},
    year = {1986},
    journal = {Journal of the Atmospheric Sciences},
    author = {Bohren, Craig F.},
    number = {5},
    month = {3},
    pages = {468--475},
    volume = {43},
    url = {http://journals.ametsoc.org/doi/abs/10.1175/1520-0469%281986%29043%3C0468%3AAOEMTT%3E2.0.CO%3B2},
    doi = {10.1175/1520-0469(1986)043<0468:AOEMTT>2.0.CO;2},
    issn = {0022-4928}
}

@article{Yu2015,
    title = {{Applicability of the effective medium theory for optimizing thermal radiative properties of systems containing wavelength-sized particles}},
    year = {2015},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Yu, Haitong and Liu, Dong and Duan, Yuanyuan and Yang, Zhen},
    month = {8},
    pages = {303--311},
    volume = {87},
    publisher = {Elsevier Ltd},
    url = {http://dx.doi.org/10.1016/j.ijheatmasstransfer.2015.04.013 http://linkinghub.elsevier.com/retrieve/pii/S0017931015003737},
    isbn = {0017-9310},
    doi = {10.1016/j.ijheatmasstransfer.2015.04.013},
    issn = {00179310},
    keywords = {Effective medium theory, Opacified aerogel, Particulate media, Radiative property, Selective solar absorber}
}

@article{Mishchenko2016a,
    title = {{Applicability of the effective-medium approximation to heterogeneous aerosol particles}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I and Dlugach, Janna M and Liu, Li},
    month = {7},
    pages = {284--294},
    volume = {178},
    url = {http://ac.els-cdn.com/S002240731530279X/1-s2.0-S002240731530279X-main.pdf?_tid=c318e340-2146-11e7-8972-00000aab0f02&acdnat=1492197526_6475d4deae96f7de66f8f5f43e207709 http://linkinghub.elsevier.com/retrieve/pii/S002240731530279X},
    doi = {10.1016/j.jqsrt.2015.12.028},
    issn = {00224073},
    keywords = {Effective-medium approximation, Heterogeneous aerosols, Mineral dust, Scattering, T-matrix method}
}

@article{Fung1982,
    title = {{Application of a Combined Rough Surface And Volume Scattering Theory to Sea Ice And Snow Backscatter}},
    year = {1982},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Fung, Adrian K. and Eom, Hyo Joon},
    number = {4},
    month = {10},
    pages = {528--536},
    volume = {GE-20},
    url = {http://ieeexplore.ieee.org/document/4157343/},
    doi = {10.1109/TGRS.1982.350421},
    issn = {0196-2892}
}

@article{Potsika2014,
    title = {{Application of an effective medium theory for modeling ultrasound wave propagation in healing long bones}},
    year = {2014},
    journal = {Ultrasonics},
    author = {Potsika, Vassiliki T. and Grivas, Konstantinos N. and Protopappas, Vasilios C. and Vavva, Maria G. and Raum, Kay and Rohrbach, Daniel and Polyzos, Demosthenes and Fotiadis, Dimitrios I.},
    number = {5},
    month = {7},
    pages = {1219--1230},
    volume = {54},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S0041624X13002618?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S0041624X13002618},
    doi = {10.1016/j.ultras.2013.09.002},
    issn = {0041624X}
}

@article{Singh2016,
    title = {{Application of Gold Nanorods for Photothermal Therapy in <I>Ex</I> <I>Vivo</I> Human Oesophagogastric Adenocarcinoma}},
    year = {2016},
    journal = {Journal of Biomedical Nanotechnology},
    author = {Singh, Mohan and Harris-Birtill, David C C and Zhou, Yu and Gallina, Maria E and Cass, Anthony E G and Hanna, George B and Elson, Daniel S},
    number = {3},
    month = {3},
    pages = {481--490},
    volume = {12},
    url = {www.aspbs.com/jbn http://openurl.ingenta.com/content/xref?genre=article&issn=1550-7033&volume=12&issue=3&spage=481},
    doi = {10.1166/jbn.2016.2196},
    issn = {15507033},
    keywords = {Gold Nanorods, Laser Therapy, Oesophagogastric Adenocarcinoma, Photothermal Therapy, Thermal Imaging}
}

@article{Kelp2019,
    title = {{Application of Metasurface-Enhanced Infra-Red Spectroscopy to Distinguishing Between Normal and Cancerous Cell Types}},
    year = {2019},
    journal = {The Analyst},
    author = {Kelp, Glen and Arju, Nihal and Lee, Albert and Esquivel, Esteban and Delgado, Robert and Yu, Yue and Dutta-Gupta, Shourya and Sokolov, Konstantin V and Shvets, Gennady},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2019/AN/C8AN01433G},
    doi = {10.1039/C8AN01433G},
    issn = {0003-2654}
}

@article{Ma2009,
    title = {{Application of simulated annealing for simultaneous retrieval of particle size distribution and refractive index}},
    year = {2009},
    journal = {Journal of Aerosol Science},
    author = {Ma, Lin and Kranendonk, Laura and Cai, Weiwei and Zhao, Yan and Baba, Justin},
    number = {7},
    month = {7},
    pages = {588--596},
    volume = {40},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0021850209000469},
    doi = {10.1016/j.jaerosci.2009.02.004},
    issn = {00218502}
}

@article{Pahlow2018,
    title = {{Application of Vibrational Spectroscopy and Imaging to Point-of-Care Medicine: A Review}},
    year = {2018},
    journal = {Applied Spectroscopy},
    author = {Pahlow, Susanne and Weber, Karina and Popp, Jürgen and Wood, Bayden R and Kochan, Kamila and R{\"{u}}ther, Anja and Perez-Guaita, David and Heraud, Philip and Stone, Nick and Dudgeon, Alex and Gardner, Ben and Reddy, Rohith and Mayerich, David and Bhargava, Rohit},
    number = {S1},
    pages = {52--84},
    volume = {72},
    url = {http://journals.sagepub.com/doi/pdf/10.1177/0003702818791939},
    doi = {10.1177/0003702818791939},
    issn = {19433530}
}

@article{Greffet2005,
    title = {{APPLIED PHYSICS: Nanoantennas for Light Emission}},
    year = {2005},
    journal = {Science},
    author = {Greffet, J.-J.},
    number = {5728},
    month = {6},
    pages = {1561--1563},
    volume = {308},
    url = {https://www.sciencemag.org/lookup/doi/10.1126/science.1113355},
    doi = {10.1126/science.1113355},
    issn = {0036-8075}
}

@article{Fesenko2019,
    title = {{Approach to analysis of all-dielectric free-form antenna systems}},
    year = {2019},
    journal = {Optics Express},
    author = {Fesenko, Volodymyr I. and Kupriianov, Anton S. and Sayanskiy, Andrey and Shcherbinin, Vitalii I. and Trubin, Alexander and Tuz, Vladimir R.},
    number = {16},
    month = {8},
    pages = {22363},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-27-16-22363},
    doi = {10.1364/OE.27.022363},
    issn = {1094-4087}
}

@article{Zhang2013,
    title = {{Aptamer-conjugated gold nanoparticles for bioanalysis}},
    year = {2013},
    journal = {Nanomedicine},
    author = {Zhang, Jiani and Liu, Bo and Liu, Huixia and Zhang, Xiaobing and Tan, Weihong},
    number = {6},
    month = {6},
    pages = {983--993},
    volume = {8},
    url = {https://www.futuremedicine.com/doi/10.2217/nnm.13.80},
    doi = {10.2217/nnm.13.80},
    issn = {1743-5889}
}

@article{Reinemann2014,
    title = {{Aptamer-modified nanoparticles and their use in cancer diagnostics and treatment}},
    year = {2014},
    journal = {Swiss Medical Weekly},
    author = {Reinemann, C and Strehlitz, B},
    month = {1},
    url = {http://doi.emh.ch/smw.2014.13908},
    doi = {10.4414/smw.2014.13908},
    issn = {1424-7860}
}

@article{Kolovskaya2017,
    title = {{Aptamer-Targeted Plasmonic Photothermal Therapy of Cancer}},
    year = {2017},
    journal = {Molecular Therapy - Nucleic Acids},
    author = {Kolovskaya, Olga S. and Zamay, Tatiana N. and Belyanina, Irina V. and Karlova, Elena and Garanzha, Irina and Aleksandrovsky, Aleksandr S. and Kirichenko, Andrey and Dubynina, Anna V. and Sokolov, Alexey E. and Zamay, Galina S. and Glazyrin, Yury E. and Zamay, Sergey and Ivanchenko, Tatiana and Chanchikova, Natalia and Tokarev, Nikolay and Shepelevich, Nikolay and Ozerskaya, Anastasia and Badrin, Evgeniy and Belugin, Kirill and Belkin, Simon and Zabluda, Vladimir and Gargaun, Ana and Berezovski, Maxim V. and Kichkailo, Anna S.},
    number = {December},
    month = {12},
    pages = {12--21},
    volume = {9},
    publisher = {Elsevier Ltd.},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S2162253117302330},
    doi = {10.1016/j.omtn.2017.08.007},
    issn = {21622531}
}

@article{Zamay2015,
    title = {{Aptamers Selected to Postoperative Lung Adenocarcinoma Detect Circulating Tumor Cells in Human Blood}},
    year = {2015},
    journal = {Molecular Therapy},
    author = {Zamay, Galina S and Kolovskaya, Olga S and Zamay, Tatiana N and Glazyrin, Yury E and Krat, Alexey V and Zubkova, Olga and Spivak, Ekaterina and Wehbe, Mohammed and Gargaun, Ana and Muharemagic, Darija and Komarova, Mariia and Grigorieva, Valentina and Savchenko, Andrey and Modestov, Andrey A and Berezovski, Maxim V and Zamay, Anna S},
    number = {9},
    month = {9},
    pages = {1486--1496},
    volume = {23},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1525001616302763},
    doi = {10.1038/mt.2015.108},
    issn = {15250016}
}

@article{Wang2019d,
    title = {{Arbitrary order exceptional point induced by photonic spin–orbit interaction in coupled resonators}},
    year = {2019},
    journal = {Nature Communications},
    author = {Wang, Shubo and Hou, Bo and Lu, Weixin and Chen, Yuntian and Zhang, Z Q and Chan, C T},
    number = {1},
    month = {12},
    pages = {832},
    volume = {10},
    url = {https://doi.org/10.1038/s41467-019-08826-6 http://www.nature.com/articles/s41467-019-08826-6},
    doi = {10.1038/s41467-019-08826-6},
    issn = {2041-1723}
}

@article{Zheng2011,
    title = {{Asymmetric Propagation of Optical Signals in Graded Plasmonic Chains}},
    year = {2011},
    journal = {Plasmonics},
    author = {Zheng, Ming Jie and Lei, Dang Yuan and Yakubo, Kousuke and Yu, Kin Wah},
    number = {1},
    month = {3},
    pages = {19--27},
    volume = {6},
    url = {http://link.springer.com/10.1007/s11468-010-9164-5},
    isbn = {1146801091645},
    doi = {10.1007/s11468-010-9164-5},
    issn = {1557-1955},
    keywords = {Asymmetric optical response, Asymmetric propagation ratio, Graded plasmonic chains}
}

@article{Mishchenko1994,
    title = {{Asymmetry parameters of the phase function for densely packed scattering grains}},
    year = {1994},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I.},
    number = {1},
    month = {7},
    pages = {95--110},
    volume = {52},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0022407394901422},
    doi = {10.1016/0022-4073(94)90142-2},
    issn = {00224073}
}

@article{Klaus1991,
    title = {{Asymptotic behavior of Jost functions near resonance points for Wigner–von Neumann type potentials}},
    year = {1991},
    journal = {Journal of Mathematical Physics},
    author = {Klaus, Martin},
    number = {1},
    month = {1},
    pages = {163--174},
    volume = {32},
    url = {https://doi.org/10.1063/1.529140 http://aip.scitation.org/doi/10.1063/1.529140},
    doi = {10.1063/1.529140},
    issn = {0022-2488}
}

@article{Nienhuis1976,
    title = {{Atomic radiative transition probabilities in a continuous medium}},
    year = {1976},
    journal = {Physica B+C},
    author = {Nienhuis, G. and Alkemade, C.Th.J.},
    number = {1},
    month = {1},
    pages = {181--188},
    volume = {81},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0378436376902564},
    doi = {10.1016/0378-4363(76)90256-4},
    issn = {03784363}
}

@article{Barbry2015,
    title = {{Atomistic Near-Field Nanoplasmonics: Reaching Atomic-Scale Resolution in Nanooptics}},
    year = {2015},
    journal = {Nano Letters},
    author = {Barbry, M and Koval, P and Marchesin, F and Esteban, R and Borisov, A G and Aizpurua, J and S{\'{a}}nchez-Portal, D.},
    number = {5},
    month = {5},
    pages = {3410--3419},
    volume = {15},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.5b00759 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.5b00759},
    doi = {10.1021/acs.nanolett.5b00759},
    issn = {1530-6984},
    keywords = {DFT ab initio calculations, Plasmonic nanoantennas, TDDFT, field enhancement, optical response}
}

@article{AndrewChan2016,
    title = {{Attenuated total reflection Fourier-transform infrared (ATR-FTIR) imaging of tissues and live cells}},
    year = {2016},
    journal = {Chem. Soc. Rev.},
    author = {Andrew Chan, K. L. and Kazarian, Sergei G.},
    number = {7},
    pages = {1850--1864},
    volume = {45},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C5CS00515A},
    doi = {10.1039/C5CS00515A},
    issn = {0306-0012}
}

@article{Ayala-Orozco2014,
    title = {{Au nanomatryoshkas as efficient near-infrared photothermal transducers for cancer treatment: benchmarking against nanoshells}},
    year = {2014},
    journal = {ACS Nano},
    author = {Ayala-Orozco, Ciceron and Urban, Cordula and Knight, Mark W. and Urban, Alexander Skyrme and Neumann, Oara and Bishnoi, Sandra W. and Mukherjee, Shaunak and Goodman, Amanda M. and Charron, Heather and Mitchell, Tamika and Shea, Martin and Roy, Ronita and Nanda, Sarmistha and Schiff, Rachel and Halas, Naomi J. and Joshi, Amit},
    number = {6},
    month = {6},
    pages = {6372--6381},
    volume = {8},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/nn501871d},
    doi = {10.1021/nn501871d},
    issn = {1936-0851},
    keywords = {Au nanoparticle, multilayer nanoshells Au/SiO2/Au, nanomatryoshka, near-infrared, photothermal therapy}
}

@article{Jabeen2014,
    title = {{Au-Nanomaterials as a Superior Choice for Near-Infrared Photothermal Therapy}},
    year = {2014},
    journal = {Molecules},
    author = {Jabeen, Fahmida and Najam-ul-Haq, Muhammad and Javeed, Rabia and Huck, Christian and Bonn, Guenther},
    number = {12},
    month = {12},
    pages = {20580--20593},
    volume = {19},
    publisher = {Multidisciplinary Digital Publishing Institute},
    url = {http://www.mdpi.com/1420-3049/19/12/20580/},
    doi = {10.3390/molecules191220580},
    issn = {1420-3049},
    keywords = {infrared spectroscopy, nanoparticles/materials, near, therapy monitoring}
}

@article{Kwak2016,
    title = {{Automated prostate tissue referencing for cancer detection and diagnosis}},
    year = {2016},
    journal = {BMC Bioinformatics},
    author = {Kwak, Jin Tae and Hewitt, Stephen M. and Kajdacsy-Balla, André Alexander and Sinha, Saurabh and Bhargava, Rohit},
    number = {1},
    month = {12},
    pages = {227},
    volume = {17},
    url = {http://bmcbioinformatics.biomedcentral.com/articles/10.1186/s12859-016-1086-6},
    doi = {10.1186/s12859-016-1086-6},
    issn = {1471-2105}
}

@article{Dammers2012,
    title = {{Automatic identification of gray and white matter components in polarized light imaging}},
    year = {2012},
    journal = {NeuroImage},
    author = {Dammers, Jürgen and Breuer, Lukas and Axer, Markus and Kleiner, Melanie and Eiben, Björn and Gr{\"{a}}{\ss}el, David and Dickscheid, Timo and Zilles, Karl and Amunts, Katrin and Shah, N. Joni and Pietrzyk, Uwe},
    number = {2},
    month = {1},
    pages = {1338--1347},
    volume = {59},
    publisher = {Elsevier Inc.},
    url = {http://dx.doi.org/10.1016/j.neuroimage.2011.08.030 http://linkinghub.elsevier.com/retrieve/pii/S1053811911009232},
    isbn = {1095-9572 (Electronic){\textbackslash}r1053-8119 (Linking)},
    doi = {10.1016/j.neuroimage.2011.08.030},
    issn = {10538119},
    pmid = {21875673},
    keywords = {Fiber tracking, Human connectome, ICA, Independent component analysis, PLI, Polarized light imaging}
}

@article{Fung1992,
    title = {{Backscattering from a randomly rough dielectric surface}},
    year = {1992},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Fung, A.K. and Li, Z. and Chen, K.S.},
    number = {2},
    month = {3},
    pages = {356--369},
    volume = {30},
    url = {http://ieeexplore.ieee.org/document/134085/},
    doi = {10.1109/36.134085},
    issn = {01962892}
}

@article{Spiesz2019,
    title = {{Bacterially Produced, Nacre‐Inspired Composite Materials}},
    year = {2019},
    journal = {Small},
    author = {Spiesz, Ewa M and Schmieden, Dominik T and Grande, Antonio M and Liang, Kuang and Schwiedrzik, Jakob and Natalio, Filipe and Michler, Johann and Garcia, Santiago J and Aubin‐Tam, Marie‐Eve and Meyer, Anne S},
    number = {22},
    month = {5},
    pages = {1805312},
    volume = {15},
    url = {https://doi.org/10.1002/smll.201805312. https://onlinelibrary.wiley.com/doi/abs/10.1002/smll.201805312},
    doi = {10.1002/smll.201805312},
    issn = {1613-6810}
}

@article{Gruenke2016a,
    title = {{Balancing the effects of extinction and enhancement for optimal signal in surface-enhanced femtosecond stimulated Raman spectroscopy}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Gruenke, Natalie L and McAnally, Michael O. and Schatz, George C and Van Duyne, Richard P},
    number = {51},
    month = {12},
    pages = {29449--29454},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b10727},
    doi = {10.1021/acs.jpcc.6b10727},
    issn = {1932-7447}
}

@article{VanderLem2007,
    title = {{Band structure of absorptive two-dimensional photonic crystals}},
    year = {2003},
    journal = {Journal of the Optical Society of America B},
    author = {van der Lem, Han and Tip, Adriaan and Moroz, Alexander},
    number = {6},
    month = {6},
    pages = {1334--1341},
    volume = {20},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-20-6-1334},
    doi = {10.1364/JOSAB.20.001334},
    issn = {0740-3224}
}

@article{Wang2017a,
    title = {{Band-edge engineering for controlled multi-modal nanolasing in plasmonic superlattices}},
    year = {2017},
    journal = {Nature Nanotechnology},
    author = {Wang, Danqing and Yang, Ankun and Wang, Weijia and Hua, Yi and Schaller, Richard D and Schatz, George C and Odom, Teri W},
    number = {9},
    month = {7},
    pages = {889--894},
    volume = {12},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nnano.2017.126 http://10.0.4.14/nnano.2017.126 https://www.nature.com/articles/nnano.2017.126#supplementary-information http://www.nature.com/doifinder/10.1038/nnano.2017.126},
    doi = {10.1038/nnano.2017.126},
    issn = {1748-3387}
}

@article{Skogholt2017,
    title = {{Baseline and interferent correction by the Tikhonov regularization framework for linear least squares modeling}},
    year = {2017},
    journal = {Journal of Chemometrics},
    author = {Skogholt, Joakim and Liland, Kristian Hovde and Indahl, Ulf Geir},
    month = {11},
    pages = {e2962},
    url = {http://doi.wiley.com/10.1002/cem.2962},
    doi = {10.1002/cem.2962},
    issn = {08869383},
    keywords = {Tikhonov regularization, multivariate calibration, preprocessing}
}

@article{Liu2018c,
    title = {{Beam Steering with Dielectric Metalattices}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Liu, Wei and Miroshnichenko, Andrey E},
    number = {5},
    month = {5},
    pages = {1733--1741},
    volume = {5},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.7b01217},
    doi = {10.1021/acsphotonics.7b01217},
    issn = {2330-4022},
    keywords = {Mie resonances, beam steering, dielectric metalattices, high-index nanoparticles, multipolar interferences}
}

@article{McLeanR.DavidandZhao2013,
    title = {{Beer’s law - why absorbance depends (almost) linearly on concentration}},
    year = {2018},
    journal = {ChemPhysChem},
    author = {Mayerh{\"{o}}fer, Thomas Günter and Popp, Jürgen},
    month = {12},
    volume = {forthcomin},
    url = {http://doi.wiley.com/10.1002/cphc.201801073},
    doi = {10.1002/cphc.201801073},
    issn = {14394235},
    arxivId = {http://dx.doi.org/10.1002/cbic.201800114}
}

@article{Mie1908,
    title = {{Beitr{\"{a}}ge zur Optik tr{\"{u}}ber Medien, speziell kolloidaler Metall{\"{o}}sungen}},
    year = {1908},
    journal = {Annalen der Physik},
    author = {Mie, Gustav},
    number = {3},
    pages = {377--445},
    volume = {330},
    publisher = {WILEY‐VCH Verlag},
    url = {http://doi.wiley.com/10.1002/andp.19083300302},
    doi = {10.1002/andp.19083300302},
    issn = {00033804}
}

@article{Zhu2020,
    title = {{Beyond noble metals: High Q-factor aluminum nanoplasmonics}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Zhu, Xiangchao and Imran Hossain, Golam Md. and George, Matthew and Farhang, Arash and Cicek, Ahmet and Yanik, Ahmet Ali},
    number = {2},
    month = {2},
    pages = {416--424},
    volume = {7},
    publisher = {UTC},
    url = {https://dx.doi.org/10.1021/acsphotonics.9b01368 https://pubs.acs.org/doi/10.1021/acsphotonics.9b01368},
    doi = {10.1021/acsphotonics.9b01368},
    issn = {2330-4022},
    keywords = {aluminum, inverse design, nanoantenna, plasmonics, space mapping, surface lattice resonances}
}

@article{Evlyukhin2020,
    title = {{Bianisotropy for light trapping in all-dielectric metasurfaces}},
    year = {2020},
    journal = {Physical Review B},
    author = {Evlyukhin, Andrey B and Tuz, Vladimir R and Volkov, Valentyn S and Chichkov, Boris N},
    number = {20},
    month = {5},
    pages = {205415},
    volume = {101},
    publisher = {American Physical Society},
    url = {https://doi.org/10.1103/PhysRevB.101.205415 https://link.aps.org/doi/10.1103/PhysRevB.101.205415},
    doi = {10.1103/PhysRevB.101.205415},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.101.205415 url:https://doi.or}
}

@article{Berisha2017,
    title = {{BIM-Sim: Interactive Simulation of Broadband Imaging Using Mie Theory}},
    year = {2017},
    journal = {Frontiers in Physics},
    author = {Berisha, Sebastian and van Dijk, Thomas and Bhargava, Rohit and Carney, P. Scott and Mayerich, David},
    month = {2},
    pages = {5},
    volume = {5},
    publisher = {Frontiers},
    url = {http://journal.frontiersin.org/article/10.3389/fphy.2017.00005/full},
    doi = {10.3389/fphy.2017.00005},
    issn = {2296-424X},
    keywords = {FTIR, MIE, Monte-Carlo, QCL, gpu, imaging, mid-infrared, scattering}
}

@article{Garcia2018,
    title = {{Bio-inspired imager improves sensitivity in near-infrared fluorescence image-guided surgery}},
    year = {2018},
    journal = {Optica},
    author = {Garcia, Missael and Edmiston, Christopher and York, Timothy and Marinov, Radoslav and Mondal, Suman and Zhu, Nan and Sudlow, Gail P. and Akers, Walter J. and Margenthaler, Julie and Achilefu, Samuel and Liang, Rongguang and Zayed, Mohamed A. and Pepino, Marta Y. and Gruev, Viktor},
    number = {4},
    month = {4},
    pages = {413--422},
    volume = {5},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-5-4-413},
    doi = {10.1364/OPTICA.5.000413},
    issn = {2334-2536}
}

@article{Sokolov2019,
    title = {{Bio-realistic synaptic characteristics in the cone-shaped ZnO memristive device}},
    year = {2019},
    journal = {NPG Asia Materials},
    author = {Sokolov, Andrey Sergeevich and Jeon, Yu-Rim and Kim, Sohyeon and Ku, Boncheol and Choi, Changhwan},
    number = {1},
    month = {12},
    pages = {5},
    volume = {11},
    url = {http://www.nature.com/articles/s41427-018-0105-7},
    doi = {10.1038/s41427-018-0105-7},
    issn = {1884-4049}
}

@article{Fan2016,
    title = {{Bioinspired fluorescent dipeptide nanoparticles for targeted cancer cell imaging and real-time monitoring of drug release}},
    year = {2016},
    journal = {Nature Nanotechnology},
    author = {Fan, Zhen and Sun, Leming and Huang, Yujian and Wang, Yongzhong and Zhang, Mingjun},
    number = {4},
    month = {4},
    pages = {388--394},
    volume = {11},
    url = {http://www.nature.com/articles/nnano.2015.312},
    doi = {10.1038/nnano.2015.312},
    issn = {1748-3387}
}

@article{Barhom2019,
    title = {{Biological Kerker effect boosts light collection efficiency in plants}},
    year = {2019},
    journal = {Nano Letters},
    author = {Barhom, Hani and Machnev, Andrey A. and Noskov, Roman E. and Goncharenko, Alexander and Gurvitz, Egor A. and Timin, Alexander S. and Shkoldin, Vitaliy A. and Koniakhin, Sergei V. and Koval, Olga Yu. and Zyuzin, Mikhail V. and Shalin, Alexander S. and Shishkin, Ivan I. and Ginzburg, Pavel},
    number = {10},
    month = {10},
    pages = {7062--7071},
    volume = {19},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.9b02540},
    doi = {10.1021/acs.nanolett.9b02540},
    issn = {1530-6984},
    keywords = {and vaterite, aragonite, are known as the, auto fl uorescence, biophotonics, caco 3, calcite, carbonate, he polymorphs of calcium, include calcite, most abundant biogenic minerals, plant photonics, polycrystalline biomineral spherulite, vaterite, which, while there are many}
}

@article{Chen2019b,
    title = {{Biological lasers for biomedical applications}},
    year = {2019},
    journal = {Advanced Optical Materials},
    author = {Chen, Yu‐Cheng and Fan, Xudong},
    number = {17},
    month = {9},
    pages = {1900377},
    volume = {7},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201900377},
    doi = {10.1002/adom.201900377},
    issn = {2195-1071},
    keywords = {bioimaging, biological lasers, biomedical sensing, labeling, mapping, microresonators, nanoresonators, tracking}
}

@article{Gutha2017a,
    title = {{Biological sensing using hybridization phase of plasmonic resonances with photonic lattice modes in arrays of gold nanoantennas}},
    year = {2017},
    journal = {Nanotechnology},
    author = {Gutha, Rithvik R and Sadeghi, Seyed M and Sharp, Christina and Wing, Waylin J},
    number = {35},
    month = {9},
    pages = {355504},
    volume = {28},
    url = {http://iopscience.iop.org/article/10.1088/1361-6528/aa7bb5/pdf http://stacks.iop.org/0957-4484/28/i=35/a=355504?key=crossref.07e70a06681adcc6039579e513abe8d2},
    doi = {10.1088/1361-6528/aa7bb5},
    issn = {0957-4484},
    keywords = {LSPR, conjugated, plasmonic lattice resonances, quantum dots, streptavidin, transition phase}
}

@article{Li2012,
    title = {{Biomimetic Surface Engineering of Lanthanide-Doped Upconversion Nanoparticles as Versatile Bioprobes}},
    year = {2012},
    journal = {Angewandte Chemie International Edition},
    author = {Li, Le-Le and Zhang, Ruobing and Yin, Leilei and Zheng, Kezhi and Qin, Weiping and Selvin, Paul R. and Lu, Yi},
    number = {25},
    month = {6},
    pages = {6121--6125},
    volume = {51},
    url = {http://doi.wiley.com/10.1002/anie.201109156},
    isbn = {2156623929},
    doi = {10.1002/anie.201109156},
    issn = {14337851},
    pmid = {1000000221},
    arxivId = {NIHMS150003}
}

@article{Khlebtsov2007,
    title = {{Biosensing potential of silica/gold nanoshells: Sensitivity of plasmon resonance to the local dielectric environment}},
    year = {2007},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Khlebtsov, Boris N. and Khlebtsov, Nikolai G.},
    number = {1-3},
    month = {7},
    pages = {154--169},
    volume = {106},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407307000271 https://ac.els-cdn.com/S0022407307000271/1-s2.0-S0022407307000271-main.pdf?_tid=8209e714-e432-11e7-b499-00000aab0f27&acdnat=1513629304_ac8860b42266edfa8fc7b8dafd840e40},
    doi = {10.1016/j.jqsrt.2007.01.015},
    issn = {00224073},
    keywords = {Biosensors, Gold nanoshells, Light scattering and extinction, Multilayered Mie solution, Plasmon resonance}
}

@article{Tabatabaeenejad2006,
    title = {{Bistatic scattering from three-dimensional layered rough surfaces}},
    year = {2006},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Tabatabaeenejad, A. and Moghaddam, M.},
    number = {8},
    month = {8},
    pages = {2102--2114},
    volume = {44},
    url = {http://ieeexplore.ieee.org/document/1661799/},
    doi = {10.1109/TGRS.2006.872140},
    issn = {0196-2892}
}

@article{Simovski2007,
    title = {{Bloch material parameters of magneto-dielectric metamaterials and the concept of Bloch lattices}},
    year = {2007},
    journal = {Metamaterials},
    author = {Simovski, Constantin R.},
    number = {2},
    month = {12},
    pages = {62--80},
    volume = {1},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1873198807000229},
    doi = {10.1016/j.metmat.2007.09.002},
    issn = {18731988}
}

@article{Wang2019c,
    title = {{Boosting light collection efficiency of optical fibers using metallic nanostructures}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Wang, Ning and Zeisberger, Matthias and H{\"{u}}bner, Uwe and Schmidt, Markus A},
    number = {3},
    month = {3},
    pages = {691--698},
    volume = {6},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b01560},
    doi = {10.1021/acsphotonics.8b01560},
    issn = {2330-4022},
    keywords = {fiber optics, fiber probe, light collection, nanoparticles, plasmonics}
}

@article{Rolly2012a,
    title = {{Boosting the directivity of optical antennas with magnetic and electric dipolar resonant particles}},
    year = {2012},
    journal = {Optics Express},
    author = {Rolly, Brice and Stout, Brian and Bonod, Nicolas},
    number = {18},
    month = {8},
    pages = {20376--20386},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-18-20376},
    doi = {10.1364/OE.20.020376},
    issn = {1094-4087}
}

@article{Hakala2018,
    title = {{Bose-Einstein condensation in a plasmonic lattice}},
    year = {2018},
    journal = {Nature Physics},
    author = {Hakala, Tommi K. and Moilanen, Antti J. and V{\"{a}}kev{\"{a}}inen, Aaro I. and Guo, Rui and Martikainen, Jani-Petri and Daskalakis, Konstantinos S. and Rekola, Heikki T. and Julku, Aleksi and T{\"{o}}rm{\"{a}}, Päivi},
    number = {7},
    month = {7},
    pages = {739--744},
    volume = {14},
    url = {http://arxiv.org/abs/1706.01528 http://www.nature.com/articles/s41567-018-0109-9},
    doi = {10.1038/s41567-018-0109-9},
    issn = {1745-2473},
    arxivId = {1706.01528}
}

@article{Hsu2016,
    title = {{Bound states in the continuum}},
    year = {2016},
    journal = {Nature Reviews Materials},
    author = {Hsu, Chia Wei and Zhen, Bo and Stone, A. Douglas and Joannopoulos, John D. and Solja{\v{c}}i{\'{c}}, Marin},
    number = {9},
    month = {9},
    pages = {16048},
    volume = {1},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/natrevmats201648},
    doi = {10.1038/natrevmats.2016.48},
    issn = {2058-8437}
}

@article{Bulgakov2019,
    title = {{Bound states in the continuum and Fano resonances in the Dirac cone spectrum}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Bulgakov, Evgeny N and Maksimov, Dmitrii N},
    number = {8},
    month = {8},
    pages = {2221--2225},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.002221 https://www.osapublishing.org/abstract.cfm?URI=josab-36-8-2221},
    doi = {10.1364/JOSAB.36.002221},
    issn = {0740-3224}
}

@article{Bogdanov2019,
    title = {{Bound states in the continuum and Fano resonances in the strong mode coupling regime}},
    year = {2019},
    journal = {Advanced Photonics},
    author = {Bogdanov, Andrey A. and Koshelev, Kirill L. and Kapitanova, Polina V. and Rybin, Mikhail V. and Gladyshev, Sergey A. and Sadrieva, Zarina F. and Samusev, Kirill B. and Kivshar, Yuri S. and Limonov, Mikhail F.},
    number = {01},
    month = {1},
    pages = {016001},
    volume = {1},
    publisher = {SPIE-Intl Soc Optical Eng},
    url = {https://www.spiedigitallibrary.org/journals/advanced-photonics/volume-1/issue-01/016001/Bound-states-in-the-continuum-and-Fano-resonances-in-the/10.1117/1.AP.1.1.016001.full},
    doi = {10.1117/1.AP.1.1.016001},
    issn = {2577-5421},
    arxivId = {1805.09265}
}

@article{Burin2007,
    title = {{Bound whispering gallery modes in circular arrays of dielectric spherical particles}},
    year = {2006},
    journal = {Physical Review E},
    author = {Burin, Alexander L.},
    number = {6},
    month = {6},
    pages = {066614},
    volume = {73},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.73.066614},
    isbn = {142441248X},
    doi = {10.1103/PhysRevE.73.066614},
    issn = {1539-3755},
    pmid = {16907004},
    arxivId = {physics/0510253},
    keywords = {Circular array, Dielectric particles, Mie resonance, Whispering gallery modes}
}

@article{Baghban2017,
    title = {{Bragg gratings in thin-film LiNbO{\_}3 waveguides}},
    year = {2017},
    journal = {Optics Express},
    author = {Baghban, Mohammad Amin and Schollhammer, Jean and Errando-Herranz, Carlos and Gylfason, Kristinn B. and Gallo, Katia},
    number = {26},
    month = {12},
    pages = {32323},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-26-32323},
    doi = {10.1364/OE.25.032323},
    issn = {1094-4087}
}

@article{Rodriguez2014,
    title = {{Breaking the Symmetry of Forward-Backward Light Emission with Localized and Collective Magnetoelectric Resonances in Arrays of Pyramid-Shaped Aluminum Nanoparticles}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {Rodriguez, S. R. K. and Arango, F. Bernal and Steinbusch, T. P. and Verschuuren, M. A. and Koenderink, A. F. and Rivas, J. Gómez},
    number = {24},
    month = {12},
    pages = {247401},
    volume = {113},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.113.247401},
    doi = {10.1103/PhysRevLett.113.247401},
    issn = {0031-9007}
}

@article{Bjornmalm2017,
    title = {{Bridging Bio–Nano Science and Cancer Nanomedicine}},
    year = {2017},
    journal = {ACS Nano},
    author = {Bj{\"{o}}rnmalm, Mattias and Thurecht, Kristofer J. and Michael, Michael and Scott, Andrew M. and Caruso, Frank},
    number = {10},
    month = {10},
    pages = {9594--9613},
    volume = {11},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.7b04855},
    doi = {10.1021/acsnano.7b04855},
    issn = {1936-0851},
    keywords = {antibodies, comparative oncology, heterogeneity, metastasis, nanoengineering, nanomaterials, nanoparticles, tumor targeting}
}

@article{Walters2018,
    title = {{Bright surface-enhanced Raman scattering with fluorescence quenching from silica encapsulated J-aggregate coated gold nanoparticles}},
    year = {2018},
    journal = {Advanced Materials},
    author = {Walters, Christopher M. and Pao, Caroline and Gagnon, Brandon P. and Zamecnik, Colin R. and Walker, Gilbert C.},
    number = {5},
    month = {2},
    pages = {1705381},
    volume = {30},
    url = {http://doi.wiley.com/10.1002/adma.201705381},
    doi = {10.1002/adma.201705381},
    issn = {09359648},
    keywords = {SERS, active plasmonics, biosensors, fluorescence quenching, silica encapsulation}
}

@article{Zou2012,
    title = {{Broadband dye-sensitized upconversion of near-infrared light}},
    year = {2012},
    journal = {Nature Photonics},
    author = {Zou, Wenqiang and Visser, Cindy and Maduro, Jeremio A. and Pshenichnikov, Maxim S. and Hummelen, Jan C.},
    number = {8},
    pages = {560--564},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nphoton.2012.158},
    isbn = {1749-4885},
    doi = {10.1038/nphoton.2012.158},
    issn = {17494885}
}

@article{Devlin2016,
    title = {{Broadband high-efficiency dielectric metasurfaces for the visible spectrum}},
    year = {2016},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Devlin, Robert C. and Khorasaninejad, Mohammadreza and Chen, Wei Ting and Oh, Jaewon and Capasso, Federico},
    number = {38},
    month = {9},
    pages = {10473--10478},
    volume = {113},
    url = {http://www.pnas.org/lookup/doi/10.1073/pnas.1611740113},
    doi = {10.1073/pnas.1611740113},
    issn = {0027-8424}
}

@article{Fann2019,
    title = {{Broadband infrared plasmonic metamaterial absorber with multipronged absorption mechanisms}},
    year = {2019},
    journal = {Optics Express},
    author = {Fann, Chun-Hao and Zhang, Jihua and ElKabbash, Mohamed and Donaldson, William R and Michael Campbell, E. and Guo, Chunlei},
    number = {20},
    month = {9},
    pages = {27917--27926},
    volume = {27},
    url = {https://doi.org/10.1364/OE.27.027917 https://www.osapublishing.org/abstract.cfm?URI=oe-27-20-27917},
    doi = {10.1364/OE.27.027917},
    issn = {1094-4087}
}

@article{Ding2016,
    title = {{Broadband near-infrared metamaterial absorbers utilizing highly lossy metals}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Ding, Fei and Dai, Jin and Chen, Yiting and Zhu, Jianfei and Jin, Yi and Bozhevolnyi, Sergey I.},
    number = {1},
    month = {12},
    pages = {39445},
    volume = {6},
    url = {http://www.nature.com/articles/srep39445},
    doi = {10.1038/srep39445},
    issn = {2045-2322}
}

@article{Spinelli2012,
    title = {{Broadband omnidirectional antireflection coating based on subwavelength surface Mie resonators}},
    year = {2012},
    journal = {Nature Communications},
    author = {Spinelli, P and Verschuuren, M.A. and Polman, A.},
    number = {1},
    month = {1},
    pages = {692},
    volume = {3},
    url = {www.nature.com/naturecommunications http://www.nature.com/articles/ncomms1691},
    doi = {10.1038/ncomms1691},
    issn = {2041-1723}
}

@article{Li2016,
    title = {{Broadband on-chip near-infrared spectroscopy based on a plasmonic grating filter array}},
    year = {2016},
    journal = {Optics Letters},
    author = {Li, Erwen and Chong, Xinyuan and Ren, Fanghui and Wang, Alan X},
    number = {9},
    month = {5},
    pages = {1913--1916},
    volume = {41},
    url = {http://dx.doi.org/10.1364/OL.41.001913 https://www.osapublishing.org/abstract.cfm?URI=ol-41-9-1913},
    doi = {10.1364/OL.41.001913},
    issn = {0146-9592}
}

@article{Huo2017,
    title = {{Broadband Perfect Absorber with Monolayer MoS2 and Hexagonal Titanium Nitride Nano-disk Array}},
    year = {2017},
    journal = {Nanoscale Research Letters},
    author = {Huo, Dewang and Zhang, Jingwen and Wang, Hao and Ren, Xiaoxuan and Wang, Chao and Su, Hang and Zhao, Hua},
    number = {1},
    month = {12},
    pages = {465},
    volume = {12},
    url = {http://nanoscalereslett.springeropen.com/articles/10.1186/s11671-017-2232-4},
    doi = {10.1186/s11671-017-2232-4},
    issn = {1931-7573},
    keywords = {Molecular Medicine, Nanochemistry, Nanoscale Science and Technology, Nanotechnology, Nanotechnology and Microengineering}
}

@article{Uhrenfeldt2015,
    title = {{Broadband photocurrent enhancement and light-trapping in thin film Si solar cells with periodic Al nanoparticle arrays on the front}},
    year = {2015},
    journal = {Optics Express},
    author = {Uhrenfeldt, C and Villesen, T F and T{\^{e}}tu, A and Johansen, B and Larsen, A Nylandsted},
    number = {11},
    month = {6},
    pages = {A525-A538},
    volume = {23},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-11-A525},
    doi = {10.1364/OE.23.00A525},
    issn = {1094-4087}
}

@article{Gao2010,
    title = {{Broadband plasmonic microlenses based on patches of nanoholes}},
    year = {2010},
    journal = {Nano Letters},
    author = {Gao, Hanwei and Hyun, Jerome K. and Lee, Min Hyung and Yang, Jiun Chan and Lauhon, Lincoln J. and Odom, Teri W.},
    number = {10},
    pages = {4111--4116},
    volume = {10},
    isbn = {1530-6984},
    doi = {10.1021/nl1022892},
    issn = {15306984},
    pmid = {20839781},
    arxivId = {NIHMS150003},
    keywords = {Surface plasmons, microlens arrays, nanohole arrays, plasmonic lenses, soft nanolithography}
}

@article{Jacob2012,
    title = {{Broadband Purcell effect: Radiative decay engineering with metamaterials}},
    year = {2012},
    journal = {Applied Physics Letters},
    author = {Jacob, Zubin and Smolyaninov, Igor I. and Narimanov, Evgenii E.},
    number = {18},
    month = {4},
    pages = {181105},
    volume = {100},
    url = {http://arxiv.org/abs/0910.3981 http://dx.doi.org/10.1063/1.4710548 http://aip.scitation.org/doi/10.1063/1.4710548},
    doi = {10.1063/1.4710548},
    issn = {0003-6951},
    arxivId = {0910.3981}
}

@article{Vyunishev2019,
    title = {{Broadband Tamm plasmon polariton}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Vyunishev, Andrey M. and Bikbaev, Rashid G. and Svyakhovskiy, Sergey E. and Timofeev, Ivan V. and Pankin, Pavel S. and Evlashin, Stanislav A. and Vetrov, Stepan Ya. and Myslivets, Sergey A. and Arkhipkin, Vasily G.},
    number = {8},
    month = {8},
    pages = {2299},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-8-2299},
    doi = {10.1364/JOSAB.36.002299},
    issn = {0740-3224}
}

@article{Liu2012,
    title = {{Broadband unidirectional scattering by magneto-electric core-shell nanoparticles}},
    year = {2012},
    journal = {ACS Nano},
    author = {Liu, Wei and Miroshnichenko, Andrey E. and Neshev, Dragomir N. and Kivshar, Yuri S.},
    number = {6},
    month = {6},
    pages = {5489--5497},
    volume = {6},
    url = {https://pubs.acs.org/doi/10.1021/nn301398a},
    doi = {10.1021/nn301398a},
    issn = {1936-0851},
    keywords = {Mie scattering, broadband unidirectional scattering, core-shell nanoparticle, coupling of electric and magnetic dipoles, dielectric magnetic response}
}

@article{Gavriliuk2009,
    title = {{Brownian dynamic of laser cooling and crystallization of electron-ion plasma}},
    year = {2009},
    journal = {Physical Review E},
    author = {Gavriliuk, A. P. and Isaev, I. L. and Karpov, S. V. and Krasnov, I. V. and Shaparev, N. Ya.},
    number = {5},
    month = {11},
    pages = {056404},
    volume = {80},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.80.056404},
    doi = {10.1103/PhysRevE.80.056404},
    issn = {1539-3755}
}

@article{Kornienko2019,
    title = {{Brownian dynamics of the self-assembly of complex nanostructures in the field of quasi-resonant laser radiation}},
    year = {2019},
    journal = {Photonics and Nanostructures - Fundamentals and Applications},
    author = {Kornienko, Victoria S. and Aleksey, S.Tsipotan and Aleksandrovsky, Aleksandr S. and Slabko, Vitaliy V.},
    month = {4},
    pages = {100707},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1569441019300690},
    doi = {10.1016/j.photonics.2019.100707},
    issn = {15694410}
}

@article{Siems2018,
    title = {{Brownian Dynamics simulations of model colloids in channel geometries and external fields}},
    year = {2018},
    journal = {Journal of Physics: Conference Series},
    author = {Siems, Ullrich and Nielaba, Peter},
    month = {4},
    pages = {012011},
    volume = {1012},
    url = {http://stacks.iop.org/1742-6596/1012/i=1/a=012011?key=crossref.0aec0245976c7547f3ffd61e2614ec6e},
    doi = {10.1088/1742-6596/1012/1/012011},
    issn = {1742-6588}
}

@article{Chen2004,
    title = {{Brownian Dynamics, Molecular Dynamics, and Monte Carlo modeling of colloidal systems}},
    year = {2004},
    journal = {Advances in Colloid and Interface Science},
    author = {Chen, Jim C and Kim, Albert S},
    number = {1-3},
    month = {12},
    pages = {159--173},
    volume = {112},
    url = {www.elsevier.com/locate/cis https://linkinghub.elsevier.com/retrieve/pii/S0001868604000715},
    doi = {10.1016/j.cis.2004.10.001},
    issn = {00018686},
    keywords = {Brownian Dynamics, Diffusivity, Inter-particle interaction, Langevin equation, Metropolis method, Molecular Dynamics, Monte Carlo, Stochastic force, Verlet algorithm}
}

@article{Jain2006,
    title = {{Calculated absorption and scattering properties of gold nanoparticles of different size, shape, and composition: applications in biological imaging and biomedicine}},
    year = {2006},
    journal = {Journal of Physical Chemistry B},
    author = {Jain, Prashant K. and Lee, Kyeong Seok and El-Sayed, Ivan H. and El-Sayed, Mostafa A.},
    number = {14},
    month = {4},
    pages = {7238--7248},
    volume = {110},
    url = {https://pubs.acs.org/doi/10.1021/jp057170o},
    doi = {10.1021/jp057170o},
    issn = {1520-6106}
}

@article{Johnson1996,
    title = {{Calculation of light scattering from a spherical particle on a surface by the multipole expansion method}},
    year = {1996},
    journal = {Journal of the Optical Society of America A},
    author = {Johnson, B R},
    number = {2},
    month = {2},
    pages = {326},
    volume = {13},
    url = {https://www.osapublishing.org/DirectPDFAccess/18D3E198-EF39-2275-8B3ADF06F9A36D96_17335/josaa-13-2-326.pdf?da=1&id=17335&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-13-2-326},
    doi = {10.1364/JOSAA.13.000326},
    issn = {1084-7529}
}

@article{Letnes2012,
    title = {{Calculation of the Mueller matrix for scattering of light from two-dimensional rough surfaces}},
    year = {2012},
    journal = {Physical Review A},
    author = {Letnes, P. A. and Maradudin, A. A. and Nordam, T. and Simonsen, I.},
    number = {3},
    month = {9},
    pages = {031803},
    volume = {86},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.86.031803},
    doi = {10.1103/PhysRevA.86.031803},
    issn = {1050-2947},
    arxivId = {1108.2599}
}

@article{Mackowski1996,
    title = {{Calculation of the T matrix and the scattering matrix for ensembles of spheres}},
    year = {1996},
    journal = {Journal of the Optical Society of America A},
    author = {Mackowski, Daniel W and Mishchenko, Michael I},
    number = {11},
    month = {11},
    pages = {2266},
    volume = {13},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-13-11-2266},
    doi = {10.1364/JOSAA.13.002266},
    issn = {1084-7529}
}

@article{Mackowski1994,
    title = {{Calculation of total cross sections of multiple-sphere clusters}},
    year = {1994},
    journal = {Journal of the Optical Society of America A},
    author = {Mackowski, Daniel W.},
    number = {11},
    month = {11},
    pages = {2851},
    volume = {11},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-11-11-2851},
    isbn = {doi:10.1364/JOSAA.11.002851},
    doi = {10.1364/JOSAA.11.002851},
    issn = {1084-7529}
}

@article{Tol1956,
    title = {{Causality and the Dispersion Relation: Logical Foundations}},
    year = {1956},
    journal = {Physical Review},
    author = {Toll, John S.},
    number = {6},
    month = {12},
    pages = {1760--1770},
    volume = {104},
    url = {https://journals.aps.org/pr/pdf/10.1103/PhysRev.104.1760 https://link.aps.org/doi/10.1103/PhysRev.104.1760},
    doi = {10.1103/PhysRev.104.1760},
    issn = {0031-899X}
}

@article{Bahramipanah2015,
    title = {{Cavity-coupled plasmonic device with enhanced sensitivity and figure-of-merit}},
    year = {2015},
    journal = {ACS Nano},
    author = {Bahramipanah, Mohsen and Dutta-Gupta, Shourya and Abasahl, Banafsheh and Martin, Olivier J F},
    number = {7},
    month = {7},
    pages = {7621--7633},
    volume = {9},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.5b02977},
    doi = {10.1021/acsnano.5b02977},
    issn = {1936-0851}
}

@article{Zouros2018,
    title = {{CCOMP: An efficient algorithm for complex roots computation of determinantal equations}},
    year = {2018},
    journal = {Computer Physics Communications},
    author = {Zouros, Grigorios P.},
    month = {1},
    pages = {339--350},
    volume = {222},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0010465517303302},
    doi = {10.1016/j.cpc.2017.09.023},
    issn = {00104655}
}

@article{Egel2017a,
    title = {{CELES: CUDA-accelerated simulation of electromagnetic scattering by large ensembles of spheres}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Egel, Amos and Pattelli, Lorenzo and Mazzamuto, Giacomo and Wiersma, Diederik S. and Lemmer, Uli},
    month = {9},
    pages = {103--110},
    volume = {199},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407317301772},
    doi = {10.1016/j.jqsrt.2017.05.010},
    issn = {00224073}
}

@article{Schurmann2016,
    title = {{Cell nuclei have lower refractive index and mass density than cytoplasm}},
    year = {2016},
    journal = {Journal of Biophotonics},
    author = {Sch{\"{u}}rmann, Mirjam and Scholze, Jana and M{\"{u}}ller, Paul and Guck, Jochen and Chan, Chii J.},
    number = {10},
    month = {10},
    pages = {1068--1076},
    volume = {9},
    url = {http://doi.wiley.com/10.1002/jbio.201500273},
    isbn = {1864-0648},
    doi = {10.1002/jbio.201500273},
    issn = {1864063X},
    pmid = {27010098},
    keywords = {digital holographic microscopy, mass density, nucleus, quantitative phase imaging, refractive index}
}

@article{Liu2016,
    title = {{Cell refractive index for cell biology and disease diagnosis: past, present and future}},
    year = {2016},
    journal = {Lab on a Chip},
    author = {Liu, P Y and Chin, L K and Ser, W and Chen, H F and Hsieh, C.-M and Lee, C.-H and Sung, K.-B and Ayi, T C and Yap, P H and Liedberg, B and Wang, K and Bourouina, T and Leprince-Wang, Y},
    number = {4},
    pages = {634--644},
    volume = {16},
    url = {www.rsc.org/loc http://xlink.rsc.org/?DOI=C5LC01445J},
    doi = {10.1039/C5LC01445J},
    issn = {1473-0197}
}

@article{Fu2016,
    title = {{Cells cultured on core-shell photonic crystal barcodes for drug screening}},
    year = {2016},
    journal = {ACS Applied Materials and Interfaces},
    author = {Fu, Fanfan and Shang, Luoran and Zheng, Fuyin and Chen, Zhuoyue and Wang, Huan and Wang, Jie and Gu, Zhongze and Zhao, Yuanjin},
    number = {22},
    pages = {13840--13848},
    volume = {8},
    doi = {10.1021/acsami.6b04966},
    issn = {19448252},
    keywords = {barcode, cell spheroid-on-a-chip, colloidal crystal, drug screening, microfluidics}
}

@article{Zhou2017a,
    title = {{Cerium and Ytterbium Codoped Halide Perovskite Quantum Dots: A Novel and Efficient Downconverter for Improving the Performance of Silicon Solar Cells}},
    year = {2017},
    journal = {Advanced Materials},
    author = {Zhou, Donglei and Liu, Dali and Pan, Gencai and Chen, Xu and Li, Dongyu and Xu, Wen and Bai, Xue and Song, Hongwei},
    number = {42},
    month = {11},
    pages = {1704149},
    volume = {29},
    publisher = {Wiley-Blackwell},
    url = {http://doi.wiley.com/10.1002/adma.201704149},
    doi = {10.1002/adma.201704149},
    issn = {09359648},
    keywords = {perovskite quantum dots, quantum cutting, rare earth elements, silicon solar cells}
}

@article{Bagheri2019,
    title = {{Change in the emission saturation and kinetics of upconversion nanoparticles under different light irradiations}},
    year = {2019},
    journal = {Optical Materials},
    author = {Bagheri, Niusha and Liu, Qingyun and Bergstrand, Jan and Pu, Rui and Zhan, Qiuqiang and Ara, Mohammad Hossein Majles and {\AA}gren, Hans and Liu, Haichun and Widengren, Jerker},
    number = {May},
    month = {11},
    pages = {109389},
    volume = {97},
    publisher = {Elsevier},
    url = {https://doi.org/10.1016/j.optmat.2019.109389 https://linkinghub.elsevier.com/retrieve/pii/S0925346719306093},
    doi = {10.1016/j.optmat.2019.109389},
    issn = {09253467}
}

@article{Liu2020b,
    title = {{Characteristics of electric quadrupole and magnetic quadrupole coupling in a symmetric silicon structure}},
    year = {2020},
    journal = {New Journal of Physics},
    author = {Liu, Chang and Chen, Lei and Wu, Tiesheng and Liu, Yumin and Ma, Rui and Li, Jing and Yu, Zhongyuan and Ye, Han and Yu, Li},
    number = {2},
    month = {2},
    pages = {023018},
    volume = {22},
    url = {https://iopscience.iop.org/article/10.1088/1367-2630/ab6cde},
    doi = {10.1088/1367-2630/ab6cde},
    issn = {1367-2630},
    keywords = {EIT, Fano resonance, Mie theory, coupling, quadrupole}
}

@article{Gwon2010,
    title = {{Characterization of chemically modified wood fibers using FTIR spectroscopy for biocomposites}},
    year = {2010},
    journal = {Journal of Applied Polymer Science},
    author = {Gwon, Jae Gyoung and Lee, Sun Young and Doh, Geum Hyun and Kim, Jung Hyeun},
    number = {6},
    pages = {3212--3219},
    volume = {116},
    url = {http://doi.wiley.com/10.1002/app.31746},
    doi = {10.1002/app.31746},
    issn = {00218995}
}

@article{Weeber2017,
    title = {{Characterization of CMOS metal based dielectric loaded surface plasmon waveguides at telecom wavelengths}},
    year = {2017},
    journal = {Optics Express},
    author = {Weeber, J.-C. and Arocas, J. and Heintz, O. and Markey, L. and Viarbitskaya, S. and Colas-des-Francs, G. and Hammani, K. and Dereux, A. and Hoessbacher, C. and Koch, U. and Leuthold, J. and Rohracher, K. and Giesecke, A. L. and Porschatis, C. and Wahlbrink, T. and Chmielak, B. and Pleros, N. and Tsiokos, D.},
    number = {1},
    month = {1},
    pages = {394},
    volume = {25},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-1-394},
    doi = {10.1364/OE.25.000394},
    issn = {1094-4087},
    keywords = {Metals, Polymer waveguides, Surface plasmons, Thin films}
}

@article{Washer2009,
    title = {{Characterization of Kevlar Using Raman Spectroscopy}},
    year = {2009},
    journal = {Journal of Materials in Civil Engineering},
    author = {Washer, Glenn and Brooks, Thomas and Saulsberry, Regor},
    number = {5},
    month = {5},
    pages = {226--234},
    volume = {21},
    url = {http://ascelibrary.org/doi/10.1061/%28ASCE%290899-1561%282009%2921%3A5%28226%29},
    doi = {10.1061/(ASCE)0899-1561(2009)21:5(226)},
    issn = {0899-1561}
}

@article{Ziani2019,
    title = {{Characterization of spatiotemporal chaos in arrays of nonlinear plasmonic nanoparticles}},
    year = {2019},
    journal = {Physical Review B},
    author = {Ziani, Zoheir and L{\'{e}}v{\^{e}}que, Gaëtan and Akjouj, Abdellatif and Coulibaly, Saliya and Taki, Abdelmajid},
    number = {16},
    month = {10},
    pages = {165423},
    volume = {100},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.100.165423},
    doi = {10.1103/PhysRevB.100.165423},
    issn = {2469-9950}
}

@article{DeVetter2017,
    title = {{Characterization of the structure of low-e substrates and consequences for IR transflection measurements}},
    year = {2017},
    journal = {Vibrational Spectroscopy},
    author = {DeVetter, Brent M. and Kenkel, Seth and Mittal, Shachi and Bhargava, Rohit and Wrobel, Tomasz P.},
    month = {7},
    pages = {119--127},
    volume = {91},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0924203116302156},
    doi = {10.1016/j.vibspec.2016.09.001},
    issn = {09242031}
}

@article{Chatzi1988,
    title = {{Characterization of the surface hydrolysis of kevlar-49 fibers by diffuse reflectance FTIR spectroscopy}},
    year = {1988},
    journal = {Journal of Polymer Science Part B: Polymer Physics},
    author = {Chatzi, E. G. and Tidrick, S. L. and Koenig, J. L.},
    number = {8},
    month = {8},
    pages = {1585--1593},
    volume = {26},
    url = {http://doi.wiley.com/10.1002/polb.1988.090260803},
    doi = {10.1002/polb.1988.090260803},
    issn = {08876266}
}

@article{Fedorov2019,
    title = {{Charge-transfer plasmons with narrow conductive molecular bridges: A quantum-classical theory}},
    year = {2019},
    journal = {The Journal of Chemical Physics},
    author = {Fedorov, A. S. and Krasnov, P. O. and Visotin, M. A. and Tomilin, F. N. and Polyutov, S. P. and {\AA}gren, H.},
    number = {24},
    month = {12},
    pages = {244125},
    volume = {151},
    publisher = {AIP Publishing, LLC},
    url = {https://doi.org/10.1063/1.5131734 http://aip.scitation.org/doi/10.1063/1.5131734},
    doi = {10.1063/1.5131734},
    issn = {0021-9606}
}

@article{Goerlitzer2020,
    title = {{Chiral surface lattice resonances}},
    year = {2020},
    journal = {Advanced Materials},
    author = {Goerlitzer, Eric S A and Mohammadi, Reza and Nechayev, Sergey and Volk, Kirsten and Rey, Marcel and Banzer, Peter and Karg, Matthias and Vogel, Nicolas},
    number = {22},
    month = {6},
    pages = {2001330},
    volume = {32},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adma.202001330},
    doi = {10.1002/adma.202001330},
    issn = {0935-9648}
}

@article{Venkataramanababu2018,
    title = {{Chiro-plasmonic refractory metamaterial with titanium nitride (TiN) core–shell nanohelices}},
    year = {2018},
    journal = {Nanotechnology},
    author = {Venkataramanababu, Sruthi and Nair, Greshma and Deshpande, Preeti and A, Jithin M and Mohan, Sangeneni and Ghosh, Ambarish},
    number = {25},
    month = {6},
    pages = {255203},
    volume = {29},
    url = {http://iopscience.iop.org/article/10.1088/1361-6528/aabb4a/pdf http://stacks.iop.org/0957-4484/29/i=25/a=255203?key=crossref.71b967ddd92e6903ae4609638808aceb},
    doi = {10.1088/1361-6528/aabb4a},
    issn = {0957-4484}
}

@article{Taubert,
    title = {{Classical Analog of Electromagnetically Induced Absorption in Plasmonics}},
    year = {2012},
    journal = {Nano Letters},
    author = {Taubert, Richard and Hentschel, Mario and K{\"{a}}stel, Jürgen and Giessen, Harald},
    number = {3},
    month = {3},
    pages = {1367--1371},
    volume = {12},
    url = {https://pubs.acs.org/doi/pdf/10.1021/nl2039748 http://pubs.acs.org/doi/10.1021/nl2039748},
    doi = {10.1021/nl2039748},
    issn = {1530-6984},
    keywords = {Fano resonance, Plasmonics, electromagnetically induced absorption, electromagnetically induced transparency}
}

@article{Joe2006,
    title = {{Classical analogy of Fano resonances}},
    year = {2006},
    journal = {Physica Scripta},
    author = {Joe, Yong S and Satanin, Arkady M and Kim, Chang Sub},
    number = {2},
    month = {8},
    pages = {259--266},
    volume = {74},
    url = {http://stacks.iop.org/1402-4896/74/i=2/a=020?key=crossref.424d32217ba158e775f4f8466391a6e1},
    doi = {10.1088/0031-8949/74/2/020},
    issn = {0031-8949},
    keywords = {0365Nk, 7323Ad, 7363Kv, numbers: 4640Ff}
}

@article{Sinha-Roy2017,
    title = {{Classical and ab Initio Plasmonics Meet at Sub-nanometric Noble Metal Rods}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Sinha-Roy, Rajarshi and Garc{\'{i}}a-Gonz{\'{a}}lez, Pablo and Weissker, Hans-Christian and Rabilloud, Frank and Fern{\'{a}}ndez-Dom{\'{i}}nguez, Antonio I.},
    number = {6},
    month = {6},
    pages = {1484--1493},
    volume = {4},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00254},
    doi = {10.1021/acsphotonics.7b00254},
    issn = {2330-4022},
    keywords = {ab initio methods, atomic chain, classical optics, d-electron excitations, localized plasmon resonance, nanorod, time-dependent density-functional theory}
}

@article{Tsukerman2017,
    title = {{Classical and non-classical effective medium theories: New perspectives}},
    year = {2017},
    journal = {Physics Letters A},
    author = {Tsukerman, Igor},
    number = {19},
    month = {5},
    pages = {1635--1640},
    volume = {381},
    url = {www.elsevier.com/locate/pla http://linkinghub.elsevier.com/retrieve/pii/S0375960116310064},
    doi = {10.1016/j.physleta.2017.02.028},
    issn = {03759601},
    keywords = {Boundary conditions, Effective medium theory, Homogenization, Maxwell's equations, Metamaterials}
}

@article{Kim1988,
    title = {{Classical decay rates for molecules in the presence of a spherical surface: A complete treatment}},
    year = {1988},
    journal = {Surface Science},
    author = {Kim, Young Sik and Leung, PT and George, Thomas F},
    number = {1-2},
    month = {1},
    pages = {1--14},
    volume = {195},
    publisher = {North-Holland},
    url = {https://ac.els-cdn.com/0039602888907765/1-s2.0-0039602888907765-main.pdf?_tid=c7d73dde-c964-11e7-9343-00000aacb35e&acdnat=1510682215_b52c5ab4da1633ffa21b1645af4a951e http://linkinghub.elsevier.com/retrieve/pii/0039602888907765 https://linkinghub.elsevier.},
    doi = {10.1016/0039-6028(88)90776-5},
    issn = {00396028}
}

@book{Jackson1999,
    title = {{Classical electrodynamics}},
    year = {1999},
    author = {Jackson, John David},
    edition = {3rd},
    pages = {808},
    publisher = {John Wiley {\&} Sons, Inc.},
    isbn = {978-0-471-30932-1}
}

@book{Olver1999,
    title = {{Classical Invariant Theory}},
    year = {1999},
    author = {Olver, Peter J.},
    publisher = {Cambridge University Press},
    url = {http://ebooks.cambridge.org/ref/id/CBO9780511623660},
    address = {Cambridge},
    isbn = {9780511623660},
    doi = {10.1017/CBO9780511623660}
}

@article{Bertasa2017,
    title = {{Close to the diffraction limit in high resolution ATR FTIR mapping: demonstration on micrometric multi-layered art systems}},
    year = {2017},
    journal = {The Analyst},
    author = {Bertasa, Moira and Possenti, Elena and Botteon, Alessandra and Conti, Claudia and Sansonetti, Antonio and Fontana, Raffaella and Striova, Jana and Sali, Diego},
    number = {24},
    pages = {4801--4811},
    volume = {142},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/an/c7an00873b http://xlink.rsc.org/?DOI=C7AN00873B},
    doi = {10.1039/C7AN00873B},
    issn = {0003-2654}
}

@article{Araujo2016,
    title = {{Closed-form expression for the Goos-H{\"{a}}nchen lateral displacement}},
    year = {2016},
    journal = {Physical Review A},
    author = {Ara{\'{u}}jo, Manoel P. and De Leo, Stefano and Maia, Gabriel G.},
    number = {2},
    month = {2},
    pages = {023801},
    volume = {93},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.93.023801},
    doi = {10.1103/PhysRevA.93.023801},
    issn = {2469-9926}
}

@article{Chiew1985,
    title = {{Clustering and percolation in multicomponent systems of randomly centered and permeable spheres}},
    year = {1985},
    journal = {The Journal of Chemical Physics},
    author = {Chiew, Y C and Stell, G and Glandt, E D},
    number = {2},
    month = {7},
    pages = {761--767},
    volume = {83},
    url = {http://dx.doi.org/10.1063/1.449490 http://aip.scitation.org/toc/jcp/83/2 http://aip.scitation.org/doi/10.1063/1.449490},
    doi = {10.1063/1.449490},
    issn = {0021-9606}
}

@article{Dicke1954,
    title = {{Coherence in spontaneous radiation processes}},
    year = {1954},
    journal = {Physical Review},
    author = {Dicke, R. H.},
    number = {1},
    pages = {99--110},
    volume = {93},
    doi = {10.1103/PhysRev.93.99},
    issn = {0031899X}
}

@article{Muinonen2012,
    title = {{COHERENT BACKSCATTERING VERIFIED NUMERICALLY FOR A FINITE VOLUME OF SPHERICAL PARTICLES}},
    year = {2012},
    journal = {The Astrophysical Journal},
    author = {Muinonen, K. and Mishchenko, M. I. and Dlugach, J. M. and Zubko, E. and Penttil{\"{a}}, A. and Videen, G.},
    number = {2},
    month = {12},
    pages = {118},
    volume = {760},
    url = {http://stacks.iop.org/0004-637X/760/i=2/a=118?key=crossref.d84281dcb1790dfd1f73c959b868a896},
    doi = {10.1088/0004-637X/760/2/118},
    issn = {0004-637X},
    keywords = {asteroids, color figure, general, minor planets, online-only material, planets and satellites, polarization, radiative transfer, scattering, surfaces}
}

@article{Pirruccio2016,
    title = {{Coherent control of the optical absorption in a plasmonic lattice coupled to a luminescent layer}},
    year = {2016},
    journal = {Physical Review Letters},
    author = {Pirruccio, Giuseppe and Ramezani, Mohammad and Rodriguez, Said Rahimzadeh-Kalaleh and Rivas, Jaime Gómez},
    number = {10},
    month = {3},
    pages = {103002},
    volume = {116},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.116.103002},
    doi = {10.1103/PhysRevLett.116.103002},
    issn = {0031-9007},
    arxivId = {1601.04611}
}

@article{Zhao2019,
    title = {{Coherent couplings between magnetic dipole transitions of quantum emitters and dielectric nanostructures}},
    year = {2019},
    journal = {Photonics Research},
    author = {Zhao, Qian and Yang, Zhong-Jian and He, Jun},
    number = {10},
    month = {10},
    pages = {1142--1153},
    volume = {7},
    url = {https://www.osapublishing.org/abstract.cfm?URI=prj-7-10-1142},
    doi = {10.1364/PRJ.7.001142},
    issn = {2327-9125}
}

@article{Letnes2013,
    title = {{Coherent effects in the scattering of light from two-dimensional rough metal surfaces}},
    year = {2013},
    journal = {Journal of the Optical Society of America A},
    author = {Letnes, Paul Anton and Nordam, Tor and Simonsen, Ingve},
    number = {6},
    month = {6},
    pages = {1136},
    volume = {30},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-30-6-1136},
    doi = {10.1364/JOSAA.30.001136},
    issn = {1084-7529},
    keywords = {BRDF, BSDF, Multiple scattering, Scattering, Scattering theory, and BTDF, rough surfaces}
}

@article{Sadeghi2019a,
    title = {{Coherent optical coupling of plasmonic dipoles in metallic nanoislands with random sizes and shapes}},
    year = {2019},
    journal = {Journal of Materials Chemistry C},
    author = {Sadeghi, Seyed M. and Gutha, Rithvik R and Sharp, Christina},
    number = {31},
    pages = {9678--9685},
    volume = {7},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2019/TC/C9TC03351C http://xlink.rsc.org/?DOI=C9TC03351C},
    doi = {10.1039/C9TC03351C},
    issn = {2050-7526}
}

@article{Chong2010,
    title = {{Coherent perfect absorbers: time-reversed lasers}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Chong, Y D and Ge, Li and Cao, Hui and Stone, A D},
    number = {5},
    month = {7},
    pages = {053901},
    volume = {105},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.105.053901},
    doi = {10.1103/PhysRevLett.105.053901},
    issn = {0031-9007},
    keywords = {4225Hz, 4255Ah, numbers: 4225Bs}
}

@article{Barrera2003,
    title = {{Coherent reflectance in a system of random Mie scatterers and its relation to the effective-medium approach}},
    year = {2003},
    journal = {Journal of the Optical Society of America A},
    author = {Barrera, Rubén G and Garcı́a-Valenzuela, Augusto},
    number = {2},
    month = {2},
    pages = {296},
    volume = {20},
    url = {https://www.osapublishing.org/DirectPDFAccess/89F6C16B-90D6-EA35-70B1B8150D8201A5_71146/josaa-20-2-296.pdf?da=1&id=71146&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-20-2-296},
    doi = {10.1364/JOSAA.20.000296},
    issn = {1084-7529},
    keywords = {030, OCIS codes}
}

@article{Krasnok2019a,
    title = {{Coherently Driven and Superdirective Antennas}},
    year = {2019},
    journal = {Electronics},
    author = {Krasnok, Alex},
    number = {8},
    month = {7},
    pages = {845},
    volume = {8},
    url = {https://www.mdpi.com/2079-9292/8/8/845},
    doi = {10.3390/electronics8080845},
    issn = {2079-9292},
    keywords = {Antennas, Coherently driven antennas, Superdirective antennas}
}

@article{Babicheva2019c,
    title = {{Collective effects and coupling phenomena in resonant optical metasurfaces: introduction}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Babicheva, Viktoriia and Staude, Isabelle and G{\'{e}}rard, Davy},
    number = {7},
    month = {7},
    pages = {CEC1-CEC3},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-CEC1},
    doi = {10.1364/JOSAB.36.00CEC1},
    issn = {0740-3224}
}

@article{Bautista2018,
    title = {{Collective effects in second-harmonic generation from plasmonic oligomers}},
    year = {2018},
    journal = {Nano Letters},
    author = {Bautista, Godofredo and Dreser, Christoph and Zang, Xiaorun and Kern, Dieter and Kauranen, Martti and Fleischer, Monika},
    pages = {acs.nanolett.8b00308},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.8b00308},
    doi = {10.1021/acs.nanolett.8b00308},
    issn = {1530-6984},
    keywords = {1 here, attention in recent years, boundary element method, cylindrical vector beams, electron beam lithography, metal nanoparticles, onlinear plasmonics has been, plasmonic oligomers, receiving widespread, second-harmonic generation microscopy}
}

@article{Utyushev20Ph,
    title = {{Collective lattice resonances in all-dielectric nanostructures under oblique incidence}},
    year = {2020},
    journal = {Photonics},
    author = {Utyushev, Anton D and Zakomirnyi, Vadim I and Ershov, Alexander E and Gerasimov, Valeriy S and Karpov, Sergey V and Rasskazov, Ilia L},
    number = {2},
    month = {3},
    pages = {24},
    volume = {7},
    url = {https://www.mdpi.com/2304-6732/7/2/24},
    doi = {10.3390/photonics7020024},
    issn = {2304-6732},
    keywords = {all-dielectric nanophotonics, collective lattice resonance, mie resonance, nanoparticle}
}

@article{Zakomirnyi19OL,
    title = {{Collective lattice resonances in arrays of dielectric nanoparticles: a matter of size}},
    year = {2019},
    journal = {Optics Letters},
    author = {Zakomirnyi, V. I. and Ershov, A. E. and Gerasimov, V. S. and Karpov, S. V. and {\AA}gren, H. and Rasskazov, I. L.},
    number = {23},
    month = {12},
    pages = {5743--5746},
    volume = {44},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-44-23-5743},
    doi = {10.1364/OL.44.005743},
    issn = {0146-9592}
}

@article{Zakomirnyi19JOSAB,
    title = {{Collective lattice resonances in disordered and quasi-random all-dielectric metasurfaces}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Zakomirnyi, Vadim I. and Karpov, Sergei V. and {\AA}gren, Hans and Rasskazov, Ilia L.},
    number = {7},
    month = {7},
    pages = {E21-E29},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E21},
    doi = {10.1364/JOSAB.36.000E21},
    issn = {0740-3224}
}

@article{Hoang2020,
    title = {{Collective Mie Resonances for Directional On-Chip Nanolasers}},
    year = {2020},
    journal = {Nano Letters},
    author = {Hoang, Thanh Xuan and Ha, Son Tung and Pan, Zhenying and Phua, Wee Kee and Paniagua-Dom{\'{i}}nguez, Ramón and Png, Ching Eng and Chu, Hong-Son and Kuznetsov, Arseniy I.},
    month = {7},
    pages = {acs.nanolett.0c00403},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c00403},
    doi = {10.1021/acs.nanolett.0c00403},
    issn = {1530-6984}
}

@article{Sadeghi2016b,
    title = {{Collective modes in multipolar plasmonic lattices: control of interparticle-gap upward/downward energy streams}},
    year = {2016},
    journal = {Journal of the Optical Society of America B},
    author = {Sadeghi, Seyed M and Dagallier, Adrien and Hatef, Ali and Meunier, Michel},
    number = {7},
    month = {7},
    pages = {1502--1510},
    volume = {33},
    url = {http://dx.doi.org/10.1364/JOSAB.33.001502 https://www.osapublishing.org/abstract.cfm?URI=josab-33-7-1502},
    doi = {10.1364/JOSAB.33.001502},
    issn = {0740-3224}
}

@article{Hong2014,
    title = {{Collective photonic-plasmonic resonances in noble metal-dielectric nanoparticle hybrid arrays}},
    year = {2014},
    journal = {Optical Materials Express},
    author = {Hong, Yan and Reinhard, Björn M},
    number = {11},
    month = {11},
    pages = {2409--2422},
    volume = {4},
    publisher = {Springer},
    url = {http://www.lumerical.com/. https://www.osapublishing.org/abstract.cfm?URI=ome-4-11-2409},
    doi = {10.1364/OME.4.002409},
    issn = {2159-3930},
    keywords = {(0500050) Diffraction and gratings, (0504865) Optical vortices, (2200220) Optical design and fabrication, (2505403) Plasmonics, (3504990) Particles, OCIS codes: (1604236) Nanomaterials}
}

@article{Kawachiya2018,
    title = {{Collective plasmonic modes excited in Al nanocylinder arrays in the UV spectral region}},
    year = {2018},
    journal = {Optics Express},
    author = {Kawachiya, Yuki and Murai, Shunsuke and Saito, Motoharu and Sakamoto, Hiroyuki and Fujita, Koji and Tanaka, Katsuhisa},
    number = {5},
    month = {3},
    pages = {5970--5982},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-5-5970},
    doi = {10.1364/OE.26.005970},
    issn = {1094-4087}
}

@article{Zhen2008,
    title = {{Collective plasmonic modes in two-dimensional periodic arrays of metal nanoparticles}},
    year = {2008},
    journal = {Physical Review B},
    author = {Zhen, Yu-Rong and Fung, Kin Hung and Chan, C. T.},
    number = {3},
    month = {7},
    pages = {035419},
    volume = {78},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.78.035419},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.78.035419},
    issn = {1098-0121},
    arxivId = {0801.0906}
}

@article{Auguie2008,
    title = {{Collective resonances in gold nanoparticle arrays}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Augui{\'{e}}, Baptiste and Barnes, William L},
    number = {14},
    month = {9},
    pages = {143902},
    volume = {101},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.101.143902 http://link.aps.org/doi/10.1103/PhysRevLett.101.143902},
    doi = {10.1103/PhysRevLett.101.143902},
    issn = {0031-9007},
    keywords = {4225Fx, 7320Mf, PACS numbers}
}

@article{Ershov20JPhysConf,
    title = {{Collective resonances in hybrid photonic-plasmonic nanostructures}},
    year = {2020},
    journal = {Journal of Physics: Conference Series},
    author = {Ershov, Alexander E and Bikbaev, Rashid G and Rasskazov, Ilia L and Gerasimov, Valeriy S. and Timofeev, Ivan V. and Polyutov, Sergey P. and Karpov, Sergey V.},
    month = {3},
    pages = {012046},
    volume = {1461},
    url = {https://iopscience.iop.org/article/10.1088/1742-6596/1461/1/012046},
    doi = {10.1088/1742-6596/1461/1/012046},
    issn = {1742-6588}
}

@article{Evlyukhin2012,
    title = {{Collective resonances in metal nanoparticle arrays with dipole-quadrupole interactions}},
    year = {2012},
    journal = {Physical Review B},
    author = {Evlyukhin, Andrey B. and Reinhardt, Carsten and Zywietz, Urs and Chichkov, Boris N.},
    number = {24},
    month = {6},
    pages = {245411},
    volume = {85},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.85.245411},
    doi = {10.1103/PhysRevB.85.245411},
    issn = {1098-0121}
}

@article{Rodriguez2012,
    title = {{Collective resonances in plasmonic crystals: Size matters}},
    year = {2012},
    journal = {Physica B: Condensed Matter},
    author = {Rodriguez, S.R.K. and Schaafsma, M.C. and Berrier, A and G{\'{o}}mez Rivas, J.},
    number = {20},
    month = {10},
    pages = {4081--4085},
    volume = {407},
    url = {http://dx.doi.org/10.1016/j.physb.2012.03.053 http://linkinghub.elsevier.com/retrieve/pii/S0921452612003092},
    doi = {10.1016/j.physb.2012.03.053},
    issn = {09214526},
    keywords = {Coupled dipole model, Diffraction, Metallic nanoparticles, Surface lattice resonances, Surface plasmon polaritons}
}

@article{Bisht2019,
    title = {{Collective strong light-matter coupling in hierarchical microcavity-plasmon-exciton systems}},
    year = {2019},
    journal = {Nano Letters},
    author = {Bisht, Ankit and Cuadra, Jorge and Wers{\"{a}}ll, Martin and Canales, Adriana and Antosiewicz, Tomasz J. and Shegai, Timur},
    number = {1},
    month = {1},
    pages = {189--196},
    volume = {19},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.8b03639},
    doi = {10.1021/acs.nanolett.8b03639},
    issn = {1530-6984},
    keywords = {Strong plasmon-exciton coupling, TMDC, collective Rabi splitting, monolayer WS2}
}

@article{Paciotti2004,
    title = {{Colloidal Gold: A Novel Nanoparticle Vector for Tumor Directed Drug Delivery}},
    year = {2004},
    journal = {Drug Delivery},
    author = {Paciotti, Giulio F. and Myer, Lonnie and Weinreich, David and Goia, Dan and Pavel, Nicolae and McLaughlin, Richard E. and Tamarkin, Lawrence},
    number = {3},
    month = {1},
    pages = {169--183},
    volume = {11},
    publisher = {Taylor {\&} Francis},
    url = {http://www.tandfonline.com/doi/full/10.1080/10717540490433895},
    doi = {10.1080/10717540490433895},
    issn = {1071-7544},
    keywords = {Colloidal Gold, Drug Delivery, Tumor Necrosis Factor}
}

@article{Guler2015b,
    title = {{Colloidal Plasmonic Titanium Nitride Nanoparticles: Properties and Applications}},
    year = {2015},
    journal = {Nanophotonics},
    author = {Guler, Urcan and Suslov, Sergey and Kildishev, Alexander V and Boltasseva, Alexandra and Shalaev, Vladimir M},
    number = {3},
    month = {1},
    pages = {269--276},
    volume = {4},
    url = {https://www.degruyter.com/downloadpdf/j/nanoph.2015.4.issue-3/nanoph-2015-0017/nanoph-2015-0017.pdf http://www.degruyter.com/view/j/nanoph.2015.4.issue-3/nanoph-2015-0017/nanoph-2015-0017.xml},
    doi = {10.1515/nanoph-2015-0017},
    issn = {2192-8614},
    keywords = {hot elec-trons, photocatalysis, photodynamic therapy, photothermal effect, plasmonic heating, refractory plasmonics}
}

@article{DeAbajo2007,
    title = {{Colloquium: Light scattering by particle and hole arrays}},
    year = {2007},
    journal = {Reviews of Modern Physics},
    author = {Garc{\'{i}}a de Abajo, F. J.},
    number = {4},
    month = {10},
    pages = {1267--1290},
    volume = {79},
    url = {https://link.aps.org/doi/10.1103/RevModPhys.79.1267},
    isbn = {0034-6861},
    doi = {10.1103/RevModPhys.79.1267},
    issn = {0034-6861},
    pmid = {16997536},
    arxivId = {0903.1671}
}

@article{AlaviLavasani2012,
    title = {{Color-switched directional ultracompact optical nanoantennas}},
    year = {2012},
    journal = {Journal of the Optical Society of America B},
    author = {Alavi Lavasani, S. H. and Pakizeh, Tavakol},
    number = {6},
    month = {6},
    pages = {1361},
    volume = {29},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-29-6-1361},
    doi = {10.1364/JOSAB.29.001361},
    issn = {0740-3224}
}

@article{Song2019a,
    title = {{Colors with plasmonic nanostructures: A full-spectrum review}},
    year = {2019},
    journal = {Applied Physics Reviews},
    author = {Song, Maowen and Wang, Di and Peana, Samuel and Choudhury, Sajid and Nyga, Piotr and Kudyshev, Zhaxylyk A and Yu, Honglin and Boltasseva, Alexandra and Shalaev, Vladimir M. and Kildishev, Alexander V.},
    number = {4},
    month = {12},
    pages = {041308},
    volume = {6},
    publisher = {AIP Publishing LLC},
    url = {http://aip.scitation.org/doi/10.1063/1.5110051},
    doi = {10.1063/1.5110051},
    issn = {1931-9401}
}

@article{Muhamadali2015,
    title = {{Combining Raman and FT-IR Spectroscopy with Quantitative Isotopic Labeling for Differentiation of E. coli Cells at Community and Single Cell Levels}},
    year = {2015},
    journal = {Analytical Chemistry},
    author = {Muhamadali, Howbeer and Chisanga, Malama and Subaihi, Abdu and Goodacre, Royston},
    number = {8},
    month = {4},
    pages = {4578--4586},
    volume = {87},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.analchem.5b00892 http://pubs.acs.org/doi/10.1021/acs.analchem.5b00892},
    doi = {10.1021/acs.analchem.5b00892},
    issn = {0003-2700}
}

@article{Markel2005b,
    title = {{Comment on ``Silver nanoparticle array structures that produce remarkably narrow plasmon line shapes" [J. Chem. Phys. 120, 10871 (2004)]}},
    year = {2005},
    journal = {Journal of Chemical Physics},
    author = {Markel, Vadim A},
    number = {9},
    month = {3},
    pages = {097101},
    volume = {122},
    url = {https://doi.org/10.1063/1.1859281 http://aip.scitation.org/doi/10.1063/1.1859281},
    doi = {10.1063/1.1859281},
    issn = {0021-9606}
}

@article{Hsieh2017,
    title = {{Comparative Analysis of Metals and Alternative Infrared Plasmonic Materials}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Hsieh, Wen Ting and Wu, Pin Chieh and Khurgin, Jacob B. and Tsai, Din Ping and Liu, Ning and Sun, Greg},
    number = {October},
    month = {10},
    pages = {acsphotonics.7b01166},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b01166},
    doi = {10.1021/acsphotonics.7b01166},
    issn = {2330-4022},
    keywords = {advancement in nanofabrication, alternative plasmonic material, arti fi cial, de fi ned as, do not exist in, materials possessing properties that, nature, optical metamaterials, plasmonic enhancement, surface plasmon, technology, ueled by the rapid}
}

@article{Tsipotan2017,
    title = {{Comparative Analysis of Methods for Enhancement of the Photostability of CdTe@TGA QD Colloid Solutions}},
    year = {2017},
    journal = {The Journal of Physical Chemistry B},
    author = {Tsipotan, Aleksey S. and Gerasimova, Marina A. and Polyutov, Sergey P. and Aleksandrovsky, Aleksandr S. and Slabko, Vitaliy V.},
    number = {23},
    month = {6},
    pages = {5876--5881},
    volume = {121},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcb.7b03166},
    doi = {10.1021/acs.jpcb.7b03166},
    issn = {1520-6106}
}

@article{Liang2018,
    title = {{Comparative investigation of sensing behaviors between gap and lattice plasmon modes in a metallic nanoring array}},
    year = {2018},
    journal = {Nanoscale},
    author = {Liang, Yuzhang and Li, Lixia and Lu, Mengdi and Yuan, Huizhen and Long, Zhongwen and Peng, Wei and Xu, Ting},
    number = {2},
    pages = {548--555},
    volume = {10},
    url = {http://xlink.rsc.org/?DOI=C7NR07124H},
    doi = {10.1039/C7NR07124H},
    issn = {2040-3364}
}

@article{Sokolov2017,
    title = {{Comparative study of Al 2 O 3 , HfO 2 , and HfAlO x for improved self-compliance bipolar resistive switching}},
    year = {2017},
    journal = {Journal of the American Ceramic Society},
    author = {Sokolov, Andrey S. and Son, Seok Ki and Lim, Donghwan and Han, Hoon Hee and Jeon, Yu-Rim and Lee, Jae Ho and Choi, Changhwan},
    month = {8},
    url = {http://doi.wiley.com/10.1111/jace.15100},
    doi = {10.1111/jace.15100},
    issn = {00027820},
    keywords = {dielectric materials/properties, electrical properties, semiconductors, thin}
}

@article{Ross2009,
    title = {{Comparison of near- and far-field measures for plasmon resonance of metallic nanoparticles}},
    year = {2009},
    journal = {Optics Letters},
    author = {Ross, Benjamin M. and Lee, Luke P.},
    number = {7},
    month = {4},
    pages = {896--898},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-34-7-896},
    doi = {10.1364/OL.34.000896},
    issn = {0146-9592},
    pmid = {19340163}
}

@article{Wrobel2020,
    title = {{Comparison of the new Mie Extinction Extended Multiplicative Scattering Correction and Resonant Mie Extended Multiplicative Scattering Correction in transmission infrared tissue image scattering correction}},
    year = {2020},
    journal = {Infrared Physics {\&} Technology},
    author = {Wrobel, Tomasz P. and Liberda, Danuta and Koziol, Paulina and Paluszkiewicz, Czeslawa and Kwiatek, Wojciech M.},
    month = {6},
    pages = {103291},
    volume = {107},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1350449519308655},
    doi = {10.1016/j.infrared.2020.103291},
    issn = {13504495}
}

@article{Pilling2015,
    title = {{Comparison of transmission and transflectance mode FTIR imaging of biological tissue}},
    year = {2015},
    journal = {The Analyst},
    author = {Pilling, Michael J and Bassan, Paul and Gardner, Peter},
    number = {7},
    pages = {2383--2392},
    volume = {140},
    url = {www.rsc.org/analyst http://xlink.rsc.org/?DOI=C4AN01975J},
    doi = {10.1039/C4AN01975J},
    issn = {0003-2654}
}

@article{VanDijk2013,
    title = {{Competition between extinction and enhancement in surface-enhanced Raman spectroscopy}},
    year = {2013},
    journal = {Journal of Physical Chemistry Letters},
    author = {van Dijk, Thomas and Sivapalan, Sean T and DeVetter, Brent M. and Yang, Timothy K and Schulmerich, Matthew V and Murphy, Catherine J and Bhargava, Rohit and Carney, P Scott},
    number = {7},
    month = {4},
    pages = {1193--1196},
    volume = {4},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/23814645%5Cnfile:///F:/KLV/IPICyT/Proyecto/Art�culos/Art�culos/Plasmonics/Competition Between Extinction and Enhancement in Surface-Enhanced Raman Spectroscopy.pdf http://pubs.acs.org/doi/abs/10.1021/jz4005043},
    doi = {10.1021/jz4005043},
    issn = {1948-7185},
    pmid = {23814645},
    arxivId = {arXiv:1303.0277v1}
}

@article{Bidault2016,
    title = {{Competition between F{\"{o}}rster Resonance Energy Transfer and Donor Photodynamics in Plasmonic Dimer Nanoantennas}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Bidault, Sébastien and Devilez, Alexis and Ghenuche, Petru and Stout, Brian and Bonod, Nicolas and Wenger, Jérôme},
    number = {5},
    month = {5},
    pages = {895--903},
    volume = {3},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.6b00148 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00148},
    doi = {10.1021/acsphotonics.6b00148},
    issn = {2330-4022},
    keywords = {DNA self-assembly, FRET, LDOS, fluorescence enhancement, gold nanoparticle, nanoantenna, plasmonics}
}

@article{Bommineni2019,
    title = {{Complex Crystals from Size-Disperse Spheres}},
    year = {2019},
    journal = {Physical Review Letters},
    author = {Bommineni, Praveen K and Varela-Rosales, Nydia Roxana and Klement, Marco and Engel, Michael},
    number = {12},
    month = {3},
    pages = {128005},
    volume = {122},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.128005},
    doi = {10.1103/PhysRevLett.122.128005},
    issn = {0031-9007},
    keywords = {doi:10.1103/PhysRevLett.122.128005 url:https://doi}
}

@article{Guasoni2011,
    title = {{Complex dispersion relation of a double chain of lossy metal nanoparticles}},
    year = {2011},
    journal = {Journal of the Optical Society of America B},
    author = {Guasoni, Massimiliano and Conforti, Matteo},
    number = {5},
    month = {5},
    pages = {1019},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-28-5-1019},
    doi = {10.1364/JOSAB.28.001019},
    issn = {0740-3224}
}

@article{Campione2011a,
    title = {{Complex modes and effective refractive index in 3D periodic arrays of plasmonic nanospheres}},
    year = {2011},
    journal = {Optics Express},
    author = {Campione, Salvatore and Steshenko, Sergiy and Albani, Matteo and Capolino, Filippo},
    number = {27},
    month = {12},
    pages = {26027--26043},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-27-26027},
    doi = {10.1364/OE.19.026027},
    issn = {1094-4087}
}

@article{Campione2011,
    title = {{Complex modes and near-zero permittivity in 3D arrays of plasmonic nanoshells: loss compensation using gain [Invited]}},
    year = {2011},
    journal = {Optical Materials Express},
    author = {Campione, Salvatore and Albani, Matteo and Capolino, Filippo},
    number = {6},
    month = {10},
    pages = {1077--1089},
    volume = {1},
    url = {https://www.osapublishing.org/ome/abstract.cfm?uri=ome-1-6-1077},
    doi = {10.1364/OME.1.001077},
    issn = {2159-3930}
}

@article{Yamamoto1995,
    title = {{Complex Refractive Index Determination of Bulk Materials from Infrared Reflection Spectra}},
    year = {1995},
    journal = {Applied Spectroscopy},
    author = {Yamamoto, Kiyoshi and Masui, Akio},
    number = {5},
    month = {5},
    pages = {639--644},
    volume = {49},
    url = {D:\Google Drive\work\Papers & Presentations\jabref\appl spectroscopy yamamoto v49 639 95.pdf http://asp.sagepub.com/lookup/doi/10.1366/0003702953964048},
    isbn = {0003-7028},
    doi = {10.1366/0003702953964048},
    issn = {00037028},
    keywords = {ABSORPTION, ATR, CELL, INTENSITIES, IR, KRAMERS-KRONIG TRANSFORMATION, LIQUIDS, OPTICAL-CONSTANTS, TRANSMISSION}
}

@article{Kelly-Gorham2017,
    title = {{Complex refractive index measurements for BaF2 and CaF2 via single-angle infrared reflectance spectroscopy}},
    year = {2017},
    journal = {Optical Materials},
    author = {Kelly-Gorham, Molly Rose K. and DeVetter, Brent M. and Brauer, Carolyn S. and Cannon, Bret D. and Burton, Sarah D. and Bliss, Mary and Johnson, Timothy J. and Myers, Tanya L.},
    month = {10},
    pages = {743--748},
    volume = {72},
    publisher = {North-Holland},
    url = {https://www.sciencedirect.com/science/article/pii/S0925346717304317 https://linkinghub.elsevier.com/retrieve/pii/S0925346717304317},
    doi = {10.1016/j.optmat.2017.06.052},
    issn = {09253467}
}

@article{Koenderink2006,
    title = {{Complex response and polariton-like dispersion splitting in periodic metal nanoparticle chains}},
    year = {2006},
    journal = {Physical Review B},
    author = {Koenderink, A. Femius and Polman, Albert},
    number = {3},
    month = {7},
    pages = {033402},
    volume = {74},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.74.033402},
    doi = {10.1103/PhysRevB.74.033402},
    issn = {1098-0121},
    arxivId = {cond-mat/0512187}
}

@article{Udagedara2011a,
    title = {{Complex- <math display="inline"> <mrow> <mi>{$\omega$}</mi> </mrow> </math> approach versus complex- <math display="inline"> <mrow> <mi>k</mi> </mrow> </math> approach in description of gain-assisted surface plasmon-polariton propagation along linear chains of met}},
    year = {2011},
    journal = {Physical Review B},
    author = {Udagedara, Indika B. and Rukhlenko, Ivan D. and Premaratne, Malin},
    number = {11},
    month = {3},
    pages = {115451},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.83.115451},
    doi = {10.1103/PhysRevB.83.115451},
    issn = {1098-0121},
    arxivId = {1105.0675}
}

@article{Yan2019,
    title = {{Complex- k modes of plasmonic chain waveguides}},
    year = {2019},
    journal = {Journal of Physics Communications},
    author = {Yan, M},
    number = {11},
    month = {11},
    pages = {115015},
    volume = {3},
    url = {https://doi.org/10.1088/2399-6528/ab4aa5 https://iopscience.iop.org/article/10.1088/2399-6528/ab4aa5},
    doi = {10.1088/2399-6528/ab4aa5},
    issn = {2399-6528},
    keywords = {computational electromagnetics, finite-element simulation, periodic structure, photonic band structure, plasmonics, waveguide}
}

@article{Neeves1988,
    title = {{Composite structures for the enhancement of nonlinear optical materials}},
    year = {1988},
    journal = {Optics Letters},
    author = {Neeves, A. E. and Birnboim, Meyer H.},
    number = {12},
    month = {12},
    pages = {1087--1089},
    volume = {13},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-13-12-1087},
    doi = {10.1364/OL.13.001087},
    issn = {0146-9592}
}

@article{Neeves1989,
    title = {{Composite structures for the enhancement of nonlinear-optical susceptibility}},
    year = {1989},
    journal = {Journal of the Optical Society of America B},
    author = {Neeves, A. E. and Birnboim, M. H.},
    number = {4},
    month = {4},
    pages = {787--796},
    volume = {6},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-6-4-787},
    doi = {10.1364/JOSAB.6.000787},
    issn = {0740-3224}
}

@article{Deutsch2015,
    title = {{Compositional prior information in computed infrared spectroscopic imaging}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Deutsch, Bradley and Reddy, Rohith and Mayerich, David and Bhargava, Rohit and Carney, P. Scott},
    number = {6},
    month = {6},
    pages = {1126--1131},
    volume = {32},
    url = {https://www.osapublishing.org/josaa/abstract.cfm?uri=josaa-32-6-1126 https://www.osapublishing.org/abstract.cfm?URI=josaa-32-6-1126},
    doi = {10.1364/JOSAA.32.001126},
    issn = {1084-7529},
    pmid = {26367047}
}

@article{Lavrinenko2004,
    title = {{Comprehensive FDTD modelling of photonic crystal waveguide components}},
    year = {2004},
    journal = {Optics Express},
    author = {Lavrinenko, A. and Borel, P. I. and Frandsen, L. H. and Thorhauge, M. and Harp{\o}th, A. and Kristensen, M. and Niemi, T. and Chong, H. M. H.},
    number = {2},
    pages = {234},
    volume = {12},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-12-2-234},
    doi = {10.1364/OPEX.12.000234},
    issn = {1094-4087}
}

@article{Mishchenko2016,
    title = {{Comprehensive thematic T-matrix reference database: A 2014–2015 update}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I. and Zakharova, Nadezhda T. and Khlebtsov, Nikolai G. and Videen, Gorden and Wriedt, Thomas},
    month = {7},
    pages = {276--283},
    volume = {178},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407315302223},
    doi = {10.1016/j.jqsrt.2015.11.005},
    issn = {00224073}
}

@article{Mishchenko2017,
    title = {{Comprehensive thematic T-matrix reference database: A 2015–2017 update}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I. and Zakharova, Nadezhda T. and Khlebtsov, Nikolai G. and Videen, Gorden and Wriedt, Thomas},
    month = {11},
    pages = {240--246},
    volume = {202},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407317306118},
    doi = {10.1016/j.jqsrt.2017.08.007},
    issn = {00224073}
}

@article{Lachaine2016,
    title = {{Computational Design of Durable Spherical Nanoparticles with Optimal Material, Shape, and Size for Ultrafast Plasmon-Enhanced Nanocavitation}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Lachaine, Rémi and Boulais, Étienne and Rioux, David and Boutopoulos, Christos and Meunier, Michel},
    number = {11},
    month = {11},
    pages = {2158--2169},
    volume = {3},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.6b00652},
    doi = {10.1021/acsphotonics.6b00652},
    issn = {2330-4022},
    keywords = {bubble, nanolens, nanoshell, plasmonic nanoantenna, ultrashort pulse}
}

@article{Tian2015,
    title = {{Computational illumination for high-speed in vitro Fourier ptychographic microscopy}},
    year = {2015},
    journal = {Optica},
    author = {Tian, Lei and Liu, Ziji and Yeh, Li-Hao and Chen, Michael and Zhong, Jingshan and Waller, Laura},
    number = {10},
    month = {10},
    pages = {904},
    volume = {2},
    url = {http://www.osapublishing.org/viewmedia.cfm?uri=optica-2-10-904&seq=0&html=true https://www.osapublishing.org/abstract.cfm?URI=optica-2-10-904},
    doi = {10.1364/OPTICA.2.000904},
    issn = {2334-2536},
    arxivId = {arXiv:1506.04274v2},
    keywords = {Computational imaging, Microscopy, Phase retrieval}
}

@article{Karpov2010,
    title = {{Conditions for the synthesis of colloidal crystals by the method of a mobile meniscus}},
    year = {2010},
    journal = {Doklady Physics},
    author = {Karpov, S.V. and Ershov, A.E. and Shabanov, V.F.},
    number = {8},
    pages = {374--379},
    volume = {55},
    doi = {10.1134/S1028335810080021},
    issn = {1028-3358}
}

@article{Bendana2009,
    title = {{Confined collective excitations of self-standing and supported planar periodic particle arrays}},
    year = {2009},
    journal = {Optics Express},
    author = {Benda{\~{n}}a, X. M. and Garc{\'{i}}a de Abajo, F J},
    number = {21},
    month = {10},
    pages = {18826--18835},
    volume = {17},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-17-21-18826},
    doi = {10.1364/OE.17.018826},
    issn = {1094-4087},
    keywords = {(0501950) Diffraction gratings, (2905850) Scattering, OCIS codes, particles}
}

@article{Murai2019a,
    title = {{Confinement of ultraviolet light using lattice modes in Al and Si nanocylinder arrays}},
    year = {2019},
    journal = {Optical Materials Express},
    author = {Murai, Shunsuke and Kawachiya, Yuki and Tanaka, Katsuhisa},
    number = {8},
    month = {8},
    pages = {3310--3324},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-9-8-3310},
    doi = {10.1364/OME.9.003310},
    issn = {2159-3930}
}

@article{Moroz2020,
    title = {{Constraint polynomial approach: an alternative to the functional Bethe Ansatz method?}},
    year = {2020},
    journal = {European Physical Journal Plus},
    author = {Moroz, Alexander and Miroshnichenko, Andrey E.},
    number = {1},
    month = {1},
    pages = {73},
    volume = {135},
    publisher = {Springer Berlin Heidelberg},
    url = {https://doi.org/10.1140/epjp/s13360-019-00045-8 http://link.springer.com/10.1140/epjp/s13360-019-00045-8},
    doi = {10.1140/epjp/s13360-019-00045-8},
    issn = {2190-5444},
    arxivId = {1807.11871}
}

@article{Fernandez-Bravo2018,
    title = {{Continuous-wave upconverting nanoparticle microlasers}},
    year = {2018},
    journal = {Nature Nanotechnology},
    author = {Fernandez-Bravo, Angel and Yao, Kaiyuan and Barnard, Edward S. and Borys, Nicholas J. and Levy, Elizabeth S. and Tian, Bining and Tajon, Cheryl A. and Moretti, Luca and Altoe, M. Virginia and Aloni, Shaul and Beketayev, Kenes and Scotognella, Francesco and Cohen, Bruce E. and Chan, Emory M. and Schuck, P. James},
    number = {7},
    month = {7},
    pages = {572--577},
    volume = {13},
    url = {http://www.nature.com/articles/s41565-018-0161-8},
    doi = {10.1038/s41565-018-0161-8},
    issn = {1748-3387}
}

@article{Grimaldi2015,
    title = {{Continuum percolation of polydisperse hyperspheres in infinite dimensions}},
    year = {2015},
    journal = {Physical Review E},
    author = {Grimaldi, Claudio},
    number = {1},
    month = {7},
    pages = {012126},
    volume = {92},
    url = {https://journals.aps.org/pre/pdf/10.1103/PhysRevE.92.012126 https://link.aps.org/doi/10.1103/PhysRevE.92.012126},
    doi = {10.1103/PhysRevE.92.012126},
    issn = {1539-3755}
}

@article{Mashhadi2019,
    title = {{Control of magnetic dipole emission with surface plasmon polaritons}},
    year = {2019},
    journal = {OSA Continuum},
    author = {Mashhadi, S. and Durach, M. and Keene, D. and Noginova, N.},
    number = {4},
    month = {4},
    pages = {1342--1349},
    volume = {2},
    url = {https://www.osapublishing.org/abstract.cfm?URI=osac-2-4-1342},
    doi = {10.1364/OSAC.2.001342},
    issn = {2578-7519}
}

@article{He2019,
    title = {{Control of resonance mode using a fine-structured grating: toward a high resolving power filter}},
    year = {2019},
    journal = {Applied Optics},
    author = {He, Xin and Jie, Jinliang and Yang, Junbo and Han, Yunxin and Zhang, Sen},
    number = {3},
    month = {1},
    pages = {549},
    volume = {58},
    url = {https://doi.org/10.1364/AO.58.000549 https://www.osapublishing.org/abstract.cfm?URI=ao-58-3-549},
    doi = {10.1364/AO.58.000549},
    issn = {1559-128X}
}

@article{Rolly2013,
    title = {{Controllable emission of a dipolar source coupled with a magneto-dielectric resonant subwavelength scatterer}},
    year = {2013},
    journal = {Scientific Reports},
    author = {Rolly, Brice and Geffrin, Jean-Michel and Abdeddaim, Redha and Stout, Brian and Bonod, Nicolas},
    number = {1},
    month = {11},
    pages = {3063},
    volume = {3},
    url = {http://www.nature.com/articles/srep03063},
    doi = {10.1038/srep03063},
    issn = {2045-2322}
}

@article{Jenkins2012,
    title = {{Controlled manipulation of light by cooperative response of atoms in an optical lattice}},
    year = {2012},
    journal = {Physical Review A},
    author = {Jenkins, Stewart D. and Ruostekoski, Janne},
    number = {3},
    month = {9},
    pages = {031602},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.86.031602},
    doi = {10.1103/PhysRevA.86.031602},
    issn = {1050-2947}
}

@article{Zhou1994,
    title = {{Controlled synthesis and quantum-size effect in gold-coated nanoparticles}},
    year = {1994},
    journal = {Physical Review B},
    author = {Zhou, H. S. and Honma, I. and Komiyama, H. and Haus, J. W.},
    number = {16},
    month = {10},
    pages = {12052--12056},
    volume = {50},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.50.12052},
    doi = {10.1103/PhysRevB.50.12052},
    issn = {0163-1829}
}

@article{Rainville2013,
    title = {{Controlled synthesis of low polydispersity Ag@SiO2 core–shell nanoparticles for use in plasmonic applications}},
    year = {2013},
    journal = {RSC Advances},
    author = {Rainville, Luc and Dorais, Marie-Christine and Boudreau, Denis},
    number = {33},
    pages = {13953},
    volume = {3},
    url = {http://pubs.rsc.org/en/content/articlepdf/2013/ra/c3ra41677a http://xlink.rsc.org/?DOI=c3ra41677a},
    doi = {10.1039/c3ra41677a},
    issn = {2046-2069}
}

@article{Klotz2019,
    title = {{Controlling frequency dispersion in electromagnetic invisibility cloaks}},
    year = {2019},
    journal = {Scientific Reports},
    author = {Klotz, Geoffroy and Mall{\'{e}}jac, Nicolas and Guenneau, Sebastien and Enoch, Stefan},
    number = {1},
    month = {12},
    pages = {6022},
    volume = {9},
    url = {http://www.nature.com/articles/s41598-019-42481-7},
    doi = {10.1038/s41598-019-42481-7},
    issn = {2045-2322}
}

@article{Arruda2018,
    title = {{Controlling optical memory effects in disordered media with coated metamaterials}},
    year = {2018},
    journal = {Physical Review A},
    author = {Arruda, Tiago J. and Martinez, Alexandre S. and Pinheiro, Felipe A.},
    number = {4},
    month = {10},
    pages = {043855},
    volume = {98},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.98.043855},
    doi = {10.1103/PhysRevA.98.043855},
    issn = {2469-9926}
}

@article{Hicks2005,
    title = {{Controlling plasmon line shapes through diffractive coupling in linear arrays of cylindrical nanoparticles fabricated by electron beam lithography}},
    year = {2005},
    journal = {Nano Letters},
    author = {Hicks, Erin M. and Zou, Shengli and Schatz, George C. and Spears, Kenneth G. and Van Duyne, Richard P. and Gunnarsson, Linda and Rindzevicius, Tomas and Kasemo, Bengt and K{\"{a}}ll, Mikael},
    number = {6},
    month = {6},
    pages = {1065--1070},
    volume = {5},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl0505492},
    isbn = {1530-6984 (Print){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/nl0505492},
    issn = {1530-6984},
    pmid = {15943444}
}

@article{Lochner2019,
    title = {{Controlling second-harmonic diffraction by nano-patterning MoS2 monolayers}},
    year = {2019},
    journal = {Optics Express},
    author = {L{\"{o}}chner, Franz J F and Mupparapu, Rajeshkumar and Steinert, Michael and George, Antony and Tang, Zian and Turchanin, Andrey and Pertsch, Thomas and Staude, Isabelle and Setzpfandt, Frank},
    number = {24},
    month = {11},
    pages = {35475--35484},
    volume = {27},
    url = {https://doi.org/10.1364/OE.27.035475 https://www.osapublishing.org/abstract.cfm?URI=oe-27-24-35475},
    doi = {10.1364/OE.27.035475},
    issn = {1094-4087}
}

@article{Alabastri2017,
    title = {{Controlling the Heat Dissipation in Temperature-Matched Plasmonic Nanostructures}},
    year = {2017},
    journal = {Nano Letters},
    author = {Alabastri, Alessandro and Malerba, Mario and Calandrini, Eugenio and Manjavacas, Alejandro and De Angelis, Francesco and Toma, Andrea and Proietti Zaccaria, Remo},
    month = {8},
    pages = {acs.nanolett.7b02131},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b02131 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b02131},
    doi = {10.1021/acs.nanolett.7b02131},
    issn = {1530-6984},
    keywords = {Nanoplasmonics, nanoscale heating, nonlinear effects, opto-thermal properties}
}

@article{Schnell2009,
    title = {{Controlling the near-field oscillations of loaded plasmonic nanoantennas}},
    year = {2009},
    journal = {Nature Photonics},
    author = {Schnell, M. and Garc{\'{i}}a-Etxarri, A. and Huber, A. J. and Crozier, K. and Aizpurua, J. and Hillenbrand, R.},
    number = {5},
    month = {5},
    pages = {287--291},
    volume = {3},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/doifinder/10.1038/nphoton.2009.46},
    doi = {10.1038/nphoton.2009.46},
    issn = {1749-4885}
}

@article{Butet2016,
    title = {{Controlling the nonlinear optical properties of plasmonic nanoparticles with the phase of their linear response}},
    year = {2016},
    journal = {Optics Express},
    author = {Butet, Jérémy and Raziman, T. V. and Yang, Kuang-Yu and Bernasconi, Gabriel D. and Martin, Olivier J. F.},
    number = {15},
    pages = {17138},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-15-17138},
    doi = {10.1364/OE.24.017138},
    issn = {1094-4087},
    keywords = {Harmonic generation and mixing, Metals, Nanomaterials, Nonlinear optics}
}

@article{Zhou2015a,
    title = {{Controlling upconversion nanocrystals for emerging applications}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Zhou, Bo and Shi, Bingyang and Jin, Dayong and Liu, Xiaogang},
    number = {11},
    pages = {924--936},
    volume = {10},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nnano.2015.251},
    isbn = {1748-3395 (Electronic){\textbackslash}r1748-3387 (Linking)},
    doi = {10.1038/nnano.2015.251},
    issn = {17483395},
    pmid = {26530022}
}

@article{Allardice2014,
    title = {{Convergence of Mie theory series: criteria for far-field and near-field properties}},
    year = {2014},
    journal = {Applied Optics},
    author = {Allardice, Jesse R. and Le Ru, Eric C.},
    number = {31},
    month = {11},
    pages = {7224--7229},
    volume = {53},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-53-31-7224},
    doi = {10.1364/AO.53.007224},
    issn = {0003-6935}
}

@article{Pustovit2015,
    title = {{Cooperative plasmon-mediated effects and loss compensation by gain dyes near a metal nanoparticle}},
    year = {2015},
    journal = {Journal of the Optical Society of America B},
    author = {Pustovit, Vitaliy and Capolino, Filippo and Aradian, Ashod},
    number = {2},
    month = {2},
    pages = {188--193},
    volume = {32},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-32-2-188},
    doi = {10.1364/JOSAB.32.000188},
    issn = {0740-3224}
}

@article{Shahmoon2017,
    title = {{Cooperative resonances in light scattering from two-dimensional atomic arrays}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Shahmoon, Ephraim and Wild, Dominik S. and Lukin, Mikhail D. and Yelin, Susanne F.},
    number = {11},
    month = {3},
    pages = {113601},
    volume = {118},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.118.113601},
    doi = {10.1103/PhysRevLett.118.113601},
    issn = {0031-9007},
    pmid = {28368620},
    arxivId = {1610.00138}
}

@article{Wang2014a,
    title = {{Core-shell Ag@SiO2 nanoparticles concentrated on a micro/nanofluidic device for surface plasmon resonance-enhanced fluorescent detection of highly reactive oxygen species}},
    year = {2014},
    journal = {Analytical Chemistry},
    author = {Wang, Huai-Song and Wang, Chen and He, Ya-Kai and Xiao, Fang-Nan and Bao, Wen-Jing and Xia, Xing-Hua and Zhou, Guo-Jun},
    number = {6},
    month = {3},
    pages = {3013--3019},
    volume = {86},
    url = {https://pubs.acs.org/doi/10.1021/ac4037075},
    doi = {10.1021/ac4037075},
    issn = {0003-2700}
}

@article{Li2017a,
    title = {{Core-shell nanoparticle-enhanced Raman spectroscopy}},
    year = {2017},
    journal = {Chemical Reviews},
    author = {Li, Jian-Feng and Zhang, Yue-Jiao and Ding, Song-Yuan and Panneerselvam, Rajapandiyan and Tian, Zhong-Qun},
    number = {7},
    month = {4},
    pages = {5002--5069},
    volume = {117},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.chemrev.6b00596 http://pubs.acs.org/doi/abs/10.1021/acs.chemrev.6b00596 http://pubs.acs.org/doi/10.1021/acs.chemrev.6b00596},
    doi = {10.1021/acs.chemrev.6b00596},
    issn = {0009-2665}
}

@article{Sheverdin2019,
    title = {{Core-shell nanospheres under visible light: Optimal absorption, scattering, and cloaking}},
    year = {2019},
    journal = {Physical Review B},
    author = {Sheverdin, Arsen and Valagiannopoulos, Constantinos},
    number = {7},
    month = {2},
    pages = {075305},
    volume = {99},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.99.075305 https://link.aps.org/doi/10.1103/PhysRevB.99.075305},
    doi = {10.1103/PhysRevB.99.075305},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.99.075305 url:https://doi.org}
}

@article{GhoshChaudhuri2012,
    title = {{Core/shell nanoparticles: classes, properties, synthesis mechanisms, characterization, and applications}},
    year = {2012},
    journal = {Chemical Reviews},
    author = {Ghosh Chaudhuri, Rajib and Paria, Santanu},
    number = {4},
    month = {4},
    pages = {2373--2433},
    volume = {112},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/cr100449n http://pubs.acs.org/doi/10.1021/cr100449n},
    doi = {10.1021/cr100449n},
    issn = {0009-2665}
}

@article{Li2018c,
    title = {{Core–shell structured titanium dioxide nanomaterials for solar energy utilization}},
    year = {2018},
    journal = {Chemical Society Reviews},
    author = {Li, Wei and Elzatahry, Ahmed and Aldhayan, Dhaifallah and Zhao, Dongyuan},
    number = {22},
    pages = {8203--8237},
    volume = {47},
    url = {http://xlink.rsc.org/?DOI=C8CS00443A},
    doi = {10.1039/C8CS00443A},
    issn = {0306-0012}
}

@article{Bertin2018,
    title = {{Correlated disordered plasmonic nanostructures arrays for augmented reality}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Bertin, Herve and Br{\^{u}}l{\'{e}}, Yoann and Magno, Giovanni and Lopez, Thomas and Gogol, Philippe and Pradere, Laetitia and Gralak, Boris and Barat, David and Dem{\'{e}}sy, Guillaume and Dagens, Beatrice},
    number = {7},
    month = {7},
    pages = {2661--2668},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00168},
    doi = {10.1021/acsphotonics.8b00168},
    issn = {2330-4022}
}

@article{Deeb2018,
    title = {{Correlating nanoscopic energy transfer and far-field emission to unravel lasing dynamics in plasmonic nanocavity arrays}},
    year = {2018},
    journal = {Nano Letters},
    author = {Deeb, Claire and Guo, Zhi and Yang, Ankun and Huang, Libai and Odom, Teri W},
    number = {2},
    month = {2},
    pages = {1454--1459},
    volume = {18},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b05223 http://pubs.acs.org/doi/10.1021/acs.nanolett.7b05223},
    doi = {10.1021/acs.nanolett.7b05223},
    issn = {1530-6984}
}

@article{Martikainen2017,
    title = {{Coupled dipole approximation across the {$\Gamma$}-point in a finite-sized nanoparticle array}},
    year = {2017},
    journal = {Philosophical Transactions of the Royal Society A: Mathematical, Physical and Engineering Sciences},
    author = {Martikainen, J.-P and Moilanen, A J and T{\"{o}}rm{\"{a}}, P},
    number = {2090},
    month = {3},
    pages = {20160316},
    volume = {375},
    url = {http://dx.doi.org/10.1098/rsta.2016.0316 http://rsta.royalsocietypublishing.org/lookup/doi/10.1098/rsta.2016.0316 https://royalsocietypublishing.org/doi/10.1098/rsta.2016.0316},
    doi = {10.1098/rsta.2016.0316},
    issn = {1364-503X},
    keywords = {Subject Areas: electromagnetism, nanoparticle array, nanotechnology, optics Keywords: coupled dipole approximation, plasmonics}
}

@article{Vetrov2017,
    title = {{Coupled optical Tamm states at edges of a photonic crystal enclosed by a composite of core-shell nanoparticles}},
    year = {2017},
    journal = {Physics of Wave Phenomena},
    author = {Vetrov, S. Ya. and Pankin, P. S. and Timofeev, I. V.},
    number = {3},
    month = {7},
    pages = {170--174},
    volume = {25},
    url = {http://link.springer.com/10.3103/S1541308X17030025},
    doi = {10.3103/S1541308X17030025},
    issn = {1541-308X}
}

@article{Malynych2006,
    title = {{Coupled planar silver nanoparticle arrays as refractive index sensors}},
    year = {2006},
    journal = {Journal of Optics A: Pure and Applied Optics},
    author = {Malynych, Serhiy and Chumanov, George},
    number = {4},
    month = {4},
    pages = {S144-S147},
    volume = {8},
    url = {https://iopscience.iop.org/article/10.1088/1464-4258/8/4/S14},
    doi = {10.1088/1464-4258/8/4/S14},
    issn = {1464-4258},
    keywords = {Localized surface plasmon, Sensor, Silver nanoparticles}
}

@article{Borah2019,
    title = {{Coupled Plasmon Modes in 2D Gold Nanoparticle Clusters and their Effect on Local Temperature Control}},
    year = {2019},
    journal = {The Journal of Physical Chemistry C},
    author = {Borah, Rituraj and Verbruggen, Sammy W},
    month = {11},
    pages = {acs.jpcc.9b09048},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.9b09048},
    doi = {10.1021/acs.jpcc.9b09048},
    issn = {1932-7447}
}

@article{Kumar2018,
    title = {{Coupled plasmon resonances and gap modes in laterally assembled gold nanorod arrays}},
    year = {2018},
    journal = {Zeitschrift f{\"{u}}r Physikalische Chemie},
    author = {Kumar, Jatish and Wei, Xingzhan and Barrow, Steven J and Funston, Alison M and Thomas, K George and Mulvaney, Paul},
    number = {9-11},
    month = {8},
    pages = {1607--1617},
    volume = {232},
    url = {https://www.degruyter.com/downloadpdf/j/zpch.ahead-of-print/zpch-2018-1163/zpch-2018-1163.pdf http://www.degruyter.com/view/j/zpch.ahead-of-print/zpch-2018-1163/zpch-2018-1163.xml http://www.degruyter.com/view/j/zpch.2018.232.issue-9-11/zpch-2018-1163/zpc},
    doi = {10.1515/zpch-2018-1163},
    issn = {2196-7156},
    keywords = {chain length, gap modes, gold nanorods, lateral assembly, surface plasmons}
}

@article{McAnally2016,
    title = {{Coupled wave equations theory of surface-enhanced femtosecond stimulated Raman scattering}},
    year = {2016},
    journal = {The Journal of Chemical Physics},
    author = {McAnally, Michael O. and McMahon, Jeffrey M. and Van Duyne, Richard P. and Schatz, George C.},
    number = {9},
    month = {9},
    pages = {094106},
    volume = {145},
    url = {http://scitation.aip.org/content/aip/journal/jcp/145/9/10.1063/1.4961749},
    doi = {10.1063/1.4961749},
    issn = {0021-9606}
}

@article{Markel1993,
    title = {{Coupled-dipole approach to scattering of light from a one-dimensional periodic dipole structure}},
    year = {1993},
    journal = {Journal of Modern Optics},
    author = {Markel, V.A.},
    number = {11},
    month = {11},
    pages = {2281--2291},
    volume = {40},
    url = {http://www.tandfonline.com/doi/abs/10.1080/09500349314552291},
    doi = {10.1080/09500349314552291},
    issn = {0950-0340}
}

@article{Hamam2007,
    title = {{Coupled-mode theory for general free-space resonant scattering of waves}},
    year = {2007},
    journal = {Physical Review A},
    author = {Hamam, Rafif E. and Karalis, Aristeidis and Joannopoulos, J. D. and Solja{\v{c}}i{\'{c}}, Marin},
    number = {5},
    month = {5},
    pages = {053801},
    volume = {75},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.75.053801},
    doi = {10.1103/PhysRevA.75.053801},
    issn = {1050-2947}
}

@article{Burckel2020,
    title = {{Coupling between plasmonic and photonic crystal modes in suspended three-dimensional meta-films}},
    year = {2020},
    journal = {Optics Express},
    author = {Burckel, D. Bruce and Goldflam, Michael and Musick, Katherine M. and Resnick, Paul J. and Armelles, Gaspar and Sinclair, Michael B.},
    number = {8},
    month = {4},
    pages = {10836--10846},
    volume = {28},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-28-8-10836},
    doi = {10.1364/OE.389077},
    issn = {1094-4087},
    keywords = {Fano resonance, Optical fields, Optical materials, Photonic crystals, Physical optics, Total internal reflection}
}

@article{Rodriguez2011,
    title = {{Coupling bright and dark plasmonic lattice resonances}},
    year = {2011},
    journal = {Physical Review X},
    author = {Rodriguez, S. R. K. and Abass, A. and Maes, B. and Janssen, O. T. A. and Vecchi, G. and G{\'{o}}mez Rivas, J.},
    number = {2},
    month = {12},
    pages = {021019},
    volume = {1},
    url = {https://link.aps.org/doi/10.1103/PhysRevX.1.021019},
    doi = {10.1103/PhysRevX.1.021019},
    issn = {2160-3308},
    arxivId = {1108.1620},
    keywords = {Nanophysics, Plasmonics}
}

@article{Wang2015c,
    title = {{Coupling localized plasmonic and photonic modes tailors and boosts ultrafast light modulation by gold nanoparticles}},
    year = {2015},
    journal = {Nano Letters},
    author = {Wang, Xiaoli and Morea, Roberta and Gonzalo, Jose and Palpant, Bruno},
    number = {4},
    month = {4},
    pages = {2633--2639},
    volume = {15},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.5b00226},
    isbn = {1530-6984},
    doi = {10.1021/acs.nanolett.5b00226},
    issn = {1530-6984},
    pmid = {25798896},
    keywords = {gold nanoparticles, nonlinear optical response, photonic cavity, plasmonics, transient optical response, ultrafast modulation}
}

@article{Proscia2019,
    title = {{Coupling of deterministically activated quantum emitters in hexagonal boron nitride to plasmonic surface lattice resonances}},
    year = {2019},
    journal = {Nanophotonics},
    author = {Proscia, Nicholas V and Collison, Robert J and Meriles, Carlos A and Menon, Vinod M},
    number = {11},
    month = {11},
    pages = {2057--2064},
    volume = {8},
    url = {https://doi.org/10.1515/nanoph-2019-0136 http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2019-0136/nanoph-2019-0136.xml http://www.degruyter.com/view/j/nanoph.2019.8.issue-11/nanoph-2019-0136/nanoph-2019-0136.xml},
    doi = {10.1515/nanoph-2019-0136},
    issn = {2192-8614},
    keywords = {2D materials, coupling, defect, delocalization, hexagonal boron nitride, photoluminescence, quantum emission, strain, surface lattice resonance, surface plasmons}
}

@article{Chanda2011,
    title = {{Coupling of plasmonic and optical cavity modes in quasi-three-dimensional plasmonic crystals}},
    year = {2011},
    journal = {Nature Communications},
    author = {Chanda, Debashis and Shigeta, Kazuki and Truong, Tu and Lui, Eric and Mihi, Agustin and Schulmerich, Matthew and Braun, Paul V. and Bhargava, Rohit and Rogers, John A.},
    number = {1},
    pages = {477--479},
    volume = {2},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/ncomms1487},
    isbn = {2041-1723},
    doi = {10.1038/ncomms1487},
    issn = {20411723},
    pmid = {21934663}
}

@article{Maccaferri2019a,
    title = {{Coupling phenomena and collective effects in resonant meta-atoms supporting both plasmonic and (opto-)magnetic functionalities: an overview on properties and applications [Invited]}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Maccaferri, Nicolò},
    number = {7},
    month = {7},
    pages = {112--131},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E112},
    doi = {10.1364/JOSAB.36.00E112},
    issn = {0740-3224}
}

@article{Sun2020,
    title = {{Critical role of shell in enhanced fluorescence of metal-dielectric core-shell nanoparticles}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Sun, Song and Rasskazov, Ilia L. and Carney, P. Scott and Zhang, Taiping and Moroz, Alexander},
    number = {24},
    month = {6},
    pages = {13365--13373},
    volume = {124},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.0c03415},
    doi = {10.1021/acs.jpcc.0c03415},
    issn = {1932-7447}
}

@article{Faez2011,
    title = {{Critical scaling of polarization waves on a heterogeneous chain of resonators}},
    year = {2011},
    journal = {Physical Review B},
    author = {Faez, Sanli and Lagendijk, Ad and Ossipov, Alexander},
    number = {7},
    month = {2},
    pages = {075121},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.83.075121},
    isbn = {1098-0121{\textbackslash}r1550-235X},
    doi = {10.1103/PhysRevB.83.075121},
    issn = {1098-0121},
    arxivId = {1012.0188}
}

@article{Markel2013,
    title = {{Current-driven homogenization and effective medium parameters for finite samples}},
    year = {2013},
    journal = {Physical Review B},
    author = {Markel, Vadim A. and Tsukerman, Igor},
    number = {12},
    month = {9},
    pages = {125131},
    volume = {88},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.88.125131},
    doi = {10.1103/PhysRevB.88.125131},
    issn = {1098-0121}
}

@article{Scheurer2012,
    title = {{Damping of Plasmons of Closely Coupled Sphere Chains Due to Disordered Gaps}},
    year = {2012},
    journal = {The Journal of Physical Chemistry C},
    author = {Scheurer, Mathias S. and Arnold, Matthew D. and Setiadi, Jeffry and Ford, Michael J.},
    number = {1},
    month = {1},
    pages = {1335--1343},
    volume = {116},
    url = {http://pubs.acs.org/doi/10.1021/jp2099834},
    isbn = {1932-7447},
    doi = {10.1021/jp2099834},
    issn = {1932-7447}
}

@article{Verellen2011,
    title = {{Dark and bright localized surface plasmons in nanocrosses}},
    year = {2011},
    journal = {Optics Express},
    author = {Verellen, Niels and Van Dorpe, Pol and Vercruysse, Dries and Vandenbosch, Guy A. E. and Moshchalkov, Victor V.},
    number = {12},
    month = {6},
    pages = {11034},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-12-11034},
    doi = {10.1364/OE.19.011034},
    issn = {1094-4087}
}

@article{Mazor2017,
    title = {{Dark mode–Faraday rotation synergy for enhanced magneto-optics}},
    year = {2017},
    journal = {Physical Review B},
    author = {Mazor, Y and Meir, M and Steinberg, Ben Z},
    number = {3},
    month = {1},
    pages = {035115},
    volume = {95},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.95.035115},
    doi = {10.1103/PhysRevB.95.035115},
    issn = {2469-9950}
}

@article{Weyl1912,
    title = {{Das asymptotische Verteilungsgesetz der Eigenwerte linearer partieller Differentialgleichungen (mit einer Anwendung auf die Theorie der Hohlraumstrahlung)}},
    year = {1912},
    journal = {Mathematische Annalen},
    author = {Weyl, Hermann},
    number = {4},
    month = {12},
    pages = {441--479},
    volume = {71},
    url = {http://link.springer.com/10.1007/BF01456804},
    doi = {10.1007/BF01456804},
    issn = {0025-5831}
}

@article{Kim2007,
    title = {{DBR, Sub-wavelength grating, and Photonic crystal slab Fabry-Perot cavity design using phase analysis by FDTD}},
    year = {2007},
    journal = {Optics Express},
    author = {Kim, Jae Hwan (Eric) and Chrostowski, Lukas and Bisaillon, Eric and Plant, David V.},
    number = {16},
    pages = {10330},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-16-10330},
    doi = {10.1364/OE.15.010330},
    issn = {1094-4087}
}

@article{Li2007,
    title = {{Debye series for Gaussian beam scattering by a multilayered sphere}},
    year = {2007},
    journal = {Applied Optics},
    author = {Li, Renxian and Han, Xiang'e and Shi, Lijuan and Ren, Kuan Fang and Jiang, Huifen},
    number = {21},
    month = {7},
    pages = {4804--4812},
    volume = {46},
    url = {https://www.osapublishing.org/DirectPDFAccess/BE0FC2A5-0BF7-4DEC-C66B45FCA41B3865_139127/ao-46-21-4804.pdf?da=1&id=139127&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-46-21-4804},
    doi = {10.1364/AO.46.004804},
    issn = {0003-6935},
    keywords = {0802710, 1400140, 2600260, 2904020, OCIS codes: 2905850}
}

@article{Kolwas2019,
    title = {{Decay Dynamics of Localized Surface Plasmons: Damping of Coherences and Populations of the Oscillatory Plasmon Modes}},
    year = {2019},
    journal = {Plasmonics},
    author = {Kolwas, Krystyna},
    month = {5},
    publisher = {Plasmonics},
    url = {http://link.springer.com/10.1007/s11468-019-00958-1},
    doi = {10.1007/s11468-019-00958-1},
    issn = {1557-1955},
    keywords = {Dispersion relation, Localized surface plasmons, Metal nanoparticles, Open quantum sysytems, Plasmon damping, dispersion relation, localized surface plasmons, metal nanoparticles, open quantum sysytems}
}

@article{Ruppin1982,
    title = {{Decay of an excited molecule near a small metal sphere}},
    year = {1982},
    journal = {Journal of Chemical Physics},
    author = {Ruppin, R},
    number = {4},
    month = {2},
    pages = {1681--1684},
    volume = {76},
    url = {http://aip.scitation.org/doi/10.1063/1.443196},
    doi = {10.1063/1.443196},
    issn = {0021-9606}
}

@article{Leung1990,
    title = {{Decay of molecules at spherical surfaces: Nonlocal effects}},
    year = {1990},
    journal = {Physical Review B},
    author = {Leung, P. T.},
    number = {12},
    month = {10},
    pages = {7622--7625},
    volume = {42},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.42.7622},
    doi = {10.1103/PhysRevB.42.7622},
    issn = {0163-1829}
}

@article{Wiecha2018,
    title = {{Decay rate of magnetic dipoles near nonmagnetic nanostructures}},
    year = {2018},
    journal = {Physical Review B},
    author = {Wiecha, Peter R. and Arbouet, Arnaud and Cuche, Aurélien and Paillard, Vincent and Girard, Christian},
    number = {8},
    month = {2},
    pages = {085411},
    volume = {97},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.97.085411},
    doi = {10.1103/PhysRevB.97.085411},
    issn = {2469-9950},
    arxivId = {1707.07006},
    keywords = {doi:10.1103/PhysRevB.97.085411 url:https://doi.org}
}

@article{Chung2012,
    title = {{Decay rates of a molecule in the vicinity of a spherical surface of an isotropic magnetodielectric material}},
    year = {2012},
    journal = {Physical Review B},
    author = {Chung, H. Y. and Leung, P. T. and Tsai, D. P.},
    number = {15},
    month = {10},
    pages = {155413},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.86.155413},
    doi = {10.1103/PhysRevB.86.155413},
    issn = {1098-0121}
}

@article{Guo2020,
    title = {{Deep Learning for ‘Artefact’ Removal in Infrared Spectroscopy}},
    year = {2020},
    journal = {The Analyst},
    author = {Guo, Shuxia and Mayerhoefer, Thomas and Pahlow, Susanne and H{\"{u}}bner, Uwe and Popp, Juergen and Bocklitz, Thomas},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2020/AN/D0AN00917B},
    doi = {10.1039/D0AN00917B},
    issn = {0003-2654}
}

@inproceedings{Hegde2019,
    title = {{Deep neural network (DNN) surrogate models for the accelerated design of optical devices and systems}},
    year = {2019},
    booktitle = {Novel Optical Systems, Methods, and Applications XXII},
    author = {Hegde, Ravi},
    editor = {Hahlweg, Cornelius F. and Mulley, Joseph R.},
    month = {9},
    pages = {8},
    publisher = {SPIE},
    url = {https://www.spiedigitallibrary.org/conference-proceedings-of-spie/11105/2528380/Deep-neural-network-DNN-surrogate-models-for-the-accelerated-design/10.1117/12.2528380.full},
    isbn = {9781510629035},
    doi = {10.1117/12.2528380}
}

@article{Raulf2020,
    title = {{Deep Neural Networks for the Correction of Mie Scattering in Fourier-Transformed Infrared Spectra of Biological Samples}},
    year = {2020},
    author = {Raulf, Arne P. and Butke, Joshua and Menzen, Lukas and K{\"{u}}pper, Claus and Gro{\ss}erueschkamp, Frederik and Gerwert, Klaus and Mosig, Axel},
    month = {2},
    url = {http://arxiv.org/abs/2002.07681},
    arxivId = {2002.07681}
}

@article{Maidecchi2013,
    title = {{Deep ultraviolet plasmon resonance in aluminum nanoparticle arrays}},
    year = {2013},
    journal = {ACS Nano},
    author = {Maidecchi, Giulia and Gonella, Grazia and Proietti Zaccaria, Remo and Moroni, Riccardo and Anghinolfi, Luca and Giglia, Angelo and Nannarone, Stefano and Mattera, Lorenzo and Dai, Hai-Lung and Canepa, Maurizio and Bisio, Francesco},
    number = {7},
    month = {7},
    pages = {5834--5841},
    volume = {7},
    url = {https://pubs.acs.org/doi/10.1021/nn400918n},
    doi = {10.1021/nn400918n},
    issn = {1936-0851}
}

@article{Jha2012,
    title = {{Deep-UV surface-enhanced resonance Raman scattering of adenine on aluminum nanoparticle arrays}},
    year = {2012},
    journal = {Journal of the American Chemical Society},
    author = {Jha, Shankar K and Ahmed, Zeeshan and Agio, Mario and Ekinci, Yasin and L{\"{o}}ffler, Jörg F},
    number = {4},
    month = {2},
    pages = {1966--1969},
    volume = {134},
    url = {https://pubs.acs.org/doi/10.1021/ja210446w},
    doi = {10.1021/ja210446w},
    issn = {0002-7863}
}

@article{Ross2015a,
    title = {{Defect tolerance and the effect of structural inhomogeneity in plasmonic DNA-nanoparticle superlattices}},
    year = {2015},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Ross, Michael B. and Ku, Jessie C. and Blaber, Martin G. and Mirkin, Chad A. and Schatz, George C.},
    number = {33},
    month = {8},
    pages = {10292--10297},
    volume = {112},
    url = {http://www.pnas.org/lookup/doi/10.1073/pnas.1513058112},
    doi = {10.1073/pnas.1513058112},
    issn = {0027-8424}
}

@article{Karpov2009,
    title = {{Defects of colloidal crystals}},
    year = {2009},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Isaev, I. L. and Gavrilyuk, A. P. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {6},
    pages = {329--339},
    volume = {71},
    url = {http://link.springer.com/10.1134/S1061933X09030065},
    doi = {10.1134/S1061933X09030065},
    issn = {1061-933X}
}

@article{Eitan2015,
    title = {{Degeneracy breaking of Wood's anomaly for enhanced refractive index sensing}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Eitan, Michal and Iluz, Zeev and Yifat, Yuval and Boag, Amir and Hanein, Yael and Scheuer, Jacob},
    number = {5},
    month = {5},
    pages = {615--621},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.5b00091 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.5b00091},
    doi = {10.1021/acsphotonics.5b00091},
    issn = {2330-4022}
}

@article{Kildal2017,
    title = {{Degrees of Freedom and Maximum Directivity of Antennas: A bound on maximum directivity of nonsuperreactive antennas.}},
    year = {2017},
    journal = {IEEE Antennas and Propagation Magazine},
    author = {Kildal, Per-Simon and Martini, Enrica and Maci, Stefano},
    number = {4},
    month = {8},
    pages = {16--25},
    volume = {59},
    url = {http://ieeexplore.ieee.org/document/7954002/},
    doi = {10.1109/MAP.2017.2706659},
    issn = {1045-9243}
}

@article{Zhou2012,
    title = {{Delocalized lattice plasmon resonances show dispersive quality factors}},
    year = {2012},
    journal = {Journal of Physical Chemistry Letters},
    author = {Zhou, Wei and Hua, Yi and Huntington, Mark D. and Odom, Teri W.},
    number = {10},
    month = {5},
    pages = {1381--1385},
    volume = {3},
    url = {http://pubs.acs.org/doi/10.1021/jz300318v},
    doi = {10.1021/jz300318v},
    issn = {1948-7185}
}

@article{Noginov2009,
    title = {{Demonstration of a spaser-based nanolaser}},
    year = {2009},
    journal = {Nature},
    author = {Noginov, M. A. and Zhu, G. and Belgrave, A. M. and Bakker, R. and Shalaev, V. M. and Narimanov, E. E. and Stout, S. and Herz, E. and Suteewong, T. and Wiesner, U.},
    number = {7259},
    month = {8},
    pages = {1110--1112},
    volume = {460},
    url = {http://www.nature.com/articles/nature08318},
    doi = {10.1038/nature08318},
    issn = {0028-0836}
}

@article{Naik2012,
    title = {{Demonstration of Al:ZnO as a plasmonic component for near-infrared metamaterials}},
    year = {2012},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Naik, Gururaj V. and Liu, Jingjing and Kildishev, Alexander V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {23},
    month = {6},
    pages = {8834--8838},
    volume = {109},
    url = {http://arxiv.org/abs/1110.3231 http://dx.doi.org/10.1073/pnas.1121517109 http://www.pnas.org/cgi/doi/10.1073/pnas.1121517109},
    doi = {10.1073/pnas.1121517109},
    issn = {0027-8424},
    arxivId = {1110.3231}
}

@article{Evlyukhin2012b,
    title = {{Demonstration of magnetic dipole resonances of dielectric nanospheres in the visible region}},
    year = {2012},
    journal = {Nano Letters},
    author = {Evlyukhin, Andrey B and Novikov, Sergey M and Zywietz, Urs and Eriksen, René Lynge and Reinhardt, Carsten and Bozhevolnyi, Sergey I and Chichkov, Boris N},
    number = {7},
    pages = {3749--3755},
    volume = {12},
    publisher = {American Chemical Society ({\{}ACS{\}})},
    url = {https://doi.org/10.1021/nl301594s},
    doi = {10.1021/nl301594s}
}

@article{Peters2010,
    title = {{Demonstration of polarization-independent resonant subwavelength grating filter arrays}},
    year = {2010},
    journal = {Optics Letters},
    author = {Peters, D W and Boye, R R and Wendt, J R and Kellogg, R A and Kemme, S A and Carter, T R and Samora, S},
    number = {19},
    month = {10},
    pages = {3201},
    volume = {35},
    url = {https://www.osapublishing.org/DirectPDFAccess/A7EB2E5D-E612-CFDA-2F1F2F0228D91082_205848/ol-35-19-3201.pdf?da=1&id=205848&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-35-19-3201},
    doi = {10.1364/OL.35.003201},
    issn = {0146-9592},
    keywords = {0506624, 2301950, 2307408, OCIS codes: 0502770}
}

@article{Person2013,
    title = {{Demonstration of zero optical backscattering from single nanoparticles}},
    year = {2013},
    journal = {Nano Letters},
    author = {Person, Steven and Jain, Manish and Lapin, Zachary and S{\'{a}}enz, Juan Jose and Wicks, Gary and Novotny, Lukas},
    number = {4},
    month = {4},
    pages = {1806--1809},
    volume = {13},
    url = {https://pubs.acs.org/doi/10.1021/nl4005018},
    doi = {10.1021/nl4005018},
    issn = {1530-6984},
    arxivId = {1212.2793},
    keywords = {Nanoparticles, metamaterials, scattering}
}

@article{Esipova2012,
    title = {{Dendritic upconverting nanoparticles enable in vivo multiphoton microscopy with low-power continuous wave sources}},
    year = {2012},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Esipova, Tatiana V and Ye, Xingchen and Collins, Joshua E and Sakadzic, S. and Mandeville, Emiri T and Murray, Christopher B and Vinogradov, Sergei a},
    number = {51},
    month = {12},
    pages = {20826--20831},
    volume = {109},
    url = {http://www.pnas.org/cgi/doi/10.1073/pnas.1213291110},
    isbn = {0027-8424},
    doi = {10.1073/pnas.1213291110},
    issn = {0027-8424},
    pmid = {23213211}
}

@article{Lambert1968,
    title = {{Density of states in a sphere and cylinder}},
    year = {1968},
    journal = {American Journal of Physics},
    author = {Lambert, R. H.},
    number = {5},
    month = {5},
    pages = {417--420},
    volume = {36},
    url = {http://aapt.scitation.org/doi/10.1119/1.1974552},
    doi = {10.1119/1.1974552},
    issn = {0002-9505}
}

@article{Chong2018,
    title = {{Density, Structure, and Stability of Citrate 3– and H 2 Citrate – on Bare and Coated Gold Nanoparticles}},
    year = {2018},
    journal = {The Journal of Physical Chemistry C},
    author = {Chong, Gene and Laudadio, Elizabeth D. and Wu, Meng and Murphy, Catherine J. and Hamers, Robert J and Hernandez, Rigoberto},
    month = {11},
    pages = {acs.jpcc.8b09666},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.8b09666},
    doi = {10.1021/acs.jpcc.8b09666},
    issn = {1932-7447}
}

@article{Wang2007,
    title = {{Density-dependent optical response of gold nanoparticle monolayers on silicon substrates}},
    year = {2007},
    journal = {Optics Letters},
    author = {Wang, Da-Shin and Lin, Chii-Wann},
    number = {15},
    month = {8},
    pages = {2128},
    volume = {32},
    url = {https://www.osapublishing.org/DirectPDFAccess/B25178BE-A4EF-AFEC-A8007B0301221F60_139994/ol-32-15-2128.pdf?da=1&id=139994&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-32-15-2128},
    doi = {10.1364/OL.32.002128},
    issn = {0146-9592},
    keywords = {2406680, 3106860, OCIS codes}
}

@article{Moroz2009,
    title = {{Depolarization field of spheroidal particles}},
    year = {2009},
    journal = {Journal of the Optical Society of America B},
    author = {Moroz, Alexander},
    number = {3},
    month = {3},
    pages = {517--527},
    volume = {26},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-26-3-517},
    doi = {10.1364/JOSAB.26.000517},
    issn = {0740-3224},
    keywords = {Long, Nanophotonics and photonic crystals, Plasmonics, Surface plasmons, wave scattering}
}

@article{Rajeeva2018,
    title = {{Design and applications of lattice plasmon resonances}},
    year = {2018},
    journal = {Nano Research},
    author = {Rajeeva, Bharath Bangalore and Lin, Linhan and Zheng, Yuebing},
    number = {9},
    month = {9},
    pages = {4423--4440},
    volume = {11},
    url = {https://rd.springer.com/content/pdf/10.1007/s12274-017-1909-4.pdf http://link.springer.com/10.1007/s12274-017-1909-4},
    doi = {10.1007/s12274-017-1909-4},
    issn = {1998-0124},
    keywords = {coupling, lattice plasmon resonance, nanoparticle array, plasmonics, sensors}
}

@article{Mahani2018,
    title = {{Design and development of aluminum nanoring arrays for realization of dual-mode operation plasmonic color filters}},
    year = {2018},
    journal = {Journal of the Optical Society of America B},
    author = {Fouladi Mahani, Fatemeh and Mokhtari, Arash and Mehran, Mahdiyeh},
    number = {8},
    month = {8},
    pages = {1764},
    volume = {35},
    url = {https://doi.org/10.1364/JOSAB.35.001764 https://www.osapublishing.org/abstract.cfm?URI=josab-35-8-1764},
    doi = {10.1364/JOSAB.35.001764},
    issn = {0740-3224},
    keywords = {(2300230) Optical devices, (2505403) Plasmonics, (3106628) Subwavelength structures, OCIS codes: (1307408) Wavelength filtering devices, nanostructures}
}

@article{Wiecha2019a,
    title = {{Design of plasmonic directional antennas via evolutionary optimization}},
    year = {2019},
    journal = {Optics Express},
    author = {Wiecha, Peter R and Majorel, Clément and Girard, Christian and Cuche, Aurélien and Paillard, Vincent and Muskens, Otto L and Arbouet, Arnaud},
    number = {20},
    month = {9},
    pages = {29069--29081},
    volume = {27},
    url = {https://doi.org/10.1364/OE.27.029069 https://www.osapublishing.org/abstract.cfm?URI=oe-27-20-29069},
    doi = {10.1364/OE.27.029069},
    issn = {1094-4087}
}

@article{Theobald2020,
    title = {{Design of Selective Reflectors Utilizing Multiple Scattering by Core–Shell Nanoparticles for Color Conversion Films}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Theobald, Dominik and Yu, Shudong and Gomard, Guillaume and Lemmer, Uli},
    month = {5},
    pages = {acsphotonics.0c00117},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.0c00117},
    doi = {10.1021/acsphotonics.0c00117},
    issn = {2330-4022},
    keywords = {1 nano-, 2 and organic small, 3 traditional phos-, as the color conversion, core, light conversion, light scattering, material of, molecules, phors are steadily replaced, phosphors, qds, quantum dots, selective re fl ector, shell nanoparticles, with the emergence of}
}

@article{Ruan2011,
    title = {{Design of subwavelength superscattering nanospheres}},
    year = {2011},
    journal = {Applied Physics Letters},
    author = {Ruan, Zhichao and Fan, Shanhui},
    number = {4},
    month = {1},
    pages = {043101},
    volume = {98},
    url = {https://aip.scitation.org/doi/pdf/10.1063/1.3536475?class=pdf http://aip.scitation.org/doi/10.1063/1.3536475},
    doi = {10.1063/1.3536475},
    issn = {0003-6951}
}

@article{Teperik2012,
    title = {{Design strategies to tailor the narrow plasmon-photonic resonances in arrays of metallic nanoparticles}},
    year = {2012},
    journal = {Physical Review B},
    author = {Teperik, T. V. and Degiron, A.},
    number = {24},
    month = {12},
    pages = {245425},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.86.245425},
    doi = {10.1103/PhysRevB.86.245425},
    issn = {1098-0121}
}

@article{Gatea2019,
    title = {{Detecting the thermoplasmonic effect using ellipsometry parameters for self-assembled gold nanoparticles within a polydimethylsiloxane matrix}},
    year = {2019},
    journal = {Applied Physics A},
    author = {Gatea, Maher Abdulfadhil and Jawad, Hussein A. and Hamidi, S. M.},
    number = {2},
    month = {2},
    pages = {103},
    volume = {125},
    url = {http://link.springer.com/10.1007/s00339-019-2401-7},
    doi = {10.1007/s00339-019-2401-7},
    issn = {0947-8396}
}

@article{Nitsche2004,
    title = {{Determination of model-free Kramers-Kronig consistent optical constants of thin absorbing films from just one spectral measurement: Application to organic semiconductors}},
    year = {2004},
    journal = {Physical Review B},
    author = {Nitsche, Robert and Fritz, Torsten},
    number = {19},
    month = {11},
    pages = {195432},
    volume = {70},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.70.195432 https://link.aps.org/doi/10.1103/PhysRevB.70.195432},
    doi = {10.1103/PhysRevB.70.195432},
    issn = {1098-0121},
    keywords = {7820Ci, 7840Me, PACS number(s)}
}

@article{Verleur1968,
    title = {{Determination of Optical Constants from Reflectance or Transmittance Measurements on Bulk Crystals or Thin Films}},
    year = {1968},
    journal = {Journal of the Optical Society of America},
    author = {Verleur, Hans W},
    number = {10},
    month = {10},
    pages = {1356},
    volume = {58},
    url = {https://www.osapublishing.org/DirectPDFAccess/669BFF52-D028-6D73-FA96317353CBE9F1_53514/josa-58-10-1356.pdf?da=1&id=53514&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josa-58-10-1356},
    doi = {10.1364/JOSA.58.001356},
    issn = {0030-3941},
    keywords = {Absorption, Crystals, Films, INDEx HEADINGS, Reflectance, Refractive index, Transmittance}
}

@article{Djurisic1999,
    title = {{Determination of optical constants of thin absorbing films from normal incidence reflectance and transmittance measurements}},
    year = {1999},
    journal = {Optics Communications},
    author = {Djuri{\v{s}}i{\'{c}}, Aleksandra B. and Fritz, Torsten and Leo, Karl},
    number = {1-6},
    month = {8},
    pages = {35--42},
    volume = {166},
    url = {www.elsevier.comrlocateroptcom http://linkinghub.elsevier.com/retrieve/pii/S0030401899002461},
    doi = {10.1016/S0030-4018(99)00246-1},
    issn = {00304018},
    keywords = {7820Ci, 7866-w, PACS}
}

@article{Leveque1990,
    title = {{Determination of optical constants of thin film from reflectance spectra}},
    year = {1990},
    journal = {Applied Optics},
    author = {L{\'{e}}v{\^{e}}que, G. and Villachon-Renard, Y},
    number = {22},
    month = {8},
    pages = {3207},
    volume = {29},
    url = {https://www.osapublishing.org/DirectPDFAccess/66E4F8F3-FF14-8566-710D268E01733790_60882/ao-29-22-3207.pdf?da=1&id=60882&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-29-22-3207},
    doi = {10.1364/AO.29.003207},
    issn = {0003-6935}
}

@article{Simonsen2016,
    title = {{Determination of the normalized-surface-height autocorrelation function of a two-dimensional randomly rough dielectric surface by the inversion of light-scattering data}},
    year = {2016},
    journal = {Physical Review A},
    author = {Simonsen, I. and Hetland, Ø. S. and Kryvi, J. B. and Maradudin, A. A.},
    number = {4},
    month = {4},
    pages = {043829},
    volume = {93},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.93.043829},
    doi = {10.1103/PhysRevA.93.043829},
    issn = {2469-9926}
}

@article{Pradeep2010,
    title = {{Determination of thickness, refractive index, and spectral scattering of an inhomogeneous thin film with rough interfaces}},
    year = {2010},
    journal = {Journal of Applied Physics},
    author = {Pradeep, J Anto and Agarwal, Pratima},
    number = {4},
    month = {8},
    pages = {043515},
    volume = {108},
    url = {http://dx.doi.org/10.1063/1.3478706 http://aip.scitation.org/toc/jap/108/4 http://aip.scitation.org/doi/10.1063/1.3478706},
    doi = {10.1063/1.3478706},
    issn = {0021-8979}
}

@article{Swanepoel1985,
    title = {{Determining refractive index and thickness of thin films from wavelength measurements only}},
    year = {1985},
    journal = {Journal of the Optical Society of America A},
    author = {Swanepoel, R},
    number = {8},
    month = {8},
    pages = {1339},
    volume = {2},
    url = {https://www.osapublishing.org/DirectPDFAccess/DA9AA3CC-97D5-0883-1281833BE6B4BF88_2164/josaa-2-8-1339.pdf?da=1&id=2164&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-2-8-1339},
    doi = {10.1364/JOSAA.2.001339},
    issn = {1084-7529}
}

@article{Preston2015,
    title = {{Determining the size and refractive index of microspheres using the mode assignments from Mie resonances}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Preston, Thomas C. and Reid, Jonathan P.},
    number = {11},
    month = {11},
    pages = {2210},
    volume = {32},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-32-11-2210},
    doi = {10.1364/JOSAA.32.002210},
    issn = {1084-7529}
}

@article{Evlyukhin2010,
    title = {{Detuned Electrical Dipoles for Plasmonic Sensing}},
    year = {2010},
    journal = {Nano Letters},
    author = {Evlyukhin, Andrey B. and Bozhevolnyi, Sergey I. and Pors, Anders and Nielsen, Michael G. and Radko, Ilya P. and Willatzen, Morten and Albrektsen, Ole},
    number = {11},
    month = {11},
    pages = {4571--4577},
    volume = {10},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl102572q},
    doi = {10.1021/nl102572q},
    issn = {1530-6984},
    keywords = {Plasmonics, localized surface plasmons, plasmonic sensing}
}

@article{Mayerhofer2019a,
    title = {{Deviations from Beer's law on the microscale – nonadditivity of absorption cross sections}},
    year = {2019},
    journal = {Physical Chemistry Chemical Physics},
    author = {Mayerh{\"{o}}fer, Thomas G. and H{\"{o}}fer, Sonja and Popp, Jürgen},
    number = {19},
    pages = {9793--9801},
    volume = {21},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2019/CP/C9CP01987A http://xlink.rsc.org/?DOI=C9CP01987A},
    doi = {10.1039/C9CP01987A},
    issn = {1463-9076}
}

@article{Yang2020,
    title = {{Diabolical points in coupled active cavities with quantum emitters}},
    year = {2020},
    journal = {Light: Science {\&} Applications},
    author = {Yang, Jingnan and Qian, Chenjiang and Xie, Xin and Peng, Kai and Wu, Shiyao and Song, Feilong and Sun, Sibai and Dang, Jianchen and Yu, Yang and Shi, Shushu and He, Jiongji and Steer, Matthew J and Thayne, Iain G and Li, Bei-Bei and Bo, Fang and Xiao, Yun-Feng and Zuo, Zhanchun and Jin, Kuijuan and Gu, Changzhi and Xu, Xiulai},
    number = {1},
    month = {12},
    pages = {6},
    volume = {9},
    url = {www.nature.com/lsa http://www.nature.com/articles/s41377-020-0244-9},
    doi = {10.1038/s41377-020-0244-9},
    issn = {2047-7538}
}

@article{Caze,
    title = {{Diagrammatic and asymptotic approaches to the origins of radiative transport theory: tutorial}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Caz{\'{e}}, A. and Schotland, John C},
    number = {8},
    month = {8},
    pages = {1475},
    volume = {32},
    url = {http://dx.doi.org/10.1364/JOSAA.32.001475 https://www.osapublishing.org/abstract.cfm?URI=josaa-32-8-1475},
    doi = {10.1364/JOSAA.32.001475},
    issn = {1084-7529},
    keywords = {(0305620) Radiative transfer, (2904210) Multiple scattering, OCIS codes}
}

@article{Schmidt2012a,
    title = {{Dielectric antennas - a suitable platform for controlling magnetic dipolar emission}},
    year = {2012},
    journal = {Optics Express},
    author = {Schmidt, M. K. and Esteban, R. and S{\'{a}}enz, J. J. and Su{\'{a}}rez-Lacalle, I. and Mackowski, S. and Aizpurua, J.},
    number = {13},
    month = {6},
    pages = {13636},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-13-13636},
    doi = {10.1364/OE.20.013636},
    issn = {1094-4087}
}

@article{Schmidt2012b,
    title = {{Dielectric antennas - a suitable platform for controlling magnetic dipolar emission: errata}},
    year = {2012},
    journal = {Optics Express},
    author = {Schmidt, M. K. and Esteban, R. and S{\'{a}}enz, J. J. and Su{\'{a}}rez-Lacalle, I. and Mackowski, S. and Aizpurua, J.},
    number = {17},
    month = {8},
    pages = {18609--13650},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-17-18609},
    doi = {10.1364/OE.20.018609},
    issn = {1094-4087}
}

@article{Derkachova2016,
    title = {{Dielectric Function for Gold in Plasmonics Applications: Size Dependence of Plasmon Resonance Frequencies and Damping Rates for Nanospheres}},
    year = {2016},
    journal = {Plasmonics},
    author = {Derkachova, Anastasiya and Kolwas, Krystyna and Demchenko, Iraida},
    number = {3},
    month = {6},
    pages = {941--951},
    volume = {11},
    url = {http://link.springer.com/10.1007/s11468-015-0128-7},
    doi = {10.1007/s11468-015-0128-7},
    issn = {1557-1955}
}

@article{Shen2018,
    title = {{Dielectric metasurface-based high-efficiency mid-infrared optical filter}},
    year = {2018},
    journal = {Nanomaterials},
    author = {Shen, Fei and Kang, Qianlong and Wang, Jingjing and Guo, Kai and Zhou, Qingfeng and Guo, Zhongyi},
    number = {11},
    month = {11},
    pages = {938},
    volume = {8},
    url = {http://www.mdpi.com/2079-4991/8/11/938},
    doi = {10.3390/nano8110938},
    issn = {2079-4991},
    keywords = {dielectric metasurfaces, mid-infrared, mid-ir, optical filter}
}

@article{Arbabi2015,
    title = {{Dielectric metasurfaces for complete control of phase and polarization with subwavelength spatial resolution and high transmission}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Arbabi, Amir and Horie, Yu and Bagheri, Mahmood and Faraon, Andrei},
    number = {11},
    month = {11},
    pages = {937--943},
    volume = {10},
    url = {https://www.nature.com/articles/nnano.2015.186.pdf http://www.nature.com/articles/nnano.2015.186},
    doi = {10.1038/nnano.2015.186},
    issn = {1748-3387}
}

@article{Almpanis2016,
    title = {{Dielectric nanopatterned surfaces for subwavelength light localization and sensing applications}},
    year = {2016},
    journal = {Microelectronic Engineering},
    author = {Almpanis, E. and Papanikolaou, N.},
    month = {6},
    pages = {60--63},
    volume = {159},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.mee.2016.02.036 https://linkinghub.elsevier.com/retrieve/pii/S0167931716300843},
    doi = {10.1016/j.mee.2016.02.036},
    issn = {01679317},
    keywords = {Dielectric metasurfaces, Optical sensors, Surface plasmons}
}

@article{Hovel2010,
    title = {{Dielectric properties of ultrathin metal films around the percolation threshold}},
    year = {2010},
    journal = {Physical Review B},
    author = {H{\"{o}}vel, Martin and Gompf, Bruno and Dressel, Martin},
    number = {3},
    month = {1},
    pages = {035402},
    volume = {81},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.81.035402},
    doi = {10.1103/PhysRevB.81.035402},
    issn = {1098-0121}
}

@article{Zou2013,
    title = {{Dielectric resonator nanoantennas at visible frequencies}},
    year = {2013},
    journal = {Optics Express},
    author = {Zou, Longfang and Withayachumnankul, Withawat and Shah, Charan M. and Mitchell, Arnan and Bhaskaran, Madhu and Sriram, Sharath and Fumeaux, Christophe},
    number = {1},
    month = {1},
    pages = {1344},
    volume = {21},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-21-1-1344},
    doi = {10.1364/OE.21.001344},
    issn = {1094-4087}
}

@article{Rasskazov17AC,
    title = {{Dielectric sphere clusters as a model to understand infrared spectroscopic imaging data recorded from complex samples}},
    year = {2017},
    journal = {Analytical Chemistry},
    author = {Rasskazov, Ilia L. and Spegazzini, Nicolas and Carney, P. Scott and Bhargava, Rohit},
    number = {20},
    month = {10},
    pages = {10813--10818},
    volume = {89},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.analchem.7b02168},
    doi = {10.1021/acs.analchem.7b02168},
    issn = {0003-2700}
}

@article{Storn1997,
    title = {{Differential evolution – a simple and efficient heuristic for global optimization over continuous spaces}},
    year = {1997},
    journal = {Journal of Global Optimization},
    author = {Storn, Rainer and Price, Kenneth},
    number = {4},
    pages = {341--359},
    volume = {11},
    publisher = {Kluwer Academic Publishers},
    url = {http://link.springer.com/10.1023/A:1008202821328},
    doi = {10.1023/A:1008202821328},
    issn = {09255001}
}

@article{Schaafsma2016,
    title = {{Diffraction Enhanced Transparency and Slow THz Light in Periodic Arrays of Detuned and Displaced Dipoles}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Schaafsma, Martijn C. and Bhattacharya, Arkabrata and Rivas, Jaime G?mez},
    number = {9},
    month = {9},
    pages = {1596--1603},
    volume = {3},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00121},
    doi = {10.1021/acsphotonics.6b00121},
    issn = {2330-4022},
    keywords = {coupled dipole model, electromagnetically induced transparency, surface lattice resonance, terahertz transmission}
}

@article{Bonod2016,
    title = {{Diffraction gratings: from principles to applications in high-intensity lasers}},
    year = {2016},
    journal = {Advances in Optics and Photonics},
    author = {Bonod, Nicolas and Neauport, Jérôme},
    number = {1},
    month = {3},
    pages = {156--199},
    volume = {8},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=aop-8-1-156},
    doi = {10.1364/AOP.8.000156},
    issn = {1943-8206},
    keywords = {Diffraction and gratings, Diffractive optics, Laser damage, Pulse compression, Ultrafast lasers}
}

@article{Blake2014,
    title = {{Diffraction in nanoparticle lattices increases sensitivity of localized surface plasmon resonance to refractive index changes}},
    year = {2014},
    journal = {Journal of Nanophotonics},
    author = {Blake, Phillip and K{\"{u}}hne, Sophie and Forcherio, Gregory T. and Roper, D. Keith},
    number = {1},
    month = {6},
    pages = {083084},
    volume = {8},
    url = {http://nanophotonics.spiedigitallibrary.org/article.aspx?doi=10.1117/1.JNP.8.083084},
    doi = {10.1117/1.JNP.8.083084},
    issn = {1934-2608},
    keywords = {nanophotonics, plasmonics, sensors}
}

@article{Carney1999a,
    title = {{Diffraction tomography using power extinction measurements}},
    year = {1999},
    journal = {Journal of the Optical Society of America A},
    author = {Carney, P Scott and Wolf, E and Agarwal, G S},
    number = {11},
    month = {11},
    pages = {2643--2648},
    volume = {16},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-16-11-2643},
    doi = {10.1364/JOSAA.16.002643},
    issn = {1084-7529},
    keywords = {1106960, 2903200, OCIS codes}
}

@article{Auguie2010,
    title = {{Diffractive arrays of gold nanoparticles near an interface: Critical role of the substrate}},
    year = {2010},
    journal = {Physical Review B},
    author = {Augui{\'{e}}, Baptiste and Benda{\~{n}}a, Xesús M. and Barnes, William L. and Garc{\'{i}}a de Abajo, F. Javier},
    number = {15},
    month = {10},
    pages = {155447},
    volume = {82},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.82.155447},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.82.155447},
    issn = {1098-0121},
    arxivId = {1007.4428}
}

@article{Almpanis2012,
    title = {{Diffractive chains of plasmonic nanolenses: combining near-field focusing and collective enhancement mechanisms}},
    year = {2012},
    journal = {Optics Letters},
    author = {Almpanis, E and Papanikolaou, N and Augui{\'{e}}, B and Tserkezis, C and Stefanou, N},
    number = {22},
    month = {11},
    pages = {4624--4626},
    volume = {37},
    url = {https://www.osapublishing.org/DirectPDFAccess/D02FAAAE-DC5A-385C-A6ED45EA578DA920_245309/ol-37-22-4624.pdf?da=1&id=245309&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-37-22-4624},
    doi = {10.1364/OL.37.004624},
    issn = {0146-9592}
}

@article{Auguie2009,
    title = {{Diffractive coupling in gold nanoparticle arrays and the effect of disorder}},
    year = {2009},
    journal = {Optics Letters},
    author = {Augui{\'{e}}, Baptiste and Barnes, William L.},
    number = {4},
    month = {2},
    pages = {401--403},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-34-4-401},
    isbn = {0146-9592},
    doi = {10.1364/OL.34.000401},
    issn = {0146-9592},
    pmid = {19373321}
}

@article{Becerril2020,
    title = {{Diffractive dipolar coupling in non-Bravais plasmonic lattices}},
    year = {2020},
    journal = {Nanoscale Advances},
    author = {Becerril, David and V{\'{a}}zquez, Omar and Piccotti, Diego and Sandoval, Elizabeth Mendoza and Cesca, Tiziana and Mattei, Giovanni and Noguez, Cecilia and Pirruccio, Giuseppe},
    number = {3},
    pages = {1261--1268},
    volume = {2},
    url = {http://xlink.rsc.org/?DOI=D0NA00095G},
    doi = {10.1039/D0NA00095G},
    issn = {2516-0230}
}

@article{Lopez-Tejeira2020,
    title = {{Dipole resonances of nonabsorbing dielectric nanospheres in the optical range: Approximate explicit conditions for high- and moderate-refractive-index materials}},
    year = {2020},
    journal = {Physical Review A},
    author = {L{\'{o}}pez-Tejeira, F.},
    number = {3},
    month = {3},
    pages = {033841},
    volume = {101},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.101.033841},
    doi = {10.1103/PhysRevA.101.033841},
    issn = {2469-9926},
    arxivId = {1910.14345}
}

@article{Weick2013,
    title = {{Dirac-like plasmons in honeycomb lattices of metallic nanoparticles}},
    year = {2013},
    journal = {Physical Review Letters},
    author = {Weick, Guillaume and Woollacott, Claire and Barnes, William L and Hess, Ortwin and Mariani, Eros},
    number = {10},
    month = {3},
    pages = {106801},
    volume = {110},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.110.106801},
    doi = {10.1103/PhysRevLett.110.106801},
    issn = {0031-9007},
    keywords = {7322Lp, 7322Pr, 7867Bf, numbers: 7320Mf}
}

@article{Wang2016,
    title = {{Direct Comparison of Second Harmonic Generation and Two-Photon Photoluminescence from Single Connected Gold Nanodimers}},
    year = {2016},
    journal = {The Journal of Physical Chemistry C},
    author = {Wang, Jiyong and Butet, Jérémy and Baudrion, Anne-Laure and Horrer, Andreas and L{\'{e}}v{\^{e}}que, Gaëtan and Martin, Olivier J. F. and Meixner, Alfred J. and Fleischer, Monika and Adam, Pierre-Michel and Horneber, Anke and Zhang, Dai},
    number = {31},
    month = {8},
    pages = {17699--17710},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b04850},
    doi = {10.1021/acs.jpcc.6b04850},
    issn = {1932-7447}
}

@article{Mishchenko2014,
    title = {{Direct demonstration of the concept of unrestricted effective-medium approximation}},
    year = {2014},
    journal = {Optics Letters},
    author = {Mishchenko, Michael I and Dlugach, Zhanna M and Zakharova, Nadezhda T},
    number = {13},
    month = {7},
    pages = {3935},
    volume = {39},
    url = {http://dx.doi.org/10.1364/OL.39.003935 https://www.osapublishing.org/abstract.cfm?URI=ol-39-13-3935},
    doi = {10.1364/OL.39.003935},
    issn = {0146-9592}
}

@article{Dong2013,
    title = {{Direct eigenmode analysis of plasmonic modes in metal nanoparticle chain with layered medium}},
    year = {2013},
    journal = {Optics Letters},
    author = {Dong, Jian-Wen and Deng, Zi-Lan},
    number = {13},
    month = {7},
    pages = {2244},
    volume = {38},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/23811890 https://www.osapublishing.org/abstract.cfm?URI=ol-38-13-2244},
    isbn = {1539-4794 (Electronic){\textbackslash}r0146-9592 (Linking)},
    doi = {10.1364/OL.38.002244},
    issn = {0146-9592},
    pmid = {23811890}
}

@article{Mayer2019,
    title = {{Direct observation of plasmon band formation and delocalization in quasi-infinite nanoparticle chains}},
    year = {2019},
    journal = {Nano Letters},
    author = {Mayer, Martin and Potapov, Pavel L and Pohl, Darius and Steiner, Anja Maria and Schultz, Johannes and Rellinghaus, Bernd and Lubk, Axel and K{\"{o}}nig, Tobias A. F. and Fery, Andreas},
    number = {6},
    month = {6},
    pages = {3854--3862},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.nanolett.9b01031},
    doi = {10.1021/acs.nanolett.9b01031},
    issn = {1530-6984},
    keywords = {Surface plasmons, electron-energy loss spectroscopy, nanoparticle, plasmonic polymer, template-assisted self-assembly}
}

@article{Mackowski2013,
    title = {{Direct simulation of extinction in a slab of spherical particles}},
    year = {2013},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mackowski, D.W. and Mishchenko, M.I.},
    month = {7},
    pages = {103--112},
    volume = {123},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407313000629},
    doi = {10.1016/j.jqsrt.2013.02.008},
    issn = {00224073},
    keywords = {Electromagnetic scattering, Radiative transfer, Random media}
}

@article{Zeineh2016,
    title = {{Direct Visualization and Mapping of the Spatial Course of Fiber Tracts at Microscopic Resolution in the Human Hippocampus}},
    year = {2016},
    journal = {Cerebral Cortex},
    author = {Zeineh, Michael M. and Palomero-Gallagher, Nicola and Axer, Markus and Gr{\"{a}}{$\beta$}el, David and Goubran, Maged and Wree, Andreas and Woods, Roger and Amunts, Katrin and Zilles, Karl},
    month = {2},
    pages = {bhw010},
    url = {http://www.cercor.oxfordjournals.org/lookup/doi/10.1093/cercor/bhw010%5Cnhttp://www.ncbi.nlm.nih.gov/pubmed/26874183 http://cercor.oxfordjournals.org/cgi/doi/10.1093/cercor/bhw010},
    isbn = {1460-2199 (Electronic) 1047-3211 (Linking)},
    doi = {10.1093/cercor/bhw010},
    issn = {1047-3211},
    pmid = {26874183},
    keywords = {entorhinal cortex, hippocampus, human circuitry, perforant pathway, polarized light microscopy}
}

@article{Artar2011a,
    title = {{Directional Double Fano Resonances in Plasmonic Hetero-Oligomers}},
    year = {2011},
    journal = {Nano Letters},
    author = {Artar, Alp and Yanik, Ahmet Ali and Altug, Hatice},
    number = {9},
    month = {9},
    pages = {3694--3700},
    volume = {11},
    url = {https://pubs.acs.org/doi/10.1021/nl201677h},
    doi = {10.1021/nl201677h},
    issn = {1530-6984}
}

@article{Coenen2014,
    title = {{Directional emission from a single plasmonic scatterer}},
    year = {2014},
    journal = {Nature Communications},
    author = {Coenen, Toon and Bernal Arango, Felipe and Femius Koenderink, A. and Polman, Albert},
    number = {1},
    month = {5},
    pages = {3250},
    volume = {5},
    url = {http://www.nature.com/articles/ncomms4250},
    doi = {10.1038/ncomms4250},
    issn = {2041-1723}
}

@article{Ha2018,
    title = {{Directional lasing in resonant semiconductor nanoantenna arrays}},
    year = {2018},
    journal = {Nature Nanotechnology},
    author = {Ha, Son Tung and Fu, Yuan Hsing and Emani, Naresh Kumar and Pan, Zhenying and Bakker, Reuben M. and Paniagua-Dom{\'{i}}nguez, Ramón and Kuznetsov, Arseniy I.},
    number = {11},
    month = {11},
    pages = {1042--1047},
    volume = {13},
    url = {https://doi.org/10.1038/s41565-018-0245-5 http://www.nature.com/articles/s41565-018-0245-5},
    isbn = {4156501802455},
    doi = {10.1038/s41565-018-0245-5},
    issn = {1748-3387}
}

@article{Babicheva2018e,
    title = {{Directional scattering by the hyperbolic-medium antennas and silicon particles}},
    year = {2018},
    journal = {MRS Advances},
    author = {Babicheva, V. E.},
    number = {33},
    month = {1},
    pages = {1913--1917},
    volume = {3},
    url = {https://www.cambridge.org/core/product/identifier/S2059852118001123/type/journal_article},
    doi = {10.1557/adv.2018.112},
    issn = {2059-8521}
}

@article{Fu2013,
    title = {{Directional visible light scattering by silicon nanoparticles}},
    year = {2013},
    journal = {Nature Communications},
    author = {Fu, Yuan Hsing and Kuznetsov, Arseniy I. and Miroshnichenko, Andrey E. and Yu, Ye Feng and Luk’yanchuk, Boris},
    number = {1},
    month = {6},
    pages = {1527},
    volume = {4},
    url = {http://www.nature.com/articles/ncomms2538},
    doi = {10.1038/ncomms2538},
    issn = {2041-1723}
}

@article{Perminov2019,
    title = {{Discrete dipole approximation for lossy plasmonic background}},
    year = {2019},
    journal = {Optics Letters},
    author = {Perminov, Sergey V. and Frumin, Leonid L. and Shapiro, David A.},
    number = {13},
    month = {7},
    pages = {3238--3241},
    volume = {44},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-44-13-3238},
    doi = {10.1364/OL.44.003238},
    issn = {0146-9592}
}

@article{Draine1994,
    title = {{Discrete-Dipole Approximation For Scattering Calculations}},
    year = {1994},
    journal = {Journal of the Optical Society of America A},
    author = {Draine, Bruce T. and Flatau, Piotr J.},
    number = {4},
    month = {4},
    pages = {1491},
    volume = {11},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-11-4-1491},
    doi = {10.1364/JOSAA.11.001491},
    issn = {1084-7529}
}

@article{Fasold2018,
    title = {{Disorder-Enabled Pure Chirality in Bilayer Plasmonic Metasurfaces}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Fasold, Stefan and Lin{\ss}, Sebastian and Kawde, Trideep and Falkner, Matthias and Decker, Manuel and Pertsch, Thomas and Staude, Isabelle},
    number = {5},
    month = {5},
    pages = {1773--1778},
    volume = {5},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.7b01460},
    doi = {10.1021/acsphotonics.7b01460},
    issn = {2330-4022},
    keywords = {chirality, disorder, photonic metasurface, plasmonic}
}

@article{Liu2019a,
    title = {{Disorder-Immune Photonics Based on Mie-Resonant Dielectric Metamaterials}},
    year = {2019},
    journal = {Physical Review Letters},
    author = {Liu, Changxu and Rybin, Mikhail V. and Mao, Peng and Zhang, Shuang and Kivshar, Yuri},
    number = {16},
    month = {10},
    pages = {163901},
    volume = {123},
    url = {http://arxiv.org/abs/1905.13734 https://link.aps.org/doi/10.1103/PhysRevLett.123.163901},
    doi = {10.1103/PhysRevLett.123.163901},
    issn = {0031-9007},
    arxivId = {1905.13734}
}

@article{Rahimzadegan2019,
    title = {{Disorder-induced phase transitions in the transmission of dielectric metasurfaces}},
    year = {2019},
    journal = {Physical Review Letters},
    author = {Rahimzadegan, A and Arslan, D and Suryadharma, R. N. S. and Fasold, S and Falkner, M and Pertsch, T and Staude, I and Rockstuhl, C},
    number = {1},
    month = {1},
    pages = {015702},
    volume = {122},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.122.015702 https://link.aps.org/doi/10.1103/PhysRevLett.122.015702},
    doi = {10.1103/PhysRevLett.122.015702},
    issn = {0031-9007},
    keywords = {doi:10.1103/PhysRevLett.122.015702 url:https://doi}
}

@article{Efremidis2008,
    title = {{Disordered Lattice Solitons}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Efremidis, Nikolaos K. and Hizanidis, Kyriakos},
    number = {14},
    month = {10},
    pages = {143903},
    volume = {101},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.101.143903},
    isbn = {0146-9592},
    doi = {10.1103/PhysRevLett.101.143903},
    issn = {0031-9007},
    pmid = {19252563}
}

@article{Pratesi2013,
    title = {{Disordered photonic structures for light harvesting in solar cells}},
    year = {2013},
    journal = {Optics Express},
    author = {Pratesi, Filippo and Burresi, Matteo and Riboli, Francesco and Vynck, Kevin and Wiersma, Diederik S.},
    number = {S3},
    month = {5},
    pages = {A460},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-S3-A460},
    doi = {10.1364/OE.21.00A460},
    issn = {1094-4087}
}

@article{Ramezani2018,
    title = {{Dispersion anisotropy of plasmon-exciton-polaritons in lattices of metallic nanoparticles}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Ramezani, Mohammad and Halpin, Alexei and Feist, Johannes and Van Hoof, Niels and Fern{\'{a}}ndez-Dom{\'{i}}nguez, Antonio I. and Garcia-Vidal, Francisco J. and G{\'{o}}mez Rivas, Jaime},
    number = {1},
    month = {1},
    pages = {233--239},
    volume = {5},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00661 http://pubs.acs.org/doi/10.1021/acsphotonics.7b00661},
    doi = {10.1021/acsphotonics.7b00661},
    issn = {2330-4022}
}

@article{Pikalov2018,
    title = {{Dispersion relations for plasmons in complex-shaped nanoparticle chains}},
    year = {2018},
    journal = {Physical Review B},
    author = {Pikalov, Anton M and Dorofeenko, Alexander V and Lozovik, Yurii E},
    number = {8},
    month = {8},
    pages = {085134},
    volume = {98},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.98.085134 https://link.aps.org/doi/10.1103/PhysRevB.98.085134},
    doi = {10.1103/PhysRevB.98.085134},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.98.085134 url:https://doi.org}
}

@article{Rolly2012,
    title = {{Dispersion relations in metal nanoparticle chains: necessity of the multipole approach}},
    year = {2012},
    journal = {Journal of the Optical Society of America B},
    author = {Rolly, Brice and Bonod, Nicolas and Stout, Brian},
    number = {5},
    month = {5},
    pages = {1012},
    volume = {29},
    url = {https://www-osapublishing-org.proxy2.library.illinois.edu/DirectPDFAccess/7AD640EB-AA2D-B5B7-00BC7B420D2C8F0D_232788/josab-29-5-1012.pdf?da=1&id=232788&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josab-29-5-1012},
    doi = {10.1364/JOSAB.29.001012},
    issn = {0740-3224},
    keywords = {2505403, OCIS codes}
}

@article{Conforti2010,
    title = {{Dispersive properties of linear chains of lossy metal nanoparticles}},
    year = {2010},
    journal = {Journal of the Optical Society of America B},
    author = {Conforti, Matteo and Guasoni, Massimiliano},
    number = {8},
    month = {8},
    pages = {1576},
    volume = {27},
    url = {http://josab.osa.org/abstract.cfm?URI=josab-27-8-1576 https://www.osapublishing.org/abstract.cfm?URI=josab-27-8-1576},
    doi = {10.1364/JOSAB.27.001576},
    issn = {0740-3224},
    keywords = {dipole chain, lattice sum}
}

@article{Abadeer2014,
    title = {{Distance and Plasmon Wavelength Dependent Fluorescence of Molecules Bound to Silica-Coated Gold Nanorods}},
    year = {2014},
    journal = {ACS Nano},
    author = {Abadeer, Nardine S and Brennan, Marshall R and Wilson, William L and Murphy, Catherine J},
    number = {8},
    month = {8},
    pages = {8392--8406},
    volume = {8},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/nn502887j},
    doi = {10.1021/nn502887j},
    issn = {1936-0851}
}

@article{Reineck2013,
    title = {{Distance and wavelength dependent quenching of molecular fluorescence by Au@SiO2 core-shell nanoparticles}},
    year = {2013},
    journal = {ACS Nano},
    author = {Reineck, Philipp and G{\'{o}}mez, Daniel and Ng, Soon Hock and Karg, Matthias and Bell, Toby and Mulvaney, Paul and Bach, Udo},
    number = {8},
    month = {8},
    pages = {6636--6648},
    volume = {7},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/nn401775e},
    doi = {10.1021/nn401775e},
    issn = {1936-0851}
}

@article{Acuna2012,
    title = {{Distance dependence of single-fluorophore quenching by gold nanoparticles studied on DNA origami}},
    year = {2012},
    journal = {ACS Nano},
    author = {Acuna, Guillermo P and Bucher, Martina and Stein, Ingo H and Steinhauer, Christian and Kuzyk, Anton and Holzmeister, Phil and Schreiber, Robert and Moroz, Alexander and Stefani, Fernando D and Liedl, Tim and Simmel, Friedrich C and Tinnefeld, Philip},
    number = {4},
    month = {4},
    pages = {3189--3195},
    volume = {6},
    publisher = {UTC},
    url = {www.acsnano.org3189 https://pubs.acs.org/doi/10.1021/nn2050483},
    doi = {10.1021/nn2050483},
    issn = {1936-0851}
}

@article{Feng2015a,
    title = {{Distance-Dependent Plasmon-Enhanced Fluorescence of Upconversion Nanoparticles using Polyelectrolyte Multilayers as Tunable Spacers}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Feng, Ai Ling and You, Min Li and Tian, Limei and Singamaneni, Srikanth and Liu, Ming and Duan, Zhenfeng and Lu, Tian Jian and Xu, Feng and Lin, Min},
    month = {1},
    pages = {7779},
    volume = {5},
    url = {http://www.nature.com/articles/srep07779},
    doi = {10.1038/srep07779},
    issn = {2045-2322}
}

@article{Planas2016,
    title = {{Distance-dependent plasmon-enhanced singlet oxygen production and emission for bacterial inactivation}},
    year = {2016},
    journal = {Journal of the American Chemical Society},
    author = {Planas, Oriol and Macia, Nicolas and Agut, Montserrat and Nonell, Santi and Heyne, Belinda},
    number = {8},
    month = {3},
    pages = {2762--2768},
    volume = {138},
    url = {https://pubs.acs.org/doi/10.1021/jacs.5b12704},
    doi = {10.1021/jacs.5b12704},
    issn = {0002-7863},
    pmid = {26867005}
}

@article{Markel2005,
    title = {{Divergence of dipole sums and the nature of non-Lorentzian exponentially narrow resonances in one-dimensional periodic arrays of nanospheres}},
    year = {2005},
    journal = {Journal of Physics B: Atomic, Molecular and Optical Physics},
    author = {Markel, Vadim A.},
    number = {7},
    month = {4},
    pages = {L115-L121},
    volume = {38},
    url = {http://arxiv.org/abs/physics/0505186%5Cnhttp://stacks.iop.org/0953-4075/38/i=7/a=L02?key=crossref.c12ad68a9b3ff19f7dae327dfd1ce03a%5Cnhttp://stacks.iop.org/0953-4075/38/i=7/a=L02?key=crossref.c12ad68a9b3ff19f7dae327dfd1ce03a https://iopscience.iop.org/art},
    doi = {10.1088/0953-4075/38/7/L02},
    issn = {0953-4075},
    arxivId = {physics/0505186},
    keywords = {dipole chain, lattice sum}
}

@article{Pelaz2017,
    title = {{Diverse Applications of Nanomedicine}},
    year = {2017},
    journal = {ACS Nano},
    author = {Pelaz, Beatriz and Alexiou, Christoph and Alvarez-Puebla, Ramon A. and Alves, Frauke and Andrews, Anne M. and Ashraf, Sumaira and Balogh, Lajos P. and Ballerini, Laura and Bestetti, Alessandra and Brendel, Cornelia and Bosi, Susanna and Carril, Monica and Chan, Warren C. W. and Chen, Chunying and Chen, Xiaodong and Chen, Xiaoyuan and Cheng, Zhen and Cui, Daxiang and Du, Jianzhong and Dullin, Christian and Escudero, Alberto and Feliu, Neus and Gao, Mingyuan and George, Michael and Gogotsi, Yury and Gr{\"{u}}nweller, Arnold and Gu, Zhongwei and Halas, Naomi J. and Hampp, Norbert and Hartmann, Roland K. and Hersam, Mark C. and Hunziker, Patrick and Jian, Ji and Jiang, Xingyu and Jungebluth, Philipp and Kadhiresan, Pranav and Kataoka, Kazunori and Khademhosseini, Ali and Kope{\v{c}}ek, Jindřich and Kotov, Nicholas A. and Krug, Harald F. and Lee, Dong Soo and Lehr, Claus-Michael and Leong, Kam W. and Liang, Xing-Jie and Ling Lim, Mei and Liz-Marz{\'{a}}n, Luis M. and Ma, Xiaowei and Macchiarini, Paolo and Meng, Huan and M{\"{o}}hwald, Helmuth and Mulvaney, Paul and Nel, Andre E. and Nie, Shuming and Nordlander, Peter and Okano, Teruo and Oliveira, Jose and Park, Tai Hyun and Penner, Reginald M. and Prato, Maurizio and Puntes, Victor and Rotello, Vincent M. and Samarakoon, Amila and Schaak, Raymond E. and Shen, Youqing and Sj{\"{o}}qvist, Sebastian and Skirtach, Andre G. and Soliman, Mahmoud G. and Stevens, Molly M. and Sung, Hsing-Wen and Tang, Ben Zhong and Tietze, Rainer and Udugama, Buddhisha N. and VanEpps, J. Scott and Weil, Tanja and Weiss, Paul S. and Willner, Itamar and Wu, Yuzhou and Yang, Lily and Yue, Zhao and Zhang, Qian and Zhang, Qiang and Zhang, Xian-En and Zhao, Yuliang and Zhou, Xin and Parak, Wolfgang J.},
    number = {3},
    month = {3},
    pages = {2313--2381},
    volume = {11},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.6b06040},
    isbn = {1936-086X (Electronic){\textbackslash}r1936-0851 (Linking)},
    doi = {10.1021/acsnano.6b06040},
    issn = {1936-0851},
    pmid = {28290206}
}

@article{Bohren2009,
    title = {{Do extended effective-medium formulas scale properly?}},
    year = {2009},
    journal = {Journal of Nanophotonics},
    author = {Bohren, Craig F.},
    number = {1},
    month = {6},
    pages = {039501},
    volume = {3},
    publisher = {International Society for Optics and Photonics},
    url = {http://nanophotonics.spiedigitallibrary.org/article.aspx?doi=10.1117/1.3157171},
    doi = {10.1117/1.3157171},
    issn = {1934-2608},
    keywords = {Bruggeman formula, Maxwell Garnett formula, composite materials, effective medium}
}

@article{Kumbham2016,
    title = {{Doubling the far-field resolution in mid-infrared microscopy}},
    year = {2016},
    journal = {Optics Express},
    author = {Kumbham, Mahendar and Daly, Susan and O’Dwyer, Kevin and Mouras, Rabah and Liu, Ning and Mani, Aladin and Peremans, Andre and Tofail, Syed M and Silien, Christophe},
    number = {21},
    month = {10},
    pages = {24377},
    volume = {24},
    url = {https://www.osapublishing.org/DirectPDFAccess/74A2BE00-DC68-5C91-123F7480383BD897_352400/oe-24-21-24377.pdf?da=1&id=352400&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-24-21-24377},
    doi = {10.1364/OE.24.024377},
    issn = {1094-4087}
}

@article{Wen2018,
    title = {{Doubly Enhanced Second Harmonic Generation through Structural and Epsilon-near-Zero Resonances in TiN Nanostructures}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Wen, Xinglin and Li, Guangyuan and Gu, Chengyan and Zhao, Jiaxin and Wang, Shijie and Jiang, Chunping and Palomba, Stefano and Martijn de Sterke, C. and Xiong, Qihua},
    number = {6},
    month = {6},
    pages = {2087--2093},
    volume = {5},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00419},
    doi = {10.1021/acsphotonics.8b00419},
    issn = {2330-4022},
    keywords = {doubly enhanced SHG, epsilon-near-zero (ENZ) materials, magnetic resonance, second harmonic generation, titanium nitride}
}

@article{Sonnichsen2002,
    title = {{Drastic Reduction of Plasmon Damping in Gold Nanorods}},
    year = {2002},
    journal = {Physical Review Letters},
    author = {S{\"{o}}nnichsen, C. and Franzl, T. and Wilk, T. and von Plessen, G. and Feldmann, J. and Wilson, O. and Mulvaney, P.},
    number = {7},
    month = {1},
    pages = {077402},
    volume = {88},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.88.077402},
    isbn = {1-55752-708-3},
    doi = {10.1103/PhysRevLett.88.077402},
    issn = {0031-9007},
    pmid = {11863939}
}

@article{Winkler2020,
    title = {{Dual-wavelength lasing in quantum-dot plasmonic lattice lasers}},
    year = {2020},
    journal = {ACS Nano},
    author = {Winkler, Jan M. and Ruckriegel, Max J. and Rojo, Henar and Keitel, Robert C. and De Leo, Eva and Rabouw, Freddy T. and Norris, David J.},
    number = {5},
    month = {5},
    pages = {5223--5232},
    volume = {14},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.9b09698},
    doi = {10.1021/acsnano.9b09698},
    issn = {1936-0851},
    pmid = {32159334},
    arxivId = {2001.07594},
    keywords = {colloidal quantum dots, dual-wavelength laser, nanolaser, plasmonics, surface lattice resonances, template stripping}
}

@article{Zhang2017b,
    title = {{Dually functioned core-shell NaYF4:Er3+/Yb3+@NaYF4:Tm3+/Yb3+ nanoparticles as nano-calorifiers and nano-thermometers for advanced photothermal therapy}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Zhang, Yanqiu and Chen, Baojiu and Xu, Sai and Li, Xiangping and Zhang, Jinsu and Sun, Jiashi and Zheng, Hui and Tong, Lili and Sui, Guozhu and Zhong, Hua and Xia, Haiping and Hua, Ruinian},
    number = {1},
    month = {12},
    pages = {11849},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/s41598-017-11897-4},
    doi = {10.1038/s41598-017-11897-4},
    issn = {2045-2322},
    keywords = {Humanities and Social Sciences, Science, multidisciplinary}
}

@article{Zhang2006,
    title = {{Dye-labeled silver nanoshell-bright particle}},
    year = {2006},
    journal = {Journal of Physical Chemistry B},
    author = {Zhang, Jian and Gryczynski, Ignacy and Gryczynski, Zygmunt and Lakowicz, Joseph R},
    number = {18},
    month = {5},
    pages = {8986--8991},
    volume = {110},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/jp057032z},
    doi = {10.1021/jp057032z},
    issn = {1520-6106}
}

@article{Wu2016,
    title = {{Dye-Sensitized Core/Active Shell Upconversion Nanoparticles for Optogenetics and Bioimaging Applications}},
    year = {2016},
    journal = {ACS Nano},
    author = {Wu, Xiang and Zhang, Yuanwei and Takle, Kendra and Bilsel, Osman and Li, Zhanjun and Lee, Hyungseok and Zhang, Zijiao and Li, Dongsheng and Fan, Wei and Duan, Chunying and Chan, Emory M and Lois, Carlos and Xiang, Yang and Han, Gang},
    number = {1},
    month = {1},
    pages = {1060--1066},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.5b06383 http://pubs.acs.org/doi/10.1021/acsnano.5b06383},
    doi = {10.1021/acsnano.5b06383},
    issn = {1936-0851}
}

@article{Wang2017g,
    title = {{Dye-sensitized lanthanide-doped upconversion nanoparticles}},
    year = {2017},
    journal = {Chemical Society Reviews},
    author = {Wang, Xindong and Valiev, Rashid R. and Ohulchanskyy, Tymish Y. and {\AA}gren, Hans and Yang, Chunhui and Chen, Guanying},
    number = {14},
    pages = {4150--4167},
    volume = {46},
    url = {http://xlink.rsc.org/?DOI=C7CS00053G},
    doi = {10.1039/C7CS00053G},
    issn = {0306-0012}
}

@article{Gavrilyuk2011,
    title = {{Dynamic changes of optical characteristics of resonant domains in metal nanoparticle aggregates under pulsed laser fields}},
    year = {2011},
    journal = {Applied Physics B},
    author = {Gavrilyuk, A. P. and Karpov, S. V.},
    number = {1},
    month = {1},
    pages = {65--72},
    volume = {102},
    url = {http://link.springer.com/10.1007/s00340-010-4180-x},
    doi = {10.1007/s00340-010-4180-x},
    issn = {0946-2171}
}

@article{Chung2009,
    title = {{Dynamic modifications of polarizability for large metallic spheroidal nanoshells}},
    year = {2009},
    journal = {Journal of Chemical Physics},
    author = {Chung, H. Y. and Leung, P. T. and Tsai, D. P.},
    number = {12},
    month = {9},
    pages = {124122},
    volume = {131},
    url = {http://aip.scitation.org/doi/10.1063/1.3236528},
    doi = {10.1063/1.3236528},
    issn = {0021-9606}
}

@article{Duan2017,
    title = {{Dynamic plasmonic colour display}},
    year = {2017},
    journal = {Nature Communications},
    author = {Duan, Xiaoyang and Kamin, Simon and Liu, Na},
    number = {1},
    month = {4},
    pages = {14606},
    volume = {8},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/ncomms14606 http://www.nature.com/doifinder/10.1038/ncomms14606 http://www.nature.com/articles/ncomms14606},
    isbn = {9781943580279},
    doi = {10.1038/ncomms14606},
    issn = {2041-1723}
}

@article{Strickland2015,
    title = {{Dynamic polarizability tensor for circular cylinders}},
    year = {2015},
    journal = {Physical Review B},
    author = {Strickland, Diana and Ay{\'{o}}n, Arturo and Al{\`{u}}, Andrea},
    number = {8},
    month = {2},
    pages = {085104},
    volume = {91},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.91.085104 https://link.aps.org/doi/10.1103/PhysRevB.91.085104},
    doi = {10.1103/PhysRevB.91.085104},
    issn = {1098-0121}
}

@article{Treacy1999,
    title = {{Dynamical diffraction in metallic optical gratings}},
    year = {1999},
    journal = {Applied Physics Letters},
    author = {Treacy, M M J},
    number = {5},
    month = {8},
    pages = {606--608},
    volume = {75},
    url = {https://doi.org/10.1063/1.124455 http://aip.scitation.org/doi/10.1063/1.124455},
    isbn = {10.1063/1.125682},
    doi = {10.1063/1.124455},
    issn = {0003-6951}
}

@article{Savelev2017,
    title = {{Dynamically reconfigurable metal-semiconductor Yagi-Uda nanoantenna}},
    year = {2017},
    journal = {Physical Review B},
    author = {Savelev, Roman S and Sergaeva, Olga N and Baranov, Denis G and Krasnok, Alexander E and Al{\`{u}}, Andrea},
    number = {23},
    month = {6},
    pages = {235409},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.235409 http://link.aps.org/doi/10.1103/PhysRevB.95.235409},
    doi = {10.1103/PhysRevB.95.235409},
    issn = {2469-9950}
}

@article{Slabko2014,
    title = {{Dynamics of self-organized aggregation of resonant nanoparticles in a laser field}},
    year = {2014},
    journal = {Applied Physics B},
    author = {Slabko, V. V. and Tsipotan, A. S. and Aleksandrovsky, A. S. and Slyusareva, E. A.},
    number = {1},
    month = {10},
    pages = {271--278},
    volume = {117},
    url = {http://link.springer.com/10.1007/s00340-014-5831-0},
    doi = {10.1007/s00340-014-5831-0},
    issn = {0946-2171}
}

@article{Karpov2010a,
    title = {{Effect of defects of plasmon resonance colloidal crystals on their extinction spectra}},
    year = {2010},
    journal = {Optics and Spectroscopy},
    author = {Karpov, S. V. and Isaev, I. L. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {9},
    pages = {372--378},
    volume = {109},
    url = {http://link.springer.com/10.1134/S0030400X10090109},
    doi = {10.1134/S0030400X10090109},
    issn = {0030-400X}
}

@article{Karpov2009b,
    title = {{Effect of electron tunneling on the crystallization of nanostructured metal sols}},
    year = {2009},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Isaev, I. L. and Gavrilyuk, A. P. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {6},
    pages = {345--352},
    volume = {71},
    url = {http://link.springer.com/10.1134/S1061933X09030089},
    doi = {10.1134/S1061933X09030089},
    issn = {1061-933X}
}

@article{Ren2015,
    title = {{Effect of finite metallic grating size on Rayleigh anomaly-surface plasmon polariton resonances}},
    year = {2015},
    journal = {Optics Express},
    author = {Ren, Fanghui and Kim, Kyoung-Youm and Chong, Xinyuan and Wang, Alan X.},
    number = {22},
    month = {11},
    pages = {28868--28873},
    volume = {23},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-22-28868},
    doi = {10.1364/OE.23.028868},
    issn = {1094-4087}
}

@article{Ershov2015,
    title = {{Effect of local environment in resonant domains of polydisperse plasmonic nanoparticle aggregates on optodynamic processes in pulsed laser fields}},
    year = {2015},
    journal = {Chinese Physics B},
    author = {Ershov, A. E. and Gavrilyuk, A. P. and Karpov, S. V. and Semina, P. N.},
    number = {4},
    month = {4},
    pages = {047804},
    volume = {24},
    url = {http://stacks.iop.org/1674-1056/24/i=4/a=047804?key=crossref.3d5fddbb9a2965b9e3b427ead268dbde},
    doi = {10.1088/1674-1056/24/4/047804},
    issn = {1674-1056},
    keywords = {colloid aggregate, nanoparticle, optodynamics, surface plasmon}
}

@article{Sikdar2013,
    title = {{Effect of number density on optimal design of gold nanoshells for plasmonic photothermal therapy}},
    year = {2013},
    journal = {Biomedical Optics Express},
    author = {Sikdar, Debabrata and Rukhlenko, Ivan D. and Cheng, Wenlong and Premaratne, Malin},
    number = {1},
    month = {1},
    pages = {15},
    volume = {4},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/boe/abstract.cfm?uri=boe-4-1-15},
    doi = {10.1364/BOE.4.000015},
    issn = {2156-7085},
    keywords = {Medical optics and biotechnology, Nanomaterials, Photothermal effects, Plasmonics}
}

@article{Sun2014a,
    title = {{Effect of plasmon-enhancement on photophysics in upconverting nanoparticles}},
    year = {2014},
    journal = {Optics Express},
    author = {Sun, Q.-C. and Casamada-Ribot, J and Singh, V and Mundoor, H and Smalyukh, I I and Nagpal, P},
    number = {10},
    month = {5},
    pages = {11516},
    volume = {22},
    url = {https://www.osapublishing.org/DirectPDFAccess/8901D070-F9FE-7A2E-967F5940C51EE46E_284395/oe-22-10-11516.pdf?da=1&id=284395&seq=0&mobile=no https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-10-11516},
    doi = {10.1364/OE.22.011516},
    issn = {1094-4087},
    keywords = {(1002960) Image analysis, (1907220) Upconversion, OCIS codes}
}

@article{Siahpoush2018,
    title = {{Effect of plasmonic coupling on photothermal behavior of random nanoparticles}},
    year = {2018},
    journal = {Optics Communications},
    author = {Siahpoush, Vahid and Ahmadi-kandjani, Sohrab and Nikniazi, Arash},
    month = {8},
    pages = {52--58},
    volume = {420},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401818302001},
    doi = {10.1016/j.optcom.2018.03.021},
    issn = {00304018}
}

@article{Ilawe2018,
    title = {{Effect of quantum tunneling on the efficiency of excitation energy transfer in plasmonic nanoparticle chain waveguides}},
    year = {2018},
    journal = {Journal of Materials Chemistry C},
    author = {Ilawe, Niranjan V and Oviedo, M. Belén and Wong, Bryan M},
    number = {22},
    pages = {5857--5864},
    volume = {6},
    url = {http://www.bmwong-group.com http://xlink.rsc.org/?DOI=C8TC01466C},
    doi = {10.1039/C8TC01466C},
    issn = {2050-7526}
}

@article{Kats2011,
    title = {{Effect of radiation damping on the spectral response of plasmonic components}},
    year = {2011},
    journal = {Optics Express},
    author = {Kats, Mikhail A and Yu, Nanfang and Genevet, Patrice and Gaburro, Zeno and Capasso, Federico},
    number = {22},
    month = {10},
    pages = {21748--21753},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-22-21748},
    doi = {10.1364/OE.19.021748},
    issn = {1094-4087}
}

@article{Alrasheed2017,
    title = {{Effect of surface plasmon coupling to optical cavity modes on the field enhancement and spectral response of dimer-based sensors}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Alrasheed, Salma and Di Fabrizio, Enzo},
    number = {1},
    month = {12},
    pages = {10524},
    volume = {7},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41598-017-11140-0 http://www.nature.com/articles/s41598-017-11140-0},
    doi = {10.1038/s41598-017-11140-0},
    issn = {2045-2322},
    pmid = {28874769}
}

@article{Lumdee2015,
    title = {{Effect of surface roughness on substrate-tuned gold nanoparticle gap plasmon resonances}},
    year = {2015},
    journal = {Nanoscale},
    author = {Lumdee, Chatdanai and Yun, Binfeng and Kik, Pieter G.},
    number = {9},
    month = {2},
    pages = {4250--4255},
    volume = {7},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C4NR05893C},
    doi = {10.1039/C4NR05893C},
    issn = {2040-3364}
}

@article{Tsipotan2016a,
    title = {{Effect of visible and UV irradiation on the aggregation stability of CdTe quantum dots}},
    year = {2016},
    journal = {Journal of Nanoparticle Research},
    author = {Tsipotan, Aleksei S. and Gerasimova, Marina A. and Aleksandrovsky, Aleksandr S. and Zharkov, Sergey M. and Slabko, Vitaliy V.},
    number = {11},
    month = {11},
    pages = {324},
    volume = {18},
    url = {http://link.springer.com/10.1007/s11051-016-3638-0},
    doi = {10.1007/s11051-016-3638-0},
    issn = {1388-0764}
}

@article{Garcia-Valenzuela2003,
    title = {{Effective electric and magnetic susceptibility of dilute systems of dielectric and metallic Mie particles}},
    year = {2003},
    journal = {Physica B: Condensed Matter},
    author = {Garcı́a-Valenzuela, Augusto and Barrera, Rubén G.},
    number = {1-4},
    month = {10},
    pages = {31--37},
    volume = {338},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S092145260300454X},
    doi = {10.1016/S0921-4526(03)00454-X},
    issn = {09214526},
    keywords = {Effective-medium theory, Mie scattering, Optical properties}
}

@article{Vieaud2016,
    title = {{Effective medium description of plasmonic couplings in disordered polymer and gold nanoparticle composites}},
    year = {2016},
    journal = {Thin Solid Films},
    author = {Vieaud, J and Merchiers, O and Rajaoarivelo, M and Warenghem, M and Borensztein, Y and Ponsinet, V and Aradian, A},
    month = {3},
    pages = {452--464},
    volume = {603},
    url = {http://dx.doi.org/10.1016/j.tsf.2016.02.022 https://linkinghub.elsevier.com/retrieve/pii/S0040609016001127},
    doi = {10.1016/j.tsf.2016.02.022},
    issn = {00406090},
    keywords = {Effective medium, Gold nanoparticle, Homogenization, Maxwell Garnett, Nanocomposite, Plasmon resonance, Polarizability, Spectroscopic ellipsometry}
}

@article{NoTitle,
    title = {{(No Title)}},
    doi = {10.3807/COPP.2019.3.4.275}
}
@article{Niklasson1981,
    title = {{Effective medium models for the optical properties of inhomogeneous materials}},
    year = {1981},
    journal = {Applied Optics},
    author = {Niklasson, G. A. and Granqvist, C. G. and Hunderi, O.},
    number = {1},
    month = {1},
    pages = {26},
    volume = {20},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-20-1-26},
    doi = {10.1364/AO.20.000026},
    issn = {0003-6935}
}

@article{Voshchinnikov2007,
    title = {{Effective medium theories for irregular fluffy structures: aggregation of small particles}},
    year = {2007},
    journal = {Applied Optics},
    author = {Voshchinnikov, Nikolai V and Videen, Gorden and Henning, Thomas},
    number = {19},
    pages = {4065},
    volume = {46},
    url = {https://www.osapublishing.org/DirectPDFAccess/4F4DEA83-0D7A-DC84-346F1B2B164C25C3_138458/ao-46-19-4065.pdf?da=1&id=138458&seq=0&mobile=no https://www.osapublishing.org/ao/abstract.cfm?uri=ao-46-19-4065},
    doi = {10.1364/AO.46.004065},
    issn = {0003-6935}
}

@article{Volkov2012,
    title = {{Effective medium theory for 2D disordered structures: a comparison to numerical simulations}},
    year = {2012},
    journal = {Journal of Modern Optics},
    author = {Volkov, S.N. and Saarinen, Jarkko J and Sipe, J.E.},
    number = {11},
    month = {6},
    pages = {954--961},
    volume = {59},
    url = {http://www.tandfonline.com/action/journalInformation?journalCode=tmop20 http://dx.doi.org/10.1080/09500340.2012.685187 http://www.tandfonline.com/doi/abs/10.1080/09500340.2012.685187},
    doi = {10.1080/09500340.2012.685187},
    issn = {0950-0340},
    keywords = {disordered structure, effective medium theory, numerical simulation, optical constants, optical properties of nanoscale structures}
}

@article{Zhang2015a,
    title = {{Effective medium theory for anisotropic metamaterials}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Zhang, Xiujuan and Wu, Ying},
    number = {1},
    month = {7},
    pages = {7892},
    volume = {5},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep07892},
    doi = {10.1038/srep07892},
    issn = {2045-2322},
    keywords = {Applied mathematics, Metamaterials, Photonic crystals}
}

@article{Rahmani2016,
    title = {{Effective medium theory for graphene-covered metallic gratings}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Rahmani, Babak and Bagheri, Amirmasood and Khavasi, Amin and Mehrany, Khashayar},
    number = {10},
    month = {10},
    pages = {105005},
    volume = {18},
    url = {http://iopscience.iop.org/article/10.1088/2040-8978/18/10/105005/pdf http://stacks.iop.org/2040-8986/18/i=10/a=105005?key=crossref.686ed5c755aed6148bf6316f616b711c},
    doi = {10.1088/2040-8978/18/10/105005},
    issn = {2040-8978},
    keywords = {effective medium theory, graphene, metallic grating}
}

@article{Lagarkov1992,
    title = {{Effective Medium Theory For Microwave Dielectric Constant and Magnetic Permeability of Conducting Stick Composites}},
    year = {1992},
    journal = {Journal of Electromagnetic Waves and Applications},
    author = {Lagarkov, An and Sarychev, Ak and Smychkovich, YR and Vinogradov, Ap and Lagarkov, A N and Sarychev, A K and Smychkovich, Y R and Vinogradov, A P},
    number = {7},
    pages = {1159--1176},
    volume = {6},
    url = {http://www.tandfonline.com/action/journalInformation?journalCode=tewa20},
    doi = {10.1163/156939392X01697},
    issn = {1569-3937}
}

@article{Koschny2004,
    title = {{Effective Medium Theory of Left-Handed Materials}},
    year = {2004},
    journal = {Physical Review Letters},
    author = {Koschny, T and Kafesaki, M and Economou, E N and Soukoulis, C M},
    number = {10},
    month = {9},
    pages = {107402},
    volume = {93},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.93.107402 https://link.aps.org/doi/10.1103/PhysRevLett.93.107402},
    doi = {10.1103/PhysRevLett.93.107402},
    issn = {0031-9007}
}

@book{Choy2016,
    title = {{Effective medium theory: principles and applications}},
    year = {2016},
    author = {Choy, Tuck C.},
    edition = {2nd},
    pages = {240},
    publisher = {Oxford University Press},
    isbn = {9780198705093}
}

@article{Perez-Chavez2017,
    title = {{Effective optical properties of supported silicon nanopillars at telecommunication wavelengths}},
    year = {2017},
    journal = {Optics Communications},
    author = {P{\'{e}}rez-Ch{\'{a}}vez, V and Simonsen, I and Maradudin, A.A. and Blaize, S and M{\'{e}}ndez, E.R.},
    month = {9},
    pages = {127--134},
    volume = {399},
    url = {www.elsevier.com/locate/optcom http://linkinghub.elsevier.com/retrieve/pii/S0030401817303073},
    doi = {10.1016/j.optcom.2017.04.027},
    issn = {00304018},
    keywords = {Effective medium theory, High index dielectrics, Light scattering, Optical metamaterials, Silicon photonics, Transformation optics}
}

@article{Tsukerman2011,
    title = {{Effective parameters of metamaterials: a rigorous homogenization theory via Whitney interpolation}},
    year = {2011},
    journal = {Journal of the Optical Society of America B},
    author = {Tsukerman, Igor},
    number = {3},
    month = {3},
    pages = {577},
    volume = {28},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-28-3-577},
    doi = {10.1364/JOSAB.28.000577},
    issn = {0740-3224},
    keywords = {Computational electromagnetic methods, Effective medium theory, Electromagnetic optics, Metamaterials, Nanophotonics and photonic crystals, Photonic crystals}
}

@article{Bowen2017,
    title = {{Effective-medium description of a metasurface composed of a periodic array of nanoantennas coupled to a metallic film}},
    year = {2017},
    journal = {Physical Review A},
    author = {Bowen, P T and Baron, A and Smith, D R},
    number = {3},
    month = {3},
    pages = {033822},
    volume = {95},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.95.033822 https://link.aps.org/doi/10.1103/PhysRevA.95.033822},
    doi = {10.1103/PhysRevA.95.033822},
    issn = {2469-9926}
}

@article{Fano1961,
    title = {{Effects of configuration interaction on intensities and phase shifts}},
    year = {1961},
    journal = {Physical Review},
    author = {Fano, U.},
    number = {6},
    month = {12},
    pages = {1866--1878},
    volume = {124},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRev.124.1866},
    doi = {10.1103/PhysRev.124.1866},
    issn = {0031-899X}
}

@article{Sun2016,
    title = {{Effects of particle size on bidirectional reflectance factor measurements from particulate surfaces}},
    year = {2016},
    journal = {Optics Express},
    author = {Sun, Zhongqiu and Lv, Yunfeng and Tong, Zhijun},
    number = {6},
    month = {3},
    pages = {A612},
    volume = {24},
    url = {http://www.osapublishing.org/viewmedia.cfm?uri=oe-24-6-A612&seq=0&html=true https://www.osapublishing.org/abstract.cfm?URI=oe-24-6-A612},
    doi = {10.1364/OE.24.00A612},
    issn = {1094-4087},
    keywords = {Passive remote sensing, Radiative transfer, Scattering, Scattering measurements, particles}
}

@article{Yu2017c,
    title = {{Effects of Plasmonic Metal Core -Dielectric Shell Nanoparticles on the Broadband Light Absorption Enhancement in Thin Film Solar Cells}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Yu, Peng and Yao, Yisen and Wu, Jiang and Niu, Xiaobin and Rogach, Andrey L. and Wang, Zhiming},
    number = {1},
    month = {12},
    pages = {7696},
    volume = {7},
    url = {http://www.nature.com/articles/s41598-017-08077-9},
    doi = {10.1038/s41598-017-08077-9},
    issn = {2045-2322}
}

@article{Ershov2012,
    title = {{Effects of size polydispersity on the extinction spectra of colloidal nanoparticle aggregates}},
    year = {2012},
    journal = {Physical Review B},
    author = {Ershov, Alexander E. and Isaev, Ivan L. and Semina, Polina N. and Markel, Vadim A. and Karpov, Sergei V.},
    number = {4},
    month = {1},
    pages = {045421},
    volume = {85},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.85.045421},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.85.045421},
    issn = {1098-0121}
}

@article{Tsvetkov2016,
    title = {{Effects of thermo-plasmonics on laser-induced backside wet etching of silicate glass}},
    year = {2016},
    journal = {Laser Physics Letters},
    author = {Tsvetkov, M Yu and Yusupov, V I and Minaev, N V and Timashev, P S and Golant, K M and Bagratashvili, V N},
    number = {10},
    month = {10},
    pages = {106001},
    volume = {13},
    url = {http://iopscience.iop.org/article/10.1088/1612-2011/13/10/106001/pdf http://stacks.iop.org/1612-202X/13/i=10/a=106001?key=crossref.9d3a68e45c6d75d361afe303ee665d1a},
    doi = {10.1088/1612-2011/13/10/106001},
    issn = {1612-2011}
}

@article{Mazulquim2014,
    title = {{Efficient band-pass color filters enabled by resonant modes and plasmons near the Rayleigh anomaly}},
    year = {2014},
    journal = {Optics Express},
    author = {Mazulquim, Daniel B. and Lee, Kyu Jin and Yoon, Jae Woong and Muniz, Leone V. and Borges, Ben-Hur V. and Neto, Luiz G. and Magnusson, Robert},
    number = {25},
    month = {12},
    pages = {30843--30851},
    volume = {22},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-25-30843},
    doi = {10.1364/OE.22.030843},
    issn = {1094-4087}
}

@article{Parsamyan2019,
    title = {{Efficient broadband infrared absorbers based on core-shell nanostructures}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Parsamyan, Henrik A. and Nerkararyan, Khachatur V. and Bozhevolnyi, Sergey I.},
    number = {10},
    month = {10},
    pages = {2643--2649},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.002643 https://www.osapublishing.org/abstract.cfm?URI=josab-36-10-2643},
    doi = {10.1364/JOSAB.36.002643},
    issn = {0740-3224}
}

@article{Vasilopoulou2019,
    title = {{Efficient colloidal quantum dot light-emitting diodes operating in the second near-infrared biological window}},
    year = {2020},
    journal = {Nature Photonics},
    author = {Vasilopoulou, Maria and Kim, Hyeong Pil and Kim, Byung Soon and Papadakis, Michael and Ximim Gavim, Anderson Emanuel and Macedo, Andreia Gerniski and Jose da Silva, Wilson and Schneider, Fabio Kurt and Mat Teridi, Mohd Asri and Coutsolelos, Athanassios G. and bin Mohd Yusoff, Abd. Rashid},
    number = {1},
    month = {1},
    pages = {50--56},
    volume = {14},
    url = {http://www.nature.com/articles/s41566-019-0526-z},
    doi = {10.1038/s41566-019-0526-z},
    issn = {1749-4885}
}

@article{Egel2016,
    title = {{Efficient evaluation of Sommerfeld integrals for the optical simulation of many scattering particles in planarly layered media}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Egel, Amos and Kettlitz, Siegfried W and Lemmer, Uli},
    number = {4},
    month = {4},
    pages = {698},
    volume = {33},
    url = {http://dx.doi.org/10.1364/JOSAA.33.000698 https://www.osapublishing.org/abstract.cfm?URI=josaa-33-4-698},
    doi = {10.1364/JOSAA.33.000698},
    issn = {1084-7529}
}

@article{Wu2016a,
    title = {{Efficient Magnetic Resonance Amplification and Near-Field Enhancement from Gain-Assisted Silicon Nanospheres and Nanoshells}},
    year = {2016},
    journal = {The Journal of Physical Chemistry C},
    author = {Wu, Dajian and Yu, Haiqun and Yao, Jie and Ma, Qingyu and Cheng, Ying and Liu, Xiaojun},
    number = {24},
    month = {6},
    pages = {13227--13233},
    volume = {120},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpcc.6b03871},
    doi = {10.1021/acs.jpcc.6b03871},
    issn = {1932-7447}
}

@article{Huttunen2019,
    title = {{Efficient nonlinear metasurfaces by using multiresonant high-Q plasmonic arrays}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Huttunen, Mikko J. and Reshef, Orad and Stolt, Timo and Dolgaleva, Ksenia and Boyd, Robert W. and Kauranen, Martti},
    number = {7},
    month = {7},
    pages = {E30-E35},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E30},
    doi = {10.1364/JOSAB.36.000E30},
    issn = {0740-3224}
}

@article{Sun2016a,
    title = {{Efficient positional misalignment correction method for Fourier ptychographic microscopy}},
    year = {2016},
    journal = {Biomedical Optics Express},
    author = {Sun, Jiasong and Chen, Qian and Zhang, Yuzhen and Zuo, Chao},
    number = {4},
    month = {4},
    pages = {1336},
    volume = {7},
    url = {http://www.osapublishing.org/viewmedia.cfm?uri=boe-7-4-1336&seq=0&html=true https://www.osapublishing.org/abstract.cfm?URI=boe-7-4-1336},
    isbn = {0808402013},
    doi = {10.1364/BOE.7.001336},
    issn = {2156-7085},
    keywords = {Computational imaging, Image processing, Image reconstruction techniques, Microscopy, Phase retrieval}
}

@article{Yang2018a,
    title = {{Efficient second harmonic generation in gold–silicon core–shell nanostructures}},
    year = {2018},
    journal = {Optics Express},
    author = {Yang, Zhong-Jian and Zhao, Qian and Deng, Yan-Hui and Zhang, Dou and He, Jun},
    number = {5},
    month = {3},
    pages = {5835},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-5-5835},
    doi = {10.1364/OE.26.005835},
    issn = {1094-4087}
}

@article{Stout2017a,
    title = {{Egocentric physics: Just about Mie}},
    year = {2017},
    journal = {EPL (Europhysics Letters)},
    author = {Stout, Brian and McPhedran, Ross},
    number = {4},
    month = {8},
    pages = {44002},
    volume = {119},
    url = {http://stacks.iop.org/0295-5075/119/i=4/a=44002?key=crossref.f7f4fb2fccbf01d2695c5553b8a30c07},
    doi = {10.1209/0295-5075/119/44002},
    issn = {0295-5075}
}

@article{Stout2018,
    title = {{Egocentric physics: Summing up Mie}},
    year = {2018},
    journal = {Wave Motion},
    author = {Stout, Brian and Colom, Remi and McPhedran, R.C.},
    month = {12},
    pages = {173--187},
    volume = {83},
    publisher = {Elsevier B.V.},
    url = {https://doi.org/10.1016/j.wavemoti.2018.09.001 https://linkinghub.elsevier.com/retrieve/pii/S0165212518302713},
    doi = {10.1016/j.wavemoti.2018.09.001},
    issn = {01652125}
}

@article{Stout2019,
    title = {{Eigenstate normalization for open and dispersive systems}},
    year = {2019},
    author = {Stout, Brian and Colom, Remi and Bonod, Nicolas and McPhedran, Ross},
    month = {3},
    pages = {1--28},
    url = {http://arxiv.org/abs/1903.07183},
    arxivId = {1903.07183}
}

@article{Filik2012,
    title = {{Electric field standing wave artefacts in FTIR micro-spectroscopy of biological materials}},
    year = {2012},
    journal = {The Analyst},
    author = {Filik, Jacob and Frogley, Mark D and Pijanka, Jacek K and Wehbe, Katia and Cinque, Gianfelice},
    number = {4},
    pages = {853},
    volume = {137},
    url = {http://pubs.rsc.org/en/content/articlepdf/2012/an/c2an15995c http://xlink.rsc.org/?DOI=c2an15995c},
    doi = {10.1039/c2an15995c},
    issn = {0003-2654}
}

@article{Wrobel2013,
    title = {{Electric field standing wave effects in FT-IR transflection spectra of biological tissue sections: Simulated models of experimental variability}},
    year = {2013},
    journal = {Vibrational Spectroscopy},
    author = {Wrobel, Tomasz P and Wajnchold, Barbara and Byrne, Hugh J and Baranska, Malgorzata},
    month = {11},
    pages = {84--92},
    volume = {69},
    url = {https://ac.els-cdn.com/S0924203113001161/1-s2.0-S0924203113001161-main.pdf?_tid=dd8fffd2-af86-11e7-876b-00000aacb35f&acdnat=1507838124_05762db0ea4df05eeef87001d8ee770b http://linkinghub.elsevier.com/retrieve/pii/S0924203113001161},
    doi = {10.1016/j.vibspec.2013.09.008},
    issn = {09242031},
    keywords = {Biospectroscopy, Electric field standing wave effect, Fourier transform infrared spectroscopy, Sample inhomogeneity, Simulation, Tissues, Transflection}
}

@article{Baptista1997,
    title = {{Electrical Conductivity, Near-Infrared Absorption, and Thermal Lens Spectroscopic Studies of Percolation of Microemulsions}},
    year = {1997},
    journal = {The Journal of Physical Chemistry B},
    author = {Baptista, Mauricio S and Tran, Chieu D},
    number = {21},
    month = {5},
    pages = {4209--4217},
    volume = {101},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp970017c http://pubs.acs.org/doi/abs/10.1021/jp970017c},
    doi = {10.1021/jp970017c},
    issn = {1520-6106}
}

@article{Kern2015,
    title = {{Electrically driven optical antennas}},
    year = {2015},
    journal = {Nature Photonics},
    author = {Kern, Johannes and Kullock, René and Prangsma, Jord and Emmerling, Monika and Kamp, Martin and Hecht, Bert},
    number = {9},
    month = {9},
    pages = {582--586},
    volume = {9},
    url = {http://www.nature.com/articles/nphoton.2015.141},
    doi = {10.1038/nphoton.2015.141},
    issn = {1749-4885}
}

@article{Komar2017,
    title = {{Electrically tunable all-dielectric optical metasurfaces based on liquid crystals}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Komar, Andrei and Fang, Zheng and Bohn, Justus and Sautter, Jürgen and Decker, Manuel and Miroshnichenko, Andrey and Pertsch, Thomas and Brener, Igal and Kivshar, Yuri S and Staude, Isabelle and Neshev, Dragomir N},
    number = {7},
    month = {2},
    pages = {071109},
    volume = {110},
    url = {https://doi.org/10.1063/1.4976504 http://aip.scitation.org/toc/apl/110/7 http://aip.scitation.org/doi/10.1063/1.4976504},
    doi = {10.1063/1.4976504},
    issn = {0003-6951}
}

@article{Zou2019,
    title = {{Electrically tunable transparent displays for visible light based on dielectric metasurfaces}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Zou, Chengjun and Komar, Andrei and Fasold, Stefan and Bohn, Justus and Muravsky, Alexander A and Murauski, Anatoli A and Pertsch, Thomas and Neshev, Dragomir N and Staude, Isabelle},
    number = {6},
    month = {6},
    pages = {1533--1540},
    volume = {6},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00301},
    doi = {10.1021/acsphotonics.9b00301},
    issn = {2330-4022},
    keywords = {Mie resonances, all-dielectric nanophotonics, displays, liquid crystals, metadevices, tunable metasurfaces}
}

@article{Minamimoto2018,
    title = {{Electrochemical fine tuning of the plasmonic properties of Au lattice structures}},
    year = {2018},
    journal = {Journal of Physical Chemistry C},
    author = {Minamimoto, Hiro and Oikawa, Shunpei and Hayashi, Takahiro and Shibazaki, Alice and Li, Xiaowei and Murakoshi, Kei},
    number = {25},
    month = {6},
    pages = {14162--14167},
    volume = {122},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpcc.8b01495},
    doi = {10.1021/acs.jpcc.8b01495},
    issn = {1932-7447}
}

@article{2018,
    title = {{Electrodynamic Calculation of Effective Electromagnetic Parameters of a Dielectric Medium with Metallic Nanoparticles of a Given Size}},
    year = {2018},
    journal = {Journal of Experimental and Theoretical Physics},
    author = {Belyaev, B. A. and Tyurnev, V. V.},
    number = {4},
    month = {10},
    pages = {608--619},
    volume = {127},
    url = {https://elibrary.ru/item.asp?id=36319634 http://link.springer.com/10.1134/S1063776118100114},
    doi = {10.1134/S1063776118100114},
    issn = {1063-7761}
}

@article{Jensen1999,
    title = {{Electrodynamics of Noble Metal Nanoparticles and Nanoparticle Clusters}},
    year = {1999},
    journal = {Journal of Cluster Science},
    author = {Jensen, Traci and Kelly, Lance and Lazarides, Anne and Schatz, George C.},
    number = {2},
    pages = {295--317},
    volume = {10},
    publisher = {Kluwer Academic Publishers-Plenum Publishers},
    url = {http://link.springer.com/10.1023/A:1021977613319},
    doi = {10.1023/A:1021977613319},
    issn = {10407278}
}

@article{Czajkowski2020,
    title = {{Electromagnetic coupling in optical devices based on random arrays of dielectric nanoresonators}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Czajkowski, Krzysztof M. and Antosiewicz, Tomasz J.},
    number = {1},
    month = {1},
    pages = {896--905},
    volume = {124},
    url = {https://pubs.acs.org/doi/abs/10.1021/acs.jpcc.9b09430},
    doi = {10.1021/acs.jpcc.9b09430},
    issn = {1932-7447}
}

@article{Markel2004,
    title = {{Electromagnetic density of states and absorption of radiation by aggregates of nanospheres with multipole interactions}},
    year = {2004},
    journal = {Physical Review B - Condensed Matter and Materials Physics},
    author = {Markel, Vadim A. and Pustovit, Vitaliy N. and Karpov, Sergei V. and Obuschenko, Alexander V. and Gerasimov, Valeriy S. and Isaev, Ivan L.},
    number = {5},
    volume = {70},
    doi = {10.1103/PhysRevB.70.054202},
    issn = {01631829}
}

@article{Wolf1959,
    title = {{Electromagnetic Diffraction in Optical Systems. I. An Integral Representation of the Image Field}},
    year = {1959},
    journal = {Proceedings of the Royal Society A: Mathematical, Physical and Engineering Sciences},
    author = {Wolf, E.},
    number = {1274},
    month = {12},
    pages = {349--357},
    volume = {253},
    url = {http://rspa.royalsocietypublishing.org/cgi/doi/10.1098/rspa.1959.0199},
    isbn = {0080-4630},
    doi = {10.1098/rspa.1959.0199},
    issn = {1364-5021},
    arxivId = {arXiv:1205.0516v2}
}

@article{Richards1959,
    title = {{Electromagnetic Diffraction in Optical Systems. II. Structure of the Image Field in an Aplanatic System}},
    year = {1959},
    journal = {Proceedings of the Royal Society A: Mathematical, Physical and Engineering Sciences},
    author = {Richards, B. and Wolf, E.},
    number = {1274},
    month = {12},
    pages = {358--379},
    volume = {253},
    url = {http://rspa.royalsocietypublishing.org/cgi/doi/10.1098/rspa.1959.0200},
    isbn = {0080-4630},
    doi = {10.1098/rspa.1959.0200},
    issn = {1364-5021},
    pmid = {18825209},
    arxivId = {arXiv:1205.0516v2}
}

@article{Arruda2016,
    title = {{Electromagnetic energy and negative asymmetry parameters in coated magneto-optical cylinders: Applications to tunable light transport in disordered systems}},
    year = {2016},
    journal = {Physical Review A},
    author = {Arruda, Tiago J and Martinez, Alexandre S and Pinheiro, Felipe A},
    number = {3},
    month = {9},
    pages = {033825},
    volume = {94},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.94.033825 https://link.aps.org/doi/10.1103/PhysRevA.94.033825},
    doi = {10.1103/PhysRevA.94.033825},
    issn = {2469-9926}
}

@article{Ruppin2002,
    title = {{Electromagnetic energy density in a dispersive and absorptive material}},
    year = {2002},
    journal = {Physics Letters A},
    author = {Ruppin, R},
    number = {2-3},
    month = {7},
    pages = {309--312},
    volume = {299},
    url = {www.elsevier.com/locate/pla https://linkinghub.elsevier.com/retrieve/pii/S0375960101008386},
    doi = {10.1016/S0375-9601(01)00838-6},
    issn = {03759601},
    keywords = {0350De, 7136+c, 7820Ci Keywords: Electromagnetic energy, Left-handed materials}
}

@article{Nunes2011,
    title = {{Electromagnetic energy density in dispersive and dissipative media}},
    year = {2011},
    journal = {Journal of the Optical Society of America B},
    author = {Nunes, Frederico Dias and Vasconcelos, Thiago Campos and Bezerra, Marcel and Weiner, John},
    number = {6},
    month = {6},
    pages = {1544--1552},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-28-6-1544},
    doi = {10.1364/JOSAB.28.001544},
    issn = {0740-3224}
}

@article{Boardman2006,
    title = {{Electromagnetic energy in a dispersive metamaterial}},
    year = {2006},
    journal = {Physical Review B},
    author = {Boardman, A. D. and Marinov, K.},
    number = {16},
    month = {4},
    pages = {165110},
    volume = {73},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.73.165110},
    doi = {10.1103/PhysRevB.73.165110},
    issn = {1098-0121}
}

@article{Ruppin1998,
    title = {{Electromagnetic energy in dispersive spheres}},
    year = {1998},
    journal = {Journal of the Optical Society of America A},
    author = {Ruppin, R.},
    number = {2},
    month = {2},
    pages = {524--527},
    volume = {15},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-15-2-524},
    doi = {10.1364/JOSAA.15.000524},
    issn = {1084-7529}
}

@article{Rasskazov19JOSAA,
    title = {{Electromagnetic energy in multilayered spherical particles}},
    year = {2019},
    journal = {Journal of the Optical Society of America A},
    author = {Rasskazov, Ilia L. and Moroz, Alexander and Carney, P. Scott},
    number = {9},
    month = {9},
    pages = {1591--1601},
    volume = {36},
    url = {http://arxiv.org/abs/1905.02057 https://www.osapublishing.org/abstract.cfm?URI=josaa-36-9-1591},
    doi = {10.1364/JOSAA.36.001591},
    issn = {1084-7529},
    arxivId = {1905.02057}
}

@article{Arruda2017,
    title = {{Electromagnetic energy stored in inhomogeneous scattering systems}},
    year = {2017},
    journal = {Journal of the Optical Society of America A},
    author = {Arruda, Tiago J and Pinheiro, Felipe A and Martinez, Alexandre S},
    number = {10},
    month = {10},
    pages = {1934--1939},
    volume = {34},
    url = {https://doi.org/10.1364/JOSAA.34.001934 https://www.osapublishing.org/abstract.cfm?URI=josaa-34-10-1934},
    doi = {10.1364/JOSAA.34.001934},
    issn = {1084-7529},
    keywords = {(1602710) Inhomogeneous optical media, (2904020) Mie theory, (2905825) Scattering theory, (2905850) Scattering, OCIS codes: (2900290) Scattering, particles}
}

@article{Brongersma2000,
    title = {{Electromagnetic energy transfer and switching in nanoparticle chain arrays below the diffraction limit}},
    year = {2000},
    journal = {Physical Review B},
    author = {Brongersma, Mark L. and Hartman, John W. and Atwater, Harry A.},
    number = {24},
    month = {12},
    pages = {R16356-R16359},
    volume = {62},
    url = {http://journals.cambridge.org/abstract_S1946427400639556 http://link.aps.org/doi/10.1103/PhysRevB.62.R16356 https://link.aps.org/doi/10.1103/PhysRevB.62.R16356},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.62.R16356},
    issn = {0163-1829}
}

@article{Solis2012,
    title = {{Electromagnetic Energy Transport in Nanoparticle Chains via Dark Plasmon Modes}},
    year = {2012},
    journal = {Nano Letters},
    author = {Solis, David and Willingham, Britain and Nauert, Scott L. and Slaughter, Liane S. and Olson, Jana and Swanglap, Pattanawit and Paul, Aniruddha and Chang, Wei-Shun and Link, Stephan},
    number = {3},
    month = {3},
    pages = {1349--1353},
    volume = {12},
    url = {http://pubs.acs.org/doi/10.1021/nl2039327},
    isbn = {1530-6984},
    doi = {10.1021/nl2039327},
    issn = {1530-6984},
    pmid = {22292470},
    keywords = {BlIPP, Surface plasmon resonance, gold nanoparticles, plasmon waveguiding, super- and subradiance}
}

@article{Quinten1998,
    title = {{Electromagnetic energy transport via linear chains of silver nanoparticles}},
    year = {1998},
    journal = {Optics Letters},
    author = {Quinten, M and Leitner, A and Krenn, J R and Aussenegg, F R},
    number = {17},
    month = {9},
    pages = {1331},
    volume = {23},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-23-17-1331},
    isbn = {0146-9592},
    doi = {10.1364/OL.23.001331},
    issn = {0146-9592},
    pmid = {18091775}
}

@article{Arruda2010a,
    title = {{Electromagnetic energy within a magnetic infinite cylinder and scattering properties for oblique incidence}},
    year = {2010},
    journal = {Journal of the Optical Society of America A},
    author = {Arruda, Tiago José and Martinez, Alexandre Souto},
    number = {7},
    month = {7},
    pages = {1679--1687},
    volume = {27},
    url = {https://www.osapublishing.org/DirectPDFAccess/D0EE4008-F99B-EAC2-6D94D6E30469D6B0_202539/josaa-27-7-1679.pdf?da=1&id=202539&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-27-7-1679},
    doi = {10.1364/JOSAA.27.001679},
    issn = {1084-7529}
}

@article{Arruda2014,
    title = {{Electromagnetic energy within coated cylinders at oblique incidence and applications to graphene coatings}},
    year = {2014},
    journal = {Journal of the Optical Society of America A},
    author = {Arruda, Tiago José and Martinez, Alexandre Souto and Pinheiro, Felipe A},
    number = {8},
    month = {8},
    pages = {1811--1819},
    volume = {31},
    url = {http://dx.doi.org/10.1364/JOSAA.31.001811 https://www.osapublishing.org/abstract.cfm?URI=josaa-31-8-1811},
    doi = {10.1364/JOSAA.31.001811},
    issn = {1084-7529},
    keywords = {(2904020) Mie theory, (2905825) Scattering theory, (2905850) Scattering, (3103915) Metallic, OCIS codes: (2900290) Scattering, and absorbing coatings, opaque, particles}
}

@article{Arruda2012,
    title = {{Electromagnetic energy within coated spheres containing dispersive metamaterials}},
    year = {2012},
    journal = {Journal of Optics},
    author = {Arruda, Tiago J and Pinheiro, Felipe A and Martinez, Alexandre S},
    number = {6},
    month = {6},
    pages = {065101},
    volume = {14},
    url = {http://iopscience.iop.org/article/10.1088/2040-8978/14/6/065101/pdf http://stacks.iop.org/2040-8986/14/i=6/a=065101?key=crossref.17b1b4812af0f594fb2981e1e5504dbd},
    doi = {10.1088/2040-8978/14/6/065101},
    issn = {2040-8978},
    keywords = {Aden-Kerker solution, dispersive metamaterials, electromagnetic energy}
}

@article{Bott1987,
    title = {{Electromagnetic energy within dielectric spheres}},
    year = {1987},
    journal = {Journal of the Optical Society of America A},
    author = {Bott, Andreas and Zdunkowski, Wilford},
    number = {8},
    month = {8},
    pages = {1361--1365},
    volume = {4},
    url = {https://www.osapublishing.org/DirectPDFAccess/B0917F18-ECA2-620A-1B2800386C32E6F6_2823/josaa-4-8-1361.pdf?da=1&id=2823&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-4-8-1361},
    doi = {10.1364/JOSAA.4.001361},
    issn = {1084-7529}
}

@article{Arruda2010,
    title = {{Electromagnetic energy within magnetic spheres}},
    year = {2010},
    journal = {Journal of the Optical Society of America A},
    author = {Arruda, Tiago José and Martinez, Alexandre Souto},
    number = {5},
    month = {5},
    pages = {992--1001},
    volume = {27},
    url = {https://www.osapublishing.org/DirectPDFAccess/BD36F7B5-CC99-2CAA-A037026E6C0C3114_197111/josaa-27-5-992.pdf?da=1&id=197111&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-27-5-992},
    doi = {10.1364/JOSAA.27.000992},
    issn = {1084-7529}
}

@article{Arruda2013a,
    title = {{Electromagnetic energy within single-resonance chiral metamaterial spheres}},
    year = {2013},
    journal = {Journal of the Optical Society of America A},
    author = {Arruda, Tiago J and Pinheiro, Felipe A and Martinez, Alexandre S},
    number = {6},
    month = {6},
    pages = {1205--1212},
    volume = {30},
    url = {http://dx.doi.org/10.1364/JOSAA.30.001205 https://www.osapublishing.org/abstract.cfm?URI=josaa-30-6-1205},
    doi = {10.1364/JOSAA.30.001205},
    issn = {1084-7529}
}

@article{Webb2010,
    title = {{Electromagnetic field energy in dispersive materials}},
    year = {2010},
    journal = {Journal of the Optical Society of America B},
    author = {Webb, Kevin J. and {Shivanand}},
    number = {6},
    month = {6},
    pages = {1215--1220},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-27-6-1215},
    doi = {10.1364/JOSAB.27.001215},
    issn = {0740-3224}
}

@article{Song2017,
    title = {{Electromagnetic Field Propagation in the One-Dimensional Silver Nanoparticle Dimer Chains: Hotspots and Energy Transport}},
    year = {2017},
    journal = {Plasmonics},
    author = {Song, Gang and Zhang, Wei},
    number = {1},
    month = {2},
    pages = {179--184},
    volume = {12},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/s11468-016-0247-9},
    doi = {10.1007/s11468-016-0247-9},
    issn = {1557-1955}
}

@article{Kubik1996,
    title = {{Electromagnetic fields scattered from irregular layered media}},
    year = {1996},
    journal = {Journal of the Optical Society of America A},
    author = {Kubik, Robert D. and Bahar, Ezekiel},
    number = {10},
    month = {10},
    pages = {2050},
    volume = {13},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-13-10-2050},
    isbn = {0740-3232},
    doi = {10.1364/JOSAA.13.002050},
    issn = {1084-7529}
}

@article{Ford1984,
    title = {{Electromagnetic interactions of molecules with metal surfaces}},
    year = {1984},
    journal = {Physics Reports},
    author = {Ford, G.W. and Weber, W.H.},
    number = {4},
    month = {11},
    pages = {195--287},
    volume = {113},
    url = {https://ac.els-cdn.com/037015738490098X/1-s2.0-037015738490098X-main.pdf?_tid=b1e7bdfd-38ae-47d1-af24-9895139efcdd&acdnat=1552982204_5540738da8eb22b231eaa1087634969e http://www.nrcresearchpress.com/doi/10.1139/x88-249 https://linkinghub.elsevier.com/retri},
    isbn = {0045-5067},
    doi = {10.1016/0370-1573(84)90098-X},
    issn = {03701573}
}

@article{Sun2019,
    title = {{Electromagnetic metasurfaces: physics and applications}},
    year = {2019},
    journal = {Advances in Optics and Photonics},
    author = {Sun, Shulin and He, Qiong and Hao, Jiaming and Xiao, Shiyi and Zhou, Lei},
    number = {2},
    month = {6},
    pages = {380--479},
    volume = {11},
    url = {https://www.osapublishing.org/abstract.cfm?URI=aop-11-2-380},
    doi = {10.1364/AOP.11.000380},
    issn = {1943-8206}
}

@book{Sihvola1999,
    title = {{Electromagnetic Mixing Formulas and Applications}},
    year = {1999},
    author = {Sihvola, Ari},
    month = {1},
    publisher = {IET},
    url = {www.theiet.org http://digital-library.theiet.org/content/books/ew/pbew047e},
    address = {The Institution of Engineering and Technology, Michael Faraday House, Six Hills Way, Stevenage SG1 2AY, UK},
    isbn = {9780852967720},
    doi = {10.1049/PBEW047E}
}

@article{Yeh1977,
    title = {{Electromagnetic propagation in periodic stratified media I General theory*}},
    year = {1977},
    journal = {Journal of the Optical Society of America},
    author = {Yeh, Pochi and Yariv, Amnon and Hong, Chi-Shain},
    number = {4},
    month = {4},
    pages = {423},
    volume = {67},
    url = {https://www.osapublishing.org/DirectPDFAccess/1BF72EC3-EBFD-782D-31E3E48F13C7B0AC_56520/josa-67-4-423.pdf?da=1&id=56520&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josa-67-4-423},
    doi = {10.1364/JOSA.67.000423},
    issn = {0030-3941}
}

@techreport{Rytov1956,
    title = {{Electromagnetic Properties of a Finely Stratified Medium}},
    year = {1956},
    booktitle = {SOVIET PHYSICS JETP},
    author = {Rytov, S M},
    number = {3},
    pages = {466--475},
    volume = {2},
    url = {http://www.jetp.ac.ru/cgi-bin/dn/e_002_03_0466.pdf}
}

@article{Garcia-Valenzuela2003a,
    title = {{Electromagnetic response of a random half-space of Mie scatterers within the effective-field approximation and the determination of the effective optical coefficients}},
    year = {2003},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Garcı́a-Valenzuela, Augusto and Barrera, Rubén G.},
    month = {6},
    pages = {627--647},
    volume = {79-80},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407302003114},
    doi = {10.1016/S0022-4073(02)00311-4},
    issn = {00224073},
    keywords = {Coherent reflection, Effective medium theory, Particle scattering, Random media}
}

@article{Stout2017,
    title = {{Electromagnetic response of chains of spheres: Dynamics to quasi-statics}},
    year = {2017},
    journal = {Wave Motion},
    author = {Stout, Brian and McPhedran, Ross},
    month = {4},
    pages = {29--46},
    volume = {70},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S016521251630097X http://linkinghub.elsevier.com/retrieve/pii/S016521251630097X},
    doi = {10.1016/j.wavemoti.2016.08.005},
    issn = {01652125}
}

@article{Xu1995,
    title = {{Electromagnetic scattering by an aggregate of spheres}},
    year = {1995},
    journal = {Applied Optics},
    author = {Xu, Yu-lin},
    number = {21},
    month = {7},
    pages = {4573},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-34-21-4573},
    isbn = {0003-6935 (Print){\textbackslash}r0003-6935 (Linking)},
    doi = {10.1364/AO.34.004573},
    issn = {0003-6935},
    pmid = {21052290},
    keywords = {aggregates, particles, scattering}
}

@article{You-LinGeng2005,
    title = {{Electromagnetic scattering by an inhomogeneous plasma anisotropic sphere of multilayers}},
    year = {2005},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {{Y.-L. Geng} and {X.-B. Wu} and {L.-W. Li} and {B.-R. Guan}},
    number = {12},
    month = {12},
    pages = {3982--3989},
    volume = {53},
    url = {http://ieeexplore.ieee.org/document/1549980/},
    doi = {10.1109/TAP.2005.859903},
    issn = {0018-926X}
}

@article{Kerker1983,
    title = {{Electromagnetic scattering by magnetic spheres}},
    year = {1983},
    journal = {Journal of the Optical Society of America},
    author = {Kerker, M. and Wang, D.-S. and Giles, C. L.},
    number = {6},
    month = {6},
    pages = {765--767},
    volume = {73},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josa-73-6-765},
    doi = {10.1364/JOSA.73.000765},
    issn = {0030-3941}
}

@article{Waterman1986,
    title = {{Electromagnetic scattering by periodic arrays of particles}},
    year = {1986},
    journal = {Journal of Applied Physics},
    author = {Waterman, P. C. and Pedersen, N. E.},
    number = {8},
    month = {4},
    pages = {2609--2618},
    volume = {59},
    url = {http://aip.scitation.org/doi/10.1063/1.336988},
    doi = {10.1063/1.336988},
    issn = {0021-8979}
}

@article{Mishchenko2017a,
    title = {{Electromagnetic scattering by spheroidal volumes of discrete random medium}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I and Dlugach, Janna M},
    month = {10},
    pages = {244--248},
    volume = {200},
    url = {www.elsevier.com/locate/jqsrt http://linkinghub.elsevier.com/retrieve/pii/S0022407317303916},
    doi = {10.1016/j.jqsrt.2017.06.021},
    issn = {00224073},
    keywords = {Coherent backscattering, Discrete random medium, Electromagnetic scattering, Multi-particle groups, Radiative transfer theory}
}

@article{Frezza2015,
    title = {{Electromagnetic scattering by two concentric spheres buried in a stratified material}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Frezza, F. and Mangini, F. and Tedeschi, N.},
    number = {2},
    month = {2},
    pages = {277},
    volume = {32},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-32-2-277},
    doi = {10.1364/JOSAA.32.000277},
    issn = {1084-7529}
}

@article{Wu1991,
    title = {{Electromagnetic scattering for multilayered sphere: recursive algorithms}},
    year = {1991},
    journal = {Radio Science},
    author = {Wu, Z. S. and Wang, Y. P.},
    number = {6},
    month = {11},
    pages = {1393--1401},
    volume = {26},
    url = {http://doi.wiley.com/10.1029/91RS01192},
    doi = {10.1029/91RS01192},
    issn = {00486604}
}

@article{Onofri1995,
    title = {{Electromagnetic scattering from a multilayered sphere located in an arbitrary beam}},
    year = {1995},
    journal = {Applied Optics},
    author = {Onofri, F and Gr{\'{e}}han, G. and Gouesbet, G},
    number = {30},
    month = {10},
    pages = {7113--7124},
    volume = {34},
    url = {https://www.osapublishing.org/DirectPDFAccess/BF3DDCB7-E873-DFD7-152D530D325BA47F_45893/ao-34-30-7113.pdf?da=1&id=45893&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-34-30-7113},
    doi = {10.1364/AO.34.007113},
    issn = {0003-6935}
}

@inproceedings{Kuo2007,
    title = {{Electromagnetic scattering from multilayer rough surfaces with arbitrary dielectric profiles for remote sensing of subsurface soil moisture}},
    year = {2007},
    booktitle = {2007 IEEE Antennas and Propagation International Symposium},
    author = {Kuo, C.-H. and Moghaddam, Mahta},
    number = {2},
    month = {6},
    pages = {4797--4800},
    volume = {45},
    publisher = {IEEE},
    url = {http://ieeexplore.ieee.org/document/4396617/},
    isbn = {978-1-4244-0877-1},
    doi = {10.1109/APS.2007.4396617},
    issn = {15223965}
}

@article{Maystre1983,
    title = {{Electromagnetic scattering from perfectly conducting rough surfaces in the resonance region}},
    year = {1983},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Maystre, D.},
    number = {6},
    month = {11},
    pages = {885--895},
    volume = {31},
    url = {http://ieeexplore.ieee.org/document/1143159/},
    doi = {10.1109/TAP.1983.1143159},
    issn = {0096-1973}
}

@article{Frezza2016,
    title = {{Electromagnetic scattering of an inhomogeneous elliptically polarized plane wave by a multilayered sphere}},
    year = {2016},
    journal = {Journal of Electromagnetic Waves and Applications},
    author = {Frezza, F. and Mangini, F.},
    number = {4},
    month = {3},
    pages = {492--504},
    volume = {30},
    url = {https://www.tandfonline.com/doi/full/10.1080/09205071.2015.1121842},
    doi = {10.1080/09205071.2015.1121842},
    issn = {0920-5071}
}

@article{Yannopapas,
    title = {{Electromagnetically induced transparency and slow light in an array of metallic nanoparticles}},
    year = {2009},
    journal = {Physical Review B},
    author = {Yannopapas, Vassilios and Paspalakis, Emmanuel and Vitanov, Nikolay V},
    number = {3},
    month = {7},
    pages = {035104},
    volume = {80},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.80.035104 https://link.aps.org/doi/10.1103/PhysRevB.80.035104},
    doi = {10.1103/PhysRevB.80.035104},
    issn = {1098-0121}
}

@article{Wang2020,
    title = {{Electromagnetically induced transparency at a chiral exceptional point}},
    year = {2020},
    journal = {Nature Physics},
    author = {Wang, Changqing and Jiang, Xuefeng and Zhao, Guangming and Zhang, Mengzhen and Hsu, Chia Wei and Peng, Bo and Stone, A Douglas and Jiang, Liang and Yang, Lan},
    month = {1},
    url = {https://doi.org/10.1038/s41567-019-0746-7 http://www.nature.com/articles/s41567-019-0746-7},
    doi = {10.1038/s41567-019-0746-7},
    issn = {1745-2473}
}

@article{Moroz2008,
    title = {{Electron mean free path in a spherical shell geometry}},
    year = {2008},
    journal = {Journal of Physical Chemistry C},
    author = {Moroz, Alexander},
    number = {29},
    month = {7},
    pages = {10641--10652},
    volume = {112},
    url = {https://pubs.acs.org/doi/10.1021/jp8010074},
    doi = {10.1021/jp8010074},
    issn = {1932-7447}
}

@article{Zhukovsky2014a,
    title = {{Electron photoemission in plasmonic nanoparticle arrays: analysis of collective resonances and embedding effects}},
    year = {2014},
    journal = {Applied Physics A},
    author = {Zhukovsky, Sergei V and Babicheva, Viktoriia E and Uskov, Alexander V and Protsenko, Igor E and Lavrinenko, Andrei V},
    number = {3},
    month = {9},
    pages = {929--940},
    volume = {116},
    url = {http://link.springer.com/10.1007/s00339-014-8464-6},
    doi = {10.1007/s00339-014-8464-6},
    issn = {0947-8396}
}

@article{AbdEl-Fattah2017,
    title = {{Electron refraction at lateral atomic interfaces}},
    year = {2017},
    journal = {Journal of Applied Physics},
    author = {Abd El-Fattah, Z. M. and Kher-Elden, M. A. and Yassin, O. and El-Okr, M. M. and Ortega, J. E. and Garc{\'{i}}a de Abajo, F. J.},
    number = {19},
    month = {11},
    pages = {195306},
    volume = {122},
    publisher = {AIP Publishing LLC},
    url = {http://aip.scitation.org/doi/10.1063/1.5005062},
    doi = {10.1063/1.5005062},
    issn = {0021-8979},
    keywords = {Brillouin zones, binding energy, boundary-elements methods, copper, dislocations, monolayers, nanostructured materials, silver}
}

@article{Majic2017,
    title = {{Electrostatic limit of the T -matrix for electromagnetic scattering: Exact results for spheroidal particles}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Maji{\'{c}}, Matt R.A. and Gray, Finnian and Augui{\'{e}}, Baptiste and Ru, Eric C. Le},
    month = {10},
    pages = {50--58},
    volume = {200},
    url = {http://ac.els-cdn.com/S0022407317303230/1-s2.0-S0022407317303230-main.pdf?_tid=f08c1c18-9255-11e7-aa65-00000aab0f02&acdnat=1504628526_3114e94cf3f951c58f7f599749d3572e http://linkinghub.elsevier.com/retrieve/pii/S0022407317303230},
    doi = {10.1016/j.jqsrt.2017.05.031},
    issn = {00224073}
}

@article{Monticone2014,
    title = {{Embedded photonic eigenvalues in 3D nanostructures}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {Monticone, Francesco and Al{\`{u}}, Andrea},
    number = {21},
    month = {5},
    pages = {213903},
    volume = {112},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.112.213903 https://link.aps.org/doi/10.1103/PhysRevLett.112.213903},
    doi = {10.1103/PhysRevLett.112.213903},
    issn = {0031-9007},
    keywords = {7320Mf, 7867Pt, numbers: 4225Bs}
}

@article{Wang2018b,
    title = {{Emerging Spectroscopic and Spectral Imaging Techniques for the Rapid Detection of Microorganisms: An Overview}},
    year = {2018},
    journal = {Comprehensive Reviews in Food Science and Food Safety},
    author = {Wang, Kaiqiang and Pu, Hongbin and Sun, Da-Wen},
    number = {2},
    month = {3},
    pages = {256--273},
    volume = {17},
    url = {http://doi.wiley.com/10.1111/1541-4337.12323},
    doi = {10.1111/1541-4337.12323},
    issn = {15414337}
}

@article{Xie2017,
    title = {{Emerging ≈800 nm Excited Lanthanide-Doped Upconversion Nanoparticles}},
    year = {2017},
    journal = {Small},
    author = {Xie, Xiaoji and Li, Zhanjun and Zhang, Yuanwei and Guo, Shaohong and Pendharkar, Aarushi Iris and Lu, Min and Huang, Ling and Huang, Wei and Han, Gang},
    number = {6},
    month = {2},
    pages = {1602843},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/smll.201602843},
    isbn = {16136810},
    doi = {10.1002/smll.201602843},
    issn = {16136810},
    keywords = {biocomptiable, engineering, excitation bands, organic dyes, upconversion nanoparticles}
}

@article{Chen2003,
    title = {{Emission of rough surfaces calculated by the integral equation method with comparison to three-dimensional moment method simulations}},
    year = {2003},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Chen, K.S. and {Tzong-Dar Wu} and {Leung Tsang} and {Qin Li} and {Jiancheng Shi} and Fung, A.K.},
    number = {1},
    month = {1},
    pages = {90--101},
    volume = {41},
    url = {http://ieeexplore.ieee.org/document/1183697/ http://ieeexplore.ieee.org/xpl/freeabs_all.jsp?arnumber=1183697},
    isbn = {0196-2892},
    doi = {10.1109/TGRS.2002.807587},
    issn = {0196-2892}
}

@article{Chigrin2016,
    title = {{Emission quenching of magnetic dipole transitions near a metal nanoparticle}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Chigrin, Dmitry N and Kumar, Deepu and Cuma, David and von Plessen, Gero},
    number = {1},
    month = {1},
    pages = {27--34},
    volume = {3},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acsphotonics.5b00397},
    doi = {10.1021/acsphotonics.5b00397},
    issn = {2330-4022}
}

@article{Venkatapathi2012,
    title = {{Emitter near an arbitrary body: Purcell effect, optical theorem and the Wheeler–Feynman absorber}},
    year = {2012},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Venkatapathi, Murugesan},
    number = {13},
    month = {9},
    pages = {1705--1711},
    volume = {113},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407312002348},
    doi = {10.1016/j.jqsrt.2012.04.019},
    issn = {00224073},
    keywords = {Emitter, Optical theorem, Purcell effect, Wheeler-Feynman absorber}
}

@article{Schmidt2017,
    title = {{Emitter orientation as a key parameter in organic light-emitting diodes}},
    year = {2017},
    journal = {Physical Review Applied},
    author = {Schmidt, Tobias D. and Lampe, Thomas and Sylvinson M. R., Daniel and Djurovich, Peter I. and Thompson, Mark E. and Br{\"{u}}tting, Wolfgang},
    number = {3},
    month = {9},
    pages = {037001},
    volume = {8},
    url = {https://link.aps.org/doi/10.1103/PhysRevApplied.8.037001},
    doi = {10.1103/PhysRevApplied.8.037001},
    issn = {2331-7019}
}

@article{Mayerhofer2016,
    title = {{Employing Theories Far beyond Their Limits-The Case of the (Boguer-) Beer-Lambert Law}},
    year = {2016},
    journal = {ChemPhysChem},
    author = {Mayerh{\"{o}}fer, Thomas G. and Mutschke, Harald and Popp, Jürgen},
    number = {13},
    month = {7},
    pages = {1948--1955},
    volume = {17},
    url = {http://doi.wiley.com/10.1002/cphc.201600114},
    doi = {10.1002/cphc.201600114},
    issn = {14394235},
    pmid = {26990241},
    keywords = {Abel{\`{e}}s formalism, Airy's method, Beer–Lambert law, absorption, transmission spectroscopy}
}

@article{Moskalensky2019,
    title = {{Energy budget and optical theorem for scattering of source-induced fields}},
    year = {2019},
    journal = {Physical Review A},
    author = {Moskalensky, Alexander E and Yurkin, Maxim A},
    number = {5},
    month = {5},
    pages = {053824},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.99.053824},
    doi = {10.1103/PhysRevA.99.053824},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.99.053824 url:https://doi.org}
}

@article{Liang2018a,
    title = {{Energy Flux Manipulation in Upconversion Nanosystems}},
    year = {2018},
    journal = {Accounts of Chemical Research},
    author = {Liang, Liangliang and Qin, Xian and Zheng, Kezhi and Liu, Xiaogang},
    month = {12},
    pages = {acs.accounts.8b00469},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.accounts.8b00469},
    doi = {10.1021/acs.accounts.8b00469},
    issn = {0001-4842}
}

@article{Conforti2011,
    title = {{Energy localization and transport in binary waveguide arrays}},
    year = {2011},
    journal = {Physical Review A},
    author = {Conforti, Matteo and De Angelis, Costantino and Akylas, T. R.},
    number = {4},
    month = {4},
    pages = {043822},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.83.043822},
    doi = {10.1103/PhysRevA.83.043822},
    issn = {1050-2947}
}

@article{Willingham2011,
    title = {{Energy transport in metal nanoparticle chains via sub-radiant plasmon modes}},
    year = {2011},
    journal = {Optics Express},
    author = {Willingham, Britain and Link, Stephan},
    number = {7},
    month = {3},
    pages = {6450},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-7-6450},
    isbn = {1094-4087 (Electronic){\textbackslash}r1094-4087 (Linking)},
    doi = {10.1364/OE.19.006450},
    issn = {1094-4087},
    pmid = {21451673}
}

@article{Ordonez-Miranda2015,
    title = {{Energy transport of surface phonon polaritons propagating along a chain of spheroidal nanoparticles}},
    year = {2015},
    journal = {Physical Review B},
    author = {Ordonez-Miranda, Jose and Tranchant, Laurent and Gluchko, Sergei and Volz, Sebastian},
    number = {11},
    month = {9},
    pages = {115409},
    volume = {92},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.92.115409},
    doi = {10.1103/PhysRevB.92.115409},
    issn = {1098-0121}
}

@article{Chen2015b,
    title = {{Energy-Cascaded Upconversion in an Organic Dye-Sensitized Core/Shell Fluoride Nanocrystal}},
    year = {2015},
    journal = {Nano Letters},
    author = {Chen, Guanying and Damasco, Jossana and Qiu, Hailong and Shao, Wei and Ohulchanskyy, Tymish Y. and Valiev, Rashid R. and Wu, Xiang and Han, Gang and Wang, Yan and Yang, Chunhui and {\AA}gren, Hans and Prasad, Paras N.},
    number = {11},
    month = {11},
    pages = {7400--7407},
    volume = {15},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.5b02830},
    isbn = {1530-6984},
    doi = {10.1021/acs.nanolett.5b02830},
    issn = {1530-6984},
    pmid = {26487489},
    keywords = {Core/Shell, Dye-Sensitized, Lanthanide, Nanoparticles, Rare-Earth, Upconversion}
}

@article{Qin2019,
    title = {{Energy-Transfer Editing in Lanthanide-Activated Upconversion Nanocrystals: A Toolbox for Emerging Applications}},
    year = {2019},
    journal = {ACS Central Science},
    author = {Qin, Xian and Xu, Jiahui and Wu, Yiming and Liu, Xiaogang},
    month = {1},
    pages = {acscentsci.8b00827},
    url = {http://pubs.acs.org/journal/acscii http://pubs.acs.org/doi/10.1021/acscentsci.8b00827},
    doi = {10.1021/acscentsci.8b00827},
    issn = {2374-7943}
}

@article{Drachev2018,
    title = {{Engineered nonlinear materials using gold nanoantenna array}},
    year = {2018},
    journal = {Scientific Reports},
    author = {Drachev, Vladimir P. and Kildishev, Alexander V. and Borneman, Joshua D. and Chen, Kuo-Ping and Shalaev, Vladimir M. and Yamnitskiy, Konstantin and Norwood, Robert A. and Peyghambarian, Nasser and Marder, Seth R. and Padilha, Lazaro A. and Webster, Scott and Ensley, Trenton R. and Hagan, David J. and Van Stryland, Eric W.},
    number = {1},
    pages = {780},
    volume = {8},
    url = {http://www.nature.com/articles/s41598-017-19066-3},
    doi = {10.1038/s41598-017-19066-3},
    issn = {2045-2322}
}

@article{Guan2020a,
    title = {{Engineering directionality in quantum dot shell lasing using plasmonic lattices}},
    year = {2020},
    journal = {Nano Letters},
    author = {Guan, Jun and Sagar, Laxmi Kishore and Li, Ran and Wang, Danqing and Bappi, Golam and Watkins, Nicolas E. and Bourgeois, Marc R. and Levina, Larissa and Fan, Fengjia and Hoogland, Sjoerd and Voznyy, Oleksandr and Martins de Pina, Joao and Schaller, Richard D. and Schatz, George C. and Sargent, Edward H. and Odom, Teri W.},
    number = {2},
    month = {2},
    pages = {1468--1474},
    volume = {20},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.9b05342},
    doi = {10.1021/acs.nanolett.9b05342},
    issn = {1530-6984},
    keywords = {band structure engineering, colloidal quantum dots, laser directionality, lattice plasmons, surface lattice resonances, waveguide}
}

@article{Li2018a,
    title = {{Engineering electric and magnetic dipole coupling in arrays of dielectric nanoparticles}},
    year = {2018},
    journal = {Journal of Applied Physics},
    author = {Li, Jiaqi and Verellen, Niels and Van Dorpe, Pol},
    number = {8},
    month = {2},
    pages = {083101},
    volume = {123},
    url = {http://aip.scitation.org/doi/10.1063/1.5018312},
    doi = {10.1063/1.5018312},
    issn = {0021-8979}
}

@article{Adato2015,
    title = {{Engineering mid-infrared nanoantennas for surface enhanced infrared absorption spectroscopy}},
    year = {2015},
    journal = {Materials Today},
    author = {Adato, Ronen and Aksu, Serap and Altug, Hatice},
    number = {8},
    month = {10},
    pages = {436--446},
    volume = {18},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S1369702115000814 http://linkinghub.elsevier.com/retrieve/pii/S1369702115000814},
    doi = {10.1016/j.mattod.2015.03.001},
    issn = {13697021}
}

@article{Gerasimov19JQSRT,
    title = {{Engineering mode hybridization in regular arrays of plasmonic nanoparticles embedded in 1D photonic crystal}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Gerasimov, V. S. and Ershov, A. E. and Bikbaev, R. G. and Rasskazov, I. L. and Timofeev, I. V. and Polyutov, S. P. and Karpov, S. V.},
    month = {2},
    pages = {303--308},
    volume = {224},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407318306149},
    doi = {10.1016/j.jqsrt.2018.11.028},
    issn = {00224073}
}

@article{Chae2016,
    title = {{Engineering Near-Field SEIRA Enhancements in Plasmonic Resonators}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Chae, Jungseok and Lahiri, Basudev and Centrone, Andrea},
    number = {1},
    month = {1},
    pages = {87--95},
    volume = {3},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.5b00466 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.5b00466},
    doi = {10.1021/acsphotonics.5b00466},
    issn = {2330-4022},
    keywords = {PTIR, SEIRA, plasmonic materials, split ring resonators}
}

@article{Utyushev20OE,
    title = {{Engineering novel tunable optical high-Q nanoparticle array filters for a wide range of wavelengths}},
    year = {2020},
    journal = {Optics Express},
    author = {Utyushev, A. D. and Isaev, I. L. and Gerasimov, V. S. and Ershov, A. E. and Zakomirnyi, V. I. and Rasskazov, I. L. and Polyutov, S. P. and {\AA}gren, H. and Karpov, S. V.},
    number = {2},
    month = {1},
    pages = {1426--1438},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-28-2-1426},
    doi = {10.1364/OE.28.001426},
    issn = {1094-4087}
}

@article{Huang2016,
    title = {{Engineering of Lanthanide-Doped Upconversion Nanoparticles for Optical Encoding}},
    year = {2016},
    journal = {Small},
    author = {Huang, Kai and Idris, Niagara Muhammad and Zhang, Yong},
    number = {7},
    month = {2},
    pages = {836--852},
    volume = {12},
    url = {http://doi.wiley.com/10.1002/smll.201502722},
    doi = {10.1002/smll.201502722},
    issn = {16136810},
    keywords = {core-shell structures, lanthanides, microbeads, nanoparticles, optical encoding}
}

@article{Klimov2012,
    title = {{Engineering of radiation of optically active molecules with chiral nano-meta-particles}},
    year = {2012},
    journal = {EPL},
    author = {Klimov, V. V. and Guzatov, D. V. and Ducloy, M.},
    number = {4},
    month = {2},
    pages = {47004},
    volume = {97},
    url = {https://iopscience.iop.org/article/10.1209/0295-5075/97/47004},
    doi = {10.1209/0295-5075/97/47004},
    issn = {0295-5075}
}

@article{Compaijen2015,
    title = {{Engineering plasmon dispersion relations: hybrid nanoparticle chain -substrate plasmon polaritons}},
    year = {2015},
    journal = {Optics Express},
    author = {Compaijen, Paul J. and Malyshev, Victor A. and Knoester, Jasper},
    number = {3},
    month = {2},
    pages = {2280},
    volume = {23},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-3-2280},
    doi = {10.1364/OE.23.002280},
    issn = {1094-4087},
    keywords = {Dispersion, Metamaterials, Plasmonics, Polaritons, Surface plasmons}
}

@article{Lin2019,
    title = {{Engineering symmetry-breaking nanocrescent arrays for nanolasing}},
    year = {2019},
    journal = {Advanced Functional Materials},
    author = {Lin, Yuanhai and Wang, Danqing and Hu, Jingtian and Liu, Jianxi and Wang, Weijia and Guan, Jun and Schaller, Richard D and Odom, Teri W},
    number = {42},
    month = {10},
    pages = {1904157},
    volume = {29},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adfm.201904157},
    doi = {10.1002/adfm.201904157},
    issn = {1616-301X}
}

@article{Fischer2008,
    title = {{Engineering the optical response of plasmonic nanoantennas}},
    year = {2008},
    journal = {Optics Express},
    author = {Fischer, Holger and Martin, Olivier J. F.},
    number = {12},
    month = {6},
    pages = {9144},
    volume = {16},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-16-12-9144},
    doi = {10.1364/OE.16.009144},
    issn = {1094-4087}
}

@article{Xing2017,
    title = {{Enhanced and Stable Upconverted White-light Emission in Ho3+/Yb3+/Tm3+-doped LiNbO3 Single Crystal via Mg2+ Ion Doping}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Xing, Lili and Yang, Weiqi and Lin, Jincheng and Huang, Mei and Xue, Yuqi},
    number = {1},
    month = {12},
    pages = {14725},
    volume = {7},
    url = {http://www.nature.com/articles/s41598-017-15367-9},
    doi = {10.1038/s41598-017-15367-9},
    issn = {2045-2322}
}

@article{Sun2019a,
    title = {{Enhanced directional fluorescence emission of randomly oriented emitters via a metal-dielectric hybrid nanoantenna}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Sun, Song and Zhang, Taiping and Liu, Qing and Ma, Li and Du, Qingguo and Duan, Huigao},
    number = {34},
    month = {8},
    pages = {21150--21160},
    volume = {123},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.9b06280},
    doi = {10.1021/acs.jpcc.9b06280},
    issn = {1932-7447}
}

@article{Zhukovsky2014,
    title = {{Enhanced electron photoemission by collective lattice resonances in plasmonic nanoparticle-array photodetectors and solar cells}},
    year = {2014},
    journal = {Plasmonics},
    author = {Zhukovsky, Sergei V. and Babicheva, Viktoriia E. and Uskov, Alexander V. and Protsenko, Igor E. and Lavrinenko, Andrei V.},
    number = {2},
    month = {4},
    pages = {283--289},
    volume = {9},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/s11468-013-9621-z},
    doi = {10.1007/s11468-013-9621-z},
    issn = {1557-1955}
}

@article{Kannan2013,
    title = {{Enhanced emission of NaYF4:Yb,Er/Tm nanoparticles by selective growth of Au and Ag nanoshells}},
    year = {2013},
    journal = {RSC Advances},
    author = {Kannan, Palanisamy and Rahim, Ferhan Abdul and Teng, Xue and Chen, Rui and Sun, Handong and Huang, Ling and Kim, Dong-Hwan},
    number = {21},
    pages = {7718},
    volume = {3},
    url = {http://xlink.rsc.org/?DOI=c3ra22130j},
    doi = {10.1039/c3ra22130j},
    issn = {2046-2069}
}

@article{Chandra2019,
    title = {{Enhanced energy localization in electromagnetically thick metallic mesoshells}},
    year = {2019},
    journal = {OSA Continuum},
    author = {Chandra, Nitish and Walasik, Wiktor and Litchinitser, Natalia M.},
    number = {9},
    month = {9},
    pages = {2637--2649},
    volume = {2},
    url = {https://www.osapublishing.org/abstract.cfm?URI=osac-2-9-2637},
    doi = {10.1364/OSAC.2.002637},
    issn = {2578-7519}
}

@article{Ao2019,
    title = {{Enhanced fields in mirror-backed low-index dielectric structures}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Ao, Xianyu and Wang, Danqing and Odom, Teri W.},
    number = {11},
    month = {11},
    pages = {2612--2617},
    volume = {6},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.9b00931},
    doi = {10.1021/acsphotonics.9b00931},
    issn = {2330-4022},
    keywords = {fluorescence enhancement, hybrid metal-dielectric nanostructures, narrow band, soft nanoscale molding, surface mode}
}

@article{Meier1983,
    title = {{Enhanced fields on large metal particles: dynamic depolarization}},
    year = {1983},
    journal = {Optics Letters},
    author = {Meier, M and Wokaun, A},
    number = {11},
    month = {11},
    pages = {581--583},
    volume = {8},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-8-11-581},
    doi = {10.1364/OL.8.000581},
    issn = {0146-9592}
}

@article{Meier1985,
    title = {{Enhanced fields on rough surfaces: dipolar interactions among particles of sizes exceeding the Rayleigh limit}},
    year = {1985},
    journal = {Journal of the Optical Society of America B},
    author = {Meier, M. and Liao, P. F. and Wokaun, A.},
    number = {6},
    month = {6},
    pages = {931--949},
    volume = {2},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-2-6-931},
    isbn = {0740-3224},
    doi = {10.1364/JOSAB.2.000931},
    issn = {0740-3224}
}

@article{Guo2008,
    title = {{Enhanced fluorescence and near-field intensity for Ag nanowire/nanocolumn arrays: evidence for the role of surface plasmon standing waves}},
    year = {2008},
    journal = {Optics Express},
    author = {Guo, Shy-Hauh and Heetderks, Julia J. and Kan, Hung-Chih and Phaneuf, Raymond J.},
    number = {22},
    month = {10},
    pages = {18417--18425},
    volume = {16},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-16-22-18417},
    doi = {10.1364/OE.16.018417},
    issn = {1094-4087},
    pmid = {18958120}
}

@article{Brolo2005,
    title = {{Enhanced fluorescence from arrays of nanoholes in a gold film}},
    year = {2005},
    journal = {Journal of the American Chemical Society},
    author = {Brolo, Alexandre G. and Kwok, Shing C. and Moffitt, Matthew G. and Gordon, Reuven and Riordon, Jason and Kavanagh, Karen L.},
    number = {42},
    month = {10},
    pages = {14936--14941},
    volume = {127},
    url = {https://pubs.acs.org/doi/10.1021/ja0548687},
    doi = {10.1021/ja0548687},
    issn = {0002-7863}
}

@article{Colom2019,
    title = {{Enhanced Four-Wave Mixing in Doubly Resonant Si Nanoresonators}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Colom, Rémi and Xu, Lei and Marini, Loris and Bedu, Frédéric and Ozerov, Igor and Begou, Thomas and Lumeau, Julien and Miroshnishenko, Andrey E. and Neshev, Dragomir and Kuhlmey, Boris T. and Palomba, Stefano and Bonod, Nicolas},
    number = {5},
    month = {5},
    pages = {1295--1301},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.9b00442},
    doi = {10.1021/acsphotonics.9b00442},
    issn = {2330-4022}
}

@article{Murai2020b,
    title = {{Enhanced Light Emission by Magnetic and Electric Resonances in Dielectric Metasurfaces}},
    year = {2020},
    journal = {Advanced Optical Materials},
    author = {Murai, Shunsuke and Castellanos, Gabriel W and Raziman, T V and Curto, Alberto G and Rivas, Jaime Gómez},
    month = {5},
    pages = {1902024},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201902024},
    doi = {10.1002/adom.201902024},
    issn = {2195-1071},
    keywords = {emission control, mie resonances, silicon nanoparticles, surface lattice resonances}
}

@article{Xu2020a,
    title = {{Enhanced light–matter interactions in dielectric nanostructures via machine-learning approach}},
    year = {2020},
    journal = {Advanced Photonics},
    author = {Xu, Lei and Rahmani, Mohsen and Ma, Yixuan and Smirnova, Daria A. and Kamali, Khosro Zangeneh and Deng, Fu and Chiang, Yan Kei and Huang, Lujun and Zhang, Haoyang and Gould, Stephen and Neshev, Dragomir N. and Miroshnichenko, Andrey E.},
    number = {02},
    month = {4},
    pages = {1},
    volume = {2},
    url = {https://www.spiedigitallibrary.org/journals/advanced-photonics/volume-2/issue-02/026003/Enhanced-lightmatter-interactions-in-dielectric-nanostructures-via-machine-learning-approach/10.1117/1.AP.2.2.026003.full},
    doi = {10.1117/1.AP.2.2.026003},
    issn = {2577-5421},
    keywords = {0 unported license, 13, 15, 2020, 29, accepted for publication apr, clp under a creative, commons attribution 4, dielectric nanostructures, distribution or, fano resonance, in whole or in, including its doi, machine learning, of the original publication, optoacoustics, part requires full attribution, published by spie and, published online apr, received mar, reproduction of this work, the authors, third-harmonic generation}
}

@article{Rohani2015,
    title = {{Enhanced Luminescence, Collective Heating, and Nanothermometry in an Ensemble System Composed of Lanthanide-Doped Upconverting Nanoparticles and Gold Nanorods}},
    year = {2015},
    journal = {Advanced Optical Materials},
    author = {Rohani, Shadi and Quintanilla, Marta and Tuccio, Salvatore and De Angelis, Francesco and Cantelar, Eugenio and Govorov, Alexander O. and Razzari, Luca and Vetrone, Fiorenzo},
    number = {11},
    month = {11},
    pages = {1606--1613},
    volume = {3},
    url = {http://doi.wiley.com/10.1002/adom.201500380},
    doi = {10.1002/adom.201500380},
    issn = {21951071},
    keywords = {gold nanorods, lanthanides, luminescence, nanothermometry, upconverting nanoparticles}
}

@article{Barsukova2019,
    title = {{Enhanced magneto-optical effects in hybrid Ni-Si metasurfaces}},
    year = {2019},
    journal = {APL Photonics},
    author = {Barsukova, M G and Musorin, A I and Shorokhov, A S and Fedyanin, A A},
    number = {1},
    month = {1},
    pages = {016102},
    volume = {4},
    url = {https://doi.org/10.1063/1.5066307 http://aip.scitation.org/doi/10.1063/1.5066307},
    doi = {10.1063/1.5066307},
    issn = {2378-0967}
}

@article{Bettles2016,
    title = {{Enhanced optical cross section via collective coupling of atomic dipoles in a 2D array}},
    year = {2016},
    journal = {Physical Review Letters},
    author = {Bettles, Robert J. and Gardiner, Simon A. and Adams, Charles S.},
    number = {10},
    month = {3},
    pages = {103602},
    volume = {116},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.116.103602},
    doi = {10.1103/PhysRevLett.116.103602},
    issn = {0031-9007},
    arxivId = {1510.07855}
}

@article{Kamakura2018,
    title = {{Enhanced photoluminescence from organic dyes coupled to periodic array of zirconium nitride nanoparticles}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Kamakura, Ryosuke and Murai, Shunsuke and Fujita, Koji and Tanaka, Katsuhisa},
    number = {8},
    month = {8},
    pages = {3057--3063},
    volume = {5},
    url = {https://pubs.acs.org/doi/pdf/10.1021/acsphotonics.8b00320 http://pubs.acs.org/doi/10.1021/acsphotonics.8b00320},
    doi = {10.1021/acsphotonics.8b00320},
    issn = {2330-4022}
}

@article{Pena-Rodriguez2011,
    title = {{Enhanced plasmonic behavior of bimetallic (Ag-Au) multilayered spheres}},
    year = {2011},
    journal = {Nanoscale Research Letters},
    author = {Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Pal, Umapada},
    number = {1},
    month = {12},
    pages = {279},
    volume = {6},
    url = {https://nanoscalereslett.springeropen.com/articles/10.1186/1556-276X-6-279},
    doi = {10.1186/1556-276X-6-279},
    issn = {1556-276X}
}

@article{Le-Van2019,
    title = {{Enhanced quality factors of surface lattice resonances in plasmonic arrays of nanoparticles}},
    year = {2019},
    journal = {Advanced Optical Materials},
    author = {Le-Van, Quynh and Zoethout, Erwin and Geluk, Erik-Jan and Ramezani, Mohammad and Berghuis, Matthijs and G{\'{o}}mez Rivas, Jaime},
    number = {6},
    month = {3},
    pages = {1801451},
    volume = {7},
    url = {http://doi.wiley.com/10.1002/adom.201801451 https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201801451},
    doi = {10.1002/adom.201801451},
    issn = {2195-1071}
}

@article{Nallala2016,
    title = {{Enhanced spectral histology in the colon using high-magnification benchtop FTIR imaging}},
    year = {2017},
    journal = {Vibrational Spectroscopy},
    author = {Nallala, Jayakrupakar and Lloyd, Gavin Rhys and Hermes, Michael and Shepherd, Neil and Stone, Nick},
    month = {7},
    pages = {83--91},
    volume = {91},
    url = {http://www.sciencedirect.com/science/article/pii/S0924203116302016 http://linkinghub.elsevier.com/retrieve/pii/S0924203116302016},
    doi = {10.1016/j.vibspec.2016.08.013},
    issn = {09242031}
}

@article{Lin2016a,
    title = {{Enhanced spontaneous emission at third-order Dirac exceptional points in inverse-designed photonic crystals}},
    year = {2016},
    journal = {Physical Review Letters},
    author = {Lin, Zin and Pick, Adi and Lon{\v{c}}ar, Marko and Rodriguez, Alejandro W.},
    number = {10},
    month = {8},
    pages = {107402},
    volume = {117},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.117.107402},
    doi = {10.1103/PhysRevLett.117.107402},
    issn = {0031-9007}
}

@article{Zhiyenbayev2019,
    title = {{Enhanced stability, bistability, and exceptional points in saturable active photonic couplers}},
    year = {2019},
    author = {Zhiyenbayev, Yertay and Kominis, Yannis and Valagiannopoulos, Constantinos and Kovanis, Vassilios and Bountis, Anastasios},
    pages = {1--21},
    url = {http://arxiv.org/abs/1908.06304},
    arxivId = {1908.06304}
}

@article{Hasegawa2006,
    title = {{Enhanced surface-plasmon resonance absorption in metal-dielectric-metal layered microspheres}},
    year = {2006},
    journal = {Optics Letters},
    author = {Hasegawa, Keisuke and Rohde, Charles and Deutsch, Miriam},
    number = {8},
    month = {4},
    pages = {1136--1138},
    volume = {31},
    url = {https://www.osapublishing.org/DirectPDFAccess/7AD28062-9EC2-885D-65FE043AB02559D6_88956/ol-31-8-1136.pdf?da=1&id=88956&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-31-8-1136},
    doi = {10.1364/OL.31.001136},
    issn = {0146-9592},
    keywords = {2603910, 2902200, OCIS codes}
}

@article{Tong2016a,
    title = {{Enhanced third harmonic generation in a silicon metasurface using trapped mode}},
    year = {2016},
    journal = {Optics Express},
    author = {Tong, Wenyuan and Gong, Cheng and Liu, Xiaojun and Yuan, Shuai and Huang, Qingzhong and Xia, Jinsong and Wang, Yi},
    number = {17},
    month = {8},
    pages = {19661},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-17-19661},
    doi = {10.1364/OE.24.019661},
    issn = {1094-4087}
}

@article{Grinblat2016,
    title = {{Enhanced Third Harmonic Generation in Single Germanium Nanodisks Excited at the Anapole Mode}},
    year = {2016},
    journal = {Nano Letters},
    author = {Grinblat, Gustavo and Li, Yi and Nielsen, Michael P. and Oulton, Rupert F. and Maier, Stefan A.},
    number = {7},
    month = {7},
    pages = {4635--4640},
    volume = {16},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.6b01958},
    doi = {10.1021/acs.nanolett.6b01958},
    issn = {1530-6984}
}

@article{Osaka2014,
    title = {{Enhanced Up-Conversion of Entangled Photons and Quantum Interference under a Localized Field in Nanostructures}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {Osaka, Yoshiki and Yokoshi, Nobuhiko and Nakatani, Masatoshi and Ishihara, Hajime},
    number = {13},
    month = {4},
    pages = {133601},
    volume = {112},
    url = {http://link.aps.org/doi/10.1103/PhysRevLett.112.133601},
    doi = {10.1103/PhysRevLett.112.133601},
    issn = {0031-9007}
}

@article{Eriksen2019,
    title = {{Enhanced upconversion via plasmonic near-field effects: role of the particle shape}},
    year = {2019},
    journal = {Journal of Optics},
    author = {Eriksen, Emil H and Madsen, Søren P and Julsgaard, Brian and Hofmann, Clarissa L M and Goldschmidt, Jan Christoph and Balling, Peter},
    number = {3},
    month = {3},
    pages = {035004},
    volume = {21},
    url = {https://doi.org/10.1088/2040-8986/ab0272 http://stacks.iop.org/2040-8986/21/i=3/a=035004?key=crossref.e4ebd528a25275c04629bbce8086b7d4},
    doi = {10.1088/2040-8986/ab0272},
    issn = {2040-8978},
    keywords = {optical modeling, plasmonics, upconversion}
}

@article{Chng2015a,
    title = {{Enhancement and extinction effects in surface-enhanced stimulated Raman spectroscopy}},
    year = {2015},
    journal = {Phys. Chem. Chem. Phys.},
    author = {Chng, B X K and van Dijk, T. and Bhargava, R and Carney, P S},
    number = {33},
    pages = {21348--21355},
    volume = {17},
    url = {http://xlink.rsc.org/?DOI=C4CP05089D},
    doi = {10.1039/C4CP05089D},
    issn = {1463-9076}
}

@article{Klimov1999,
    title = {{Enhancement and inhibition of spontaneous emission rates in nanobubbles}},
    year = {1999},
    journal = {Chemical Physics Letters},
    author = {Klimov, V.V. and Letokhov, V.S.},
    number = {5-6},
    month = {3},
    pages = {441--448},
    volume = {301},
    publisher = {North-Holland},
    url = {https://www.sciencedirect.com/science/article/pii/S0009261499000548 http://linkinghub.elsevier.com/retrieve/pii/S0009261499000548},
    doi = {10.1016/S0009-2614(99)00054-8},
    issn = {00092614}
}

@article{Anger2006,
    title = {{Enhancement and quenching of single-molecule fluorescence}},
    year = {2006},
    journal = {Physical Review Letters},
    author = {Anger, Pascal and Bharadwaj, Palash and Novotny, Lukas},
    number = {11},
    month = {3},
    pages = {113002},
    volume = {96},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.96.113002},
    doi = {10.1103/PhysRevLett.96.113002},
    issn = {0031-9007},
    keywords = {6837Uv, 7320Mf, 7867Bf, numbers: 3350{\"{y}}j}
}

@article{Rajesh2017,
    title = {{Enhancement of down- and upconversion intensities in Er 3+ /Yb 3+ co-doped oxyfluoro tellurite glasses induced by Ag species and nanoparticles}},
    year = {2017},
    journal = {Journal of Luminescence},
    author = {Rajesh, Dagupati and Reza Dousti, M. and Amjad, Raja J. and de Camargo, A.S.S.},
    month = {12},
    pages = {250--255},
    volume = {192},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022231317302922},
    doi = {10.1016/j.jlumin.2017.06.059},
    issn = {00222313}
}

@article{Wiecha2019,
    title = {{Enhancement of electric and magnetic dipole transition of rare-earth-doped thin films tailored by high-index dielectric nanostructures}},
    year = {2019},
    journal = {Applied Optics},
    author = {Wiecha, Peter R and Majorel, Clément and Girard, Christian and Arbouet, Arnaud and Masenelli, Bruno and Boisron, Olivier and Lecestre, Aurélie and Larrieu, Guilhem and Paillard, Vincent and Cuche, Aurélien},
    number = {7},
    month = {3},
    pages = {1682--1690},
    volume = {58},
    url = {https://doi.org/10.1364/AO.58.001682 https://www.osapublishing.org/abstract.cfm?URI=ao-58-7-1682},
    doi = {10.1364/AO.58.001682},
    issn = {1559-128X}
}

@article{Kuhn2006,
    title = {{Enhancement of single-molecule fluorescence using a gold nanoparticle as an optical nanoantenna}},
    year = {2006},
    journal = {Physical Review Letters},
    author = {K{\"{u}}hn, Sergei and H{\aa}kanson, Ulf and Rogobete, Lavinia and Sandoghdar, Vahid},
    number = {1},
    month = {7},
    pages = {017402},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.97.017402},
    doi = {10.1103/PhysRevLett.97.017402},
    issn = {0031-9007},
    keywords = {0779Fc, 3380{\"{y}}b, 4250{\"{y}}p, numbers: 7867Bf}
}

@article{HashemiZadeh2017,
    title = {{Enhancement of the thermo-optical response of silver nanoparticles due to surface plasmon resonance}},
    year = {2017},
    journal = {Journal of Applied Physics},
    author = {Hashemi Zadeh, Sakineh and Rashidi-Huyeh, Majid and Palpant, Bruno},
    number = {16},
    month = {10},
    pages = {163108},
    volume = {122},
    url = {https://doi.org/10.1063/1.4997276 http://aip.scitation.org/toc/jap/122/16 http://aip.scitation.org/doi/10.1063/1.4997276},
    doi = {10.1063/1.4997276},
    issn = {0021-8979}
}

@article{Chen2008,
    title = {{Enhancement of the upconversion radiation in Y2O3:Er3+ nanocrystals by codoping with Li+ ions}},
    year = {2008},
    journal = {Applied Physics Letters},
    author = {Chen, G. Y. and Liu, H. C. and Somesfalean, G. and Sheng, Y. Q. and Liang, H. J. and Zhang, Z. G. and Sun, Q. and Wang, F. P.},
    number = {11},
    month = {3},
    pages = {113114},
    volume = {92},
    url = {http://aip.scitation.org/doi/10.1063/1.2901039},
    doi = {10.1063/1.2901039},
    issn = {0003-6951}
}

@article{Sakat2020,
    title = {{Enhancing light absorption in a nanovolume with a nanoantenna: theory and figure of merit}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Sakat, Emilie and Wojszvzyk, Léo and Greffet, Jean-Jacques and Hugonin, Jean-Paul and Sauvan, Christophe},
    month = {5},
    pages = {acsphotonics.0c00329},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.0c00329},
    doi = {10.1021/acsphotonics.0c00329},
    issn = {2330-4022}
}

@article{Pirruccio2017,
    title = {{Enhancing light absorption in graphene with plasmonic lattices}},
    year = {2017},
    journal = {EPL (Europhysics Letters)},
    author = {Pirruccio, G. and Ramezani, M. and G{\'{o}}mez Rivas, J.},
    number = {1},
    month = {7},
    pages = {17006},
    volume = {119},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0295-5075/119/i=1/a=17006?key=crossref.4342a11ea12b99112080bb4a59567b2b},
    doi = {10.1209/0295-5075/119/17006},
    issn = {0295-5075}
}

@article{Gollmer2017,
    title = {{Enhancing light absorption in organic semiconductor thin films by one-dimensional gold nanowire gratings}},
    year = {2017},
    journal = {Physical Review Materials},
    author = {Gollmer, Dominik A and Lorch, Christopher and Schreiber, Frank and Kern, Dieter P and Fleischer, Monika},
    number = {5},
    month = {10},
    pages = {054602},
    volume = {1},
    url = {https://journals.aps.org/prmaterials/pdf/10.1103/PhysRevMaterials.1.054602 https://link.aps.org/doi/10.1103/PhysRevMaterials.1.054602},
    doi = {10.1103/PhysRevMaterials.1.054602},
    issn = {2475-9953}
}

@article{Li2017e,
    title = {{Enhancing magnetic dipole emission by a nano-doughnut-shaped silicon disk}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Li, Jiaqi and Verellen, Niels and Van Dorpe, Pol},
    number = {8},
    month = {8},
    pages = {1893--1898},
    volume = {4},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.7b00509 https://pubs.acs.org/doi/10.1021/acsphotonics.7b00509},
    doi = {10.1021/acsphotonics.7b00509},
    issn = {2330-4022},
    keywords = {all-dielectric nanoparticles, magnetic dipole, nonradiative decay rate, quantum efficiency, radiative decay rate}
}

@article{Sanz-Paz2018,
    title = {{Enhancing Magnetic Light Emission with All-Dielectric Optical Nanoantennas}},
    year = {2018},
    journal = {Nano Letters},
    author = {Sanz-Paz, Maria and Ernandes, Cyrine and Esparza, Juan Uriel and Burr, Geoffrey W and van Hulst, Niek F and Maitre, Agnès and Aigouy, Lionel and Gacoin, Thierry and Bonod, Nicolas and Garcia-Parajo, Maria F and Bidault, Sébastien and Mivelle, Mathieu},
    number = {6},
    month = {6},
    pages = {3481--3487},
    volume = {18},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.8b00548},
    doi = {10.1021/acs.nanolett.8b00548},
    issn = {1530-6984}
}

@article{Ni2012,
    title = {{Enhancing single-nanoparticle surface-chemistry by plasmonic overheating in an optical trap}},
    year = {2012},
    journal = {Nano Letters},
    author = {Ni, Weihai and Ba, Haojin and Lutich, Andrey A. and J{\"{a}}ckel, Frank and Feldmann, Jochen},
    number = {9},
    month = {9},
    pages = {4647--4650},
    volume = {12},
    url = {https://pubs.acs.org/doi/10.1021/nl301937j},
    doi = {10.1021/nl301937j},
    issn = {1530-6984}
}

@article{Shang2015,
    title = {{Enhancing Solar Cell Efficiency Using Photon Upconversion Materials}},
    year = {2015},
    journal = {Nanomaterials},
    author = {Shang, Yunfei and Hao, Shuwei and Yang, Chunhui and Chen, Guanying},
    number = {4},
    month = {10},
    pages = {1782--1809},
    volume = {5},
    publisher = {Multidisciplinary Digital Publishing Institute},
    url = {http://www.mdpi.com/2079-4991/5/4/1782/},
    doi = {10.3390/nano5041782},
    issn = {2079-4991},
    keywords = {efficiency, photovoltaic, upconversion}
}

@article{Huang2013,
    title = {{Enhancing solar cell efficiency: the search for luminescent materials as spectral converters}},
    year = {2013},
    journal = {Chem. Soc. Rev.},
    author = {Huang, Xiaoyong and Han, Sanyang and Huang, Wei and Liu, Xiaogang},
    number = {1},
    month = {12},
    pages = {173--201},
    volume = {42},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C2CS35288E},
    doi = {10.1039/C2CS35288E},
    issn = {0306-0012}
}

@article{Gao2020,
    title = {{Enhancing upconversion photoluminescence by plasmonic-photonic hybrid mode}},
    year = {2020},
    journal = {Optics Express},
    author = {Gao, Yuan and Murai, Shunsuke and Zhang, Feifei and Tamura, Sayaka and Tomita, Koji and Tanaka, Katsuhisa},
    number = {2},
    month = {1},
    pages = {886--897},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-28-2-886},
    doi = {10.1364/OE.379314},
    issn = {1094-4087}
}

@article{Garfield2018,
    title = {{Enrichment of molecular antenna triplets amplifies upconverting nanoparticle emission}},
    year = {2018},
    journal = {Nature Photonics},
    author = {Garfield, David J and Borys, Nicholas J and Hamed, Samia M and Torquato, Nicole A and Tajon, Cheryl A and Tian, Bining and Shevitski, Brian and Barnard, Edward S and Suh, Yung Doug and Aloni, Shaul and Neaton, Jeffrey B and Chan, Emory M and Cohen, Bruce E and Schuck, P James},
    number = {7},
    month = {7},
    pages = {402--407},
    volume = {12},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41566-018-0156-x http://www.nature.com/articles/s41566-018-0156-x},
    doi = {10.1038/s41566-018-0156-x},
    issn = {1749-4885}
}

@article{Naik2014,
    title = {{Epitaxial superlattices with titanium nitride as a plasmonic component for optical hyperbolic metamaterials}},
    year = {2014},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Naik, Gururaj V and Saha, Bivas and Liu, Jing and Saber, Sammy M and Stach, Eric A and Irudayaraj, Joseph M K and Sands, Timothy D and Shalaev, Vladimir M and Boltasseva, Alexandra},
    number = {21},
    month = {5},
    pages = {7546--7551},
    volume = {111},
    url = {http://www.pnas.org/content/111/21/7546.full.pdf http://www.pnas.org/cgi/doi/10.1073/pnas.1319446111},
    doi = {10.1073/pnas.1319446111},
    issn = {0027-8424}
}

@article{Zs2014,
    title = {{Equivalence of Magnetic Metamaterials and Composites in the View of Effective Medium Theories}},
    year = {2014},
    journal = {IEEE Transactions on Magnetics},
    author = {Szabo, Zsolt and Fuzi, Janos},
    number = {4},
    month = {4},
    pages = {1--4},
    volume = {50},
    url = {http://ieeexplore.ieee.org/lpdocs/epic03/wrapper.htm?arnumber=6798063},
    doi = {10.1109/TMAG.2013.2288297},
    issn = {0018-9464}
}

@article{Albooyeh2017,
    title = {{Equivalent realizations of reciprocal metasurfaces: Role of tangential and normal polarization}},
    year = {2017},
    journal = {Physical Review B},
    author = {Albooyeh, M and Kwon, D.-H and Capolino, F and Tretyakov, S A},
    number = {11},
    month = {3},
    pages = {115435},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.115435 https://link.aps.org/doi/10.1103/PhysRevB.95.115435},
    doi = {10.1103/PhysRevB.95.115435},
    issn = {2469-9950}
}

@article{Yaghjian1996a,
    title = {{Erratum: ‘‘Sampling criteria for resonant antennas and scatterers’’ [J. Appl. Phys. 79 , 7474 (1996)]}},
    year = {1996},
    journal = {Journal of Applied Physics},
    author = {Yaghjian, Arthur D.},
    number = {4},
    month = {8},
    pages = {2547--2547},
    volume = {80},
    url = {http://aip.scitation.org/doi/10.1063/1.363101},
    doi = {10.1063/1.363101},
    issn = {0021-8979}
}

@article{Etchegoin2007,
    title = {{Erratum: “An analytic model for the optical properties of gold” [J. Chem. Phys. 125, 164705 (2006)]}},
    year = {2007},
    journal = {The Journal of Chemical Physics},
    author = {Etchegoin, P G and Le Ru, E C and Meyer, M},
    number = {18},
    month = {11},
    pages = {189901},
    volume = {127},
    url = {http://aip.scitation.org/toc/jcp/127/18 http://aip.scitation.org/doi/10.1063/1.2802403},
    doi = {10.1063/1.2802403},
    issn = {0021-9606}
}

@article{Azarfar2018,
    title = {{Estimating and correcting interference fringes in infrared spectra in infrared hyperspectral imaging}},
    year = {2018},
    journal = {The Analyst},
    author = {Azarfar, Ghazal and Aboualizadeh, Ebrahim and Walter, Nicholas M and Ratti, Simona and Olivieri, Camilla and Norici, Alessandra and Nasse, Michael and Kohler, Achim and Giordano, Mario and Hirschmugl, Carol J},
    number = {19},
    pages = {4674--4683},
    volume = {143},
    url = {https://pubs.rsc.org/en/content/articlepdf/2018/an/c8an00093j http://xlink.rsc.org/?DOI=C8AN00093J},
    doi = {10.1039/C8AN00093J},
    issn = {0003-2654}
}

@article{Kohler2008,
    title = {{Estimating and Correcting Mie Scattering in Synchrotron-Based Microscopic Fourier Transform Infrared Spectra by Extended Multiplicative Signal Correction}},
    year = {2008},
    journal = {Applied Spectroscopy},
    author = {Kohler, A. and Sul{\'{e}}-Suso, J. and Sockalingum, G. D. and Tobin, M. and Bahrami, F. and Yang, Y. and Pijanka, J. and Dumas, P. and Cotte, M. and van Pittius, D. G. and Parkes, G. and Martens, H.},
    number = {3},
    month = {3},
    pages = {259--266},
    volume = {62},
    url = {http://journals.sagepub.com/doi/10.1366/000370208783759669},
    isbn = {6203000000},
    doi = {10.1366/000370208783759669},
    issn = {0003-7028},
    pmid = {18339231},
    keywords = {EMSC, Extended multiplicative signal correction, Fourier transform infrared spectroscopy, Mie scattering, Model based preprocessing, PCA, Principle component analysis, Synchrotron-based FT-IR spectroscopy}
}

@article{Axer2016,
    title = {{Estimating Fiber Orientation Distribution Functions in 3D-Polarized Light Imaging}},
    year = {2016},
    journal = {Frontiers in Neuroanatomy},
    author = {Axer, Markus and Strohmer, Sven and Gr{\"{a}}{\ss}el, David and B{\"{u}}cker, Oliver and Dohmen, Melanie and Reckfort, Julia and Zilles, Karl and Amunts, Katrin},
    number = {April},
    month = {4},
    pages = {40},
    volume = {10},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=4835454&tool=pmcentrez&rendertype=abstract http://journal.frontiersin.org/Article/10.3389/fnana.2016.00040/abstract},
    doi = {10.3389/fnana.2016.00040},
    issn = {1662-5129},
    pmid = {27147981},
    keywords = {23 december 2015, 3d-pli, connectome, equally to this work, fiber architecture, human brain, odf, polar, polarized light imaging, received, these authors have contributed}
}

@article{Ruppin2000,
    title = {{Evaluation of extended Maxwell-Garnett theories}},
    year = {2000},
    journal = {Optics Communications},
    author = {Ruppin, R.},
    number = {4-6},
    month = {8},
    pages = {273--279},
    volume = {182},
    publisher = {North-Holland},
    url = {http://www.sciencedirect.com/science/article/pii/S0030401800008257 http://linkinghub.elsevier.com/retrieve/pii/S0030401800008257},
    doi = {10.1016/S0030-4018(00)00825-7},
    issn = {00304018}
}

@article{Liu2011a,
    title = {{Evaluation of high performance fabric under light irradiation}},
    year = {2011},
    journal = {Journal of Applied Polymer Science},
    author = {Liu, Xiaoyan and Yu, Weidong and Pan, Ning},
    number = {1},
    month = {4},
    pages = {552--556},
    volume = {120},
    url = {http://doi.wiley.com/10.1002/app.33200},
    isbn = {0124002005},
    doi = {10.1002/app.33200},
    issn = {00218995},
    pmid = {19875328},
    arxivId = {1206.4529},
    keywords = {DSC, FTIR, X-ray, fibers, irradiation}
}

@article{Lahiri2018,
    title = {{Evaluation of temperature history of a spherical nanosystem irradiated with various short-pulse laser sources}},
    year = {2018},
    journal = {Physical Review E},
    author = {Lahiri, Arnab and Mondal, Pranab K.},
    number = {4},
    month = {4},
    pages = {043302},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.97.043302},
    doi = {10.1103/PhysRevE.97.043302},
    issn = {2470-0045}
}

@article{Schelm2005,
    title = {{Evaluation of the limits of resonance tunability in metallic nanoshells with a spectral averaging method}},
    year = {2005},
    journal = {Journal of the Optical Society of America A},
    author = {Schelm, Stefan and Smith, Geoff B},
    number = {7},
    month = {7},
    pages = {1288--1292},
    volume = {22},
    url = {https://www.osapublishing.org/DirectPDFAccess/D34CB7EA-020A-0DD0-2A3BA166390EED51_84368/josaa-22-7-1288.pdf?da=1&id=84368&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-22-7-1288},
    doi = {10.1364/JOSAA.22.001288},
    issn = {1084-7529},
    keywords = {2900290, 2904020, OCIS codes}
}

@article{Karpov2011a,
    title = {{Evolution of extinction spectra of monolayer plasmon-resonant colloidal crystals in the process of their synthesis by the moving meniscus method}},
    year = {2011},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Ershov, A. E. and Gavrilyuk, A. P.},
    number = {6},
    pages = {801--806},
    volume = {73},
    url = {http://link.springer.com/10.1134/S1061933X11060081},
    doi = {10.1134/S1061933X11060081},
    issn = {1061-933X}
}

@article{Karpov2010b,
    title = {{Evolution of extinction spectra of plasmon resonance nanocolloids in the process of their crystallization}},
    year = {2010},
    journal = {Optics and Spectroscopy},
    author = {Karpov, S. V. and Isaev, I. L. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {9},
    pages = {383--391},
    volume = {109},
    url = {http://link.springer.com/10.1134/S0030400X10090122},
    doi = {10.1134/S0030400X10090122},
    issn = {0030-400X}
}

@article{Vidal1976,
    title = {{Evolution of the Clausius–Mossotti function of noble gases and nitrogen, at moderate and high density, near room temperature}},
    year = {1976},
    journal = {The Journal of Chemical Physics},
    author = {Vidal, D. and Lallemand, M.},
    number = {11},
    month = {6},
    pages = {4293--4302},
    volume = {64},
    url = {https://doi.org/10.1063/1.432114 http://aip.scitation.org/toc/jcp/64/11 http://aip.scitation.org/doi/10.1063/1.480362 http://aip.scitation.org/doi/10.1063/1.432114},
    doi = {10.1063/1.432114},
    issn = {0021-9606}
}

@article{Hu2017,
    title = {{Evolutionary design and prototyping of single crystalline titanium nitride lattice optics}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Hu, Jingtian and Ren, Xiaochen and Reed, Amber N and Reese, Thaddeus and Rhee, Dongjoon and Howe, Brandon and Lauhon, Lincoln J and Urbas, Augustine M and Odom, Teri W},
    number = {3},
    month = {3},
    pages = {606--612},
    volume = {4},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.6b00955 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00955 http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.6b00955},
    doi = {10.1021/acsphotonics.6b00955},
    issn = {2330-4022}
}

@article{Bonod2019,
    title = {{Evolutionary optimization of all-dielectric magnetic nanoantennas}},
    year = {2019},
    author = {Bonod, Nicolas and Bidault, Sebastien and Burr, Geoffrey W. and Mivelle, Mathieu},
    month = {1},
    url = {http://arxiv.org/abs/1901.06913},
    arxivId = {1901.06913}
}

@article{Jacak2014,
    title = {{Exact solution for velocity of plasmon-polariton in metallic nano-chain}},
    year = {2014},
    journal = {Optics Express},
    author = {Jacak, Witold A.},
    number = {16},
    month = {8},
    pages = {18958},
    volume = {22},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-16-18958},
    doi = {10.1364/OE.22.018958},
    issn = {1094-4087},
    keywords = {Plasmonics, Polaritons}
}

@article{Lalor1972,
    title = {{Exact Solution of the Equations of Molecular Optics for Refraction and Reflection of an Electromagnetic Wave on a Semi-Infinite Dielectric*}},
    year = {1972},
    journal = {Journal of the Optical Society of America},
    author = {Lalor, Éamon and Wolf, E.},
    number = {10},
    month = {10},
    pages = {1165},
    volume = {62},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josa-62-10-1165},
    doi = {10.1364/JOSA.62.001165},
    issn = {0030-3941}
}

@article{Baranov2013,
    title = {{Exactly solvable toy model for surface plasmon amplification by stimulated emission of radiation}},
    year = {2013},
    journal = {Optics Express},
    author = {Baranov, D. G. and Andrianov, E.S. and Vinogradov, A. P. and Lisyansky, A. A.},
    number = {9},
    month = {5},
    pages = {10779--10791},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-9-10779},
    doi = {10.1364/OE.21.010779},
    issn = {1094-4087}
}

@article{Kinsey2015,
    title = {{Examining nanophotonics for integrated hybrid systems: a review of plasmonic interconnects and modulators using traditional and alternative materials [Invited]}},
    year = {2015},
    journal = {Journal of the Optical Society of America B},
    author = {Kinsey, N. and Ferrera, M. and Shalaev, V. M. and Boltasseva, A.},
    number = {1},
    month = {1},
    pages = {121--142},
    volume = {32},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-32-1-121},
    doi = {10.1364/JOSAB.32.000121},
    issn = {0740-3224},
    keywords = {Integrated optics, Integrated optics materials, Modulators, Plasmonics, Waveguides}
}

@article{Longhi2018,
    title = {{Exceptional points and photonic catastrophe}},
    year = {2018},
    journal = {Optics Letters},
    author = {Longhi, S},
    number = {12},
    month = {6},
    pages = {2929--2932},
    volume = {43},
    url = {https://doi.org/10.1364/OL.43.002929 https://www.osapublishing.org/abstract.cfm?URI=ol-43-12-2929},
    doi = {10.1364/OL.43.002929},
    issn = {0146-9592},
    keywords = {(0001600) Classical and quantum physics, (1303120) Integrated optics devices, OCIS codes: (1302790) Guided waves}
}

@article{Li2019d,
    title = {{Exceptional points and spectral singularities in active epsilon-near-zero plasmonic waveguides}},
    year = {2019},
    journal = {Physical Review B},
    author = {Li, Ying and Argyropoulos, Christos},
    number = {7},
    month = {2},
    pages = {075413},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.99.075413},
    doi = {10.1103/PhysRevB.99.075413},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.99.075413 url:https://doi.org}
}

@article{Abdrabou2019,
    title = {{Exceptional points for resonant states on parallel circular dielectric cylinders}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Abdrabou, Amgad and Lu, Ya Yan},
    number = {6},
    month = {6},
    pages = {1659--1667},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.001659 https://www.osapublishing.org/abstract.cfm?URI=josab-36-6-1659},
    doi = {10.1364/JOSAB.36.001659},
    issn = {0740-3224}
}

@article{Li2019c,
    title = {{Exceptional points in chiral metasurface based on graphene strip arrays}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Li, Jinyang and Fu, Jie and Liao, Qing and Ke, Shaolin},
    number = {9},
    month = {9},
    pages = {2492--2498},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.002492 https://www.osapublishing.org/abstract.cfm?URI=josab-36-9-2492},
    doi = {10.1364/JOSAB.36.002492},
    issn = {0740-3224}
}

@article{Miri2019,
    title = {{Exceptional points in optics and photonics}},
    year = {2019},
    journal = {Science},
    author = {Miri, Mohammad-Ali and Al{\`{u}}, Andrea},
    number = {6422},
    month = {1},
    pages = {eaar7709},
    volume = {363},
    url = {http://www.sciencemag.org/lookup/doi/10.1126/science.aar7709},
    doi = {10.1126/science.aar7709},
    issn = {0036-8075}
}

@article{Heiss2004,
    title = {{Exceptional points of non-Hermitian operators}},
    year = {2004},
    journal = {Journal of Physics A: Mathematical and General},
    author = {Heiss, W D},
    number = {6},
    month = {2},
    pages = {2455--2464},
    volume = {37},
    url = {http://stacks.iop.org/0305-4470/37/i=6/a=034?key=crossref.41e15ee7456ab978a7ae1d85ce7dcd0e},
    doi = {10.1088/0305-4470/37/6/034},
    issn = {0305-4470}
}

@article{Abdrabou2018,
    title = {{Exceptional points of resonant states on a periodic slab}},
    year = {2018},
    journal = {Physical Review A},
    author = {Abdrabou, Amgad and Lu, Ya Yan},
    number = {6},
    month = {6},
    pages = {063822},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.97.063822},
    doi = {10.1103/PhysRevA.97.063822},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.97.063822 url:https://doi.org}
}

@article{Kullig2018,
    title = {{Exceptional points of third-order in a layered optical microdisk cavity}},
    year = {2018},
    journal = {New Journal of Physics},
    author = {Kullig, Julius and Yi, Chang-Hwan and Hentschel, Martina and Wiersig, Jan},
    number = {8},
    month = {8},
    pages = {083016},
    volume = {20},
    url = {https://doi.org/10.1088/1367-2630/aad594 http://stacks.iop.org/1367-2630/20/i=8/a=083016?key=crossref.792b99597433ab0bf6cdf46004302646},
    doi = {10.1088/1367-2630/aad594},
    issn = {1367-2630}
}

@article{Zhou2019,
    title = {{Exceptional surfaces in PT-symmetric non-Hermitian photonic systems}},
    year = {2019},
    journal = {Optica},
    author = {Zhou, Hengyun and Lee, Jong Yeon and Liu, Shang and Zhen, Bo},
    number = {2},
    month = {2},
    pages = {190--193},
    volume = {6},
    url = {https://doi.org/10.1364/OPTICA.6.000190 https://www.osapublishing.org/abstract.cfm?URI=optica-6-2-190},
    doi = {10.1364/OPTICA.6.000190},
    issn = {2334-2536}
}

@article{Yang2020c,
    title = {{Exceptionally narrow plasmonic surface lattice resonances in gold nanohemisphere array}},
    year = {2020},
    journal = {Journal of Physics D: Applied Physics},
    author = {Yang, Xiuhua and Xiong, Lei and Lu, Yuanfu and Li, Guangyuan},
    month = {7},
    pages = {0--31},
    volume = {in press},
    url = {https://iopscience.iop.org/article/10.1088/1361-6463/aba1ae},
    doi = {10.1088/1361-6463/aba1ae},
    issn = {0022-3727}
}

@article{Kasperczyk2015,
    title = {{Excitation of magnetic dipole transitions at optical frequencies}},
    year = {2015},
    journal = {Physical Review Letters},
    author = {Kasperczyk, Mark and Person, Steven and Ananias, Duarte and Carlos, Luis D and Novotny, Lukas},
    number = {16},
    month = {4},
    pages = {163903},
    volume = {114},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.114.163903},
    doi = {10.1103/PhysRevLett.114.163903},
    issn = {0031-9007}
}

@article{Gadalla2019,
    title = {{Excitation of strong localized surface plasmon resonances in highly metallic titanium nitride nano-antennas for stable performance at elevated temperatures}},
    year = {2019},
    journal = {ACS Applied Nano Materials},
    author = {Gadalla, Mena N and Greenspon, Andrew S and Tamagnone, Michele and Capasso, Federico and Hu, Evelyn L},
    number = {6},
    month = {6},
    pages = {3444--3452},
    volume = {2},
    url = {www.acsanm.org http://pubs.acs.org/doi/10.1021/acsanm.9b00370},
    doi = {10.1021/acsanm.9b00370},
    issn = {2574-0970}
}

@article{Castellanos2020,
    title = {{Exciton-Polaritons with Magnetic and Electric Character in All-Dielectric Metasurfaces}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Castellanos, Gabriel W and Murai, Shunsuke and Raziman, T.V. and Wang, Shaojun and Ramezani, Mohammad and Curto, Alberto G and G{\'{o}}mez Rivas, Jaime},
    month = {4},
    pages = {acsphotonics.0c00063},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.0c00063},
    doi = {10.1021/acsphotonics.0c00063},
    issn = {2330-4022}
}

@article{Humphrey2016b,
    title = {{Excitonic surface lattice resonances}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Humphrey, A. D. and Gentile, M. J. and Barnes, W. L.},
    number = {8},
    month = {8},
    pages = {085004},
    volume = {18},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/2040-8986/18/i=8/a=085004?key=crossref.d8296f8e69f88417e6ca6912f0f6d98d},
    doi = {10.1088/2040-8978/18/8/085004},
    issn = {2040-8978},
    keywords = {exciton, exciton-polariton, lattice resonance, nanophotonic}
}

@article{Balberg1984,
    title = {{Excluded volume and its relation to the onset of percolation}},
    year = {1984},
    journal = {Physical Review B},
    author = {Balberg, I. and Anderson, C. H. and Alexander, S. and Wagner, N.},
    number = {7},
    month = {10},
    pages = {3933--3943},
    volume = {30},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.30.3933},
    doi = {10.1103/PhysRevB.30.3933},
    issn = {0163-1829}
}

@article{Vlasin2014,
    title = {{Expanding effective-medium theory to optical diamagnetic responses in magnetoplasmonic colloids}},
    year = {2014},
    journal = {Physical Review Applied},
    author = {Vla{\v{s}}{\'{i}}n, Ondřej and Pascu, Oana and Roig, Anna and Herranz, Gervasi},
    number = {5},
    month = {11},
    pages = {054003},
    volume = {2},
    url = {https://link.aps.org/doi/10.1103/PhysRevApplied.2.054003},
    doi = {10.1103/PhysRevApplied.2.054003},
    issn = {2331-7019}
}

@article{Wu2019a,
    title = {{Expanding the toolbox for lanthanide-doped upconversion nanocrystals}},
    year = {2019},
    journal = {Journal of Physics D: Applied Physics},
    author = {Wu, Yiming and Ang, Melgious Jin Yan and Sun, Mingzi and Huang, Bolong and Liu, Xiaogang},
    number = {38},
    month = {9},
    pages = {383002},
    volume = {52},
    url = {https://doi.org/10.1088/1361-6463/ab29c7 https://iopscience.iop.org/article/10.1088/1361-6463/ab29c7},
    doi = {10.1088/1361-6463/ab29c7},
    issn = {0022-3727}
}

@article{Moreira2016,
    title = {{Expansion of arbitrary electromagnetic fields in terms of vector spherical wave functions}},
    year = {2016},
    journal = {Optics Express},
    author = {Moreira, Wendel Lopes and Neves, Antonio Alvaro Ranha and Garbos, Martin K. and Euser, Tijmen G. and Cesar, Carlos Lenz},
    number = {3},
    month = {2},
    pages = {2370--2382},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-3-2370},
    doi = {10.1364/OE.24.002370},
    issn = {1094-4087}
}

@article{Chen2017a,
    title = {{Experimental Comparison of Photothermal Conversion Efficiency of Gold Nanotriangle and Nanorod in Laser Induced Thermal Therapy}},
    year = {2017},
    journal = {Nanomaterials},
    author = {Chen, Qin and Chen, Qin and Qi, Hong and Ruan, Liming and Ren, Yatao},
    number = {12},
    month = {11},
    pages = {416},
    volume = {7},
    url = {http://www.mdpi.com/2079-4991/7/12/416},
    doi = {10.3390/nano7120416},
    issn = {2079-4991}
}

@article{Moitra2014,
    title = {{Experimental demonstration of a broadband all-dielectric metamaterial perfect reflector}},
    year = {2014},
    journal = {Applied Physics Letters},
    author = {Moitra, Parikshit and Slovick, Brian A. and Gang Yu, Zhi and Krishnamurthy, S. and Valentine, Jason},
    number = {17},
    month = {4},
    pages = {171102},
    volume = {104},
    url = {http://aip.scitation.org/doi/10.1063/1.4873521},
    doi = {10.1063/1.4873521},
    issn = {0003-6951}
}

@article{Lu2016,
    title = {{Experimental demonstration of plasmon enhanced energy transfer rate in NaYF4:Yb3+,Er3+ upconversion nanoparticles}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Lu, Dawei and Mao, Chenchen and Cho, Suehyun K. and Ahn, Sungmo and Park, Wounjhang},
    number = {August 2015},
    month = {1},
    pages = {18894},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep18894},
    doi = {10.1038/srep18894},
    issn = {2045-2322}
}

@article{Zhao2015,
    title = {{Experimental demonstration of sharp Fano resonance within binary gold nanodisk array through lattice coupling effects}},
    year = {2015},
    journal = {Optics Letters},
    author = {Zhao, Wenyu and Jiang, Yongyuan},
    number = {1},
    month = {1},
    pages = {93--96},
    volume = {40},
    url = {http://dx.doi.org/10.1364/OL.40.000093w https://www.osapublishing.org/abstract.cfm?URI=ol-40-1-93},
    doi = {10.1364/OL.40.000093},
    issn = {0146-9592},
    keywords = {(0506624) Subwavelength structures, (2804788) Optical sensing and sensors, (3106188) Spectral properties, OCIS codes: (2406680) Surface plasmons}
}

@article{Tsoi2016,
    title = {{Experimental demonstration of the optical lattice resonance in arrays of Si nanoresonators}},
    year = {2016},
    journal = {Applied Physics Letters},
    author = {Tsoi, Stanislav and Bezares, Francisco J. and Giles, Alexander and Long, James P. and Glembocki, Orest J. and Caldwell, Joshua D. and Owrutsky, Jeffrey},
    number = {11},
    month = {3},
    pages = {111101},
    volume = {108},
    url = {http://aip.scitation.org/doi/10.1063/1.4943785},
    doi = {10.1063/1.4943785},
    issn = {0003-6951}
}

@article{Kinsey2014,
    title = {{Experimental demonstration of titanium nitride plasmonic interconnects}},
    year = {2014},
    journal = {Optics Express},
    author = {Kinsey, N. and Ferrera, M. and Naik, G. V. and Babicheva, V. E. and Shalaev, V. M. and Boltasseva, A.},
    number = {10},
    month = {5},
    pages = {12238},
    volume = {22},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-10-12238},
    doi = {10.1364/OE.22.012238},
    issn = {1094-4087},
    keywords = {Integrated optics materials, Optical interconnects, Plasmonics, Surface plasmons, Waveguides}
}

@article{Koenderink2007,
    title = {{Experimental evidence for large dynamic effects on the plasmon dispersion of subwavelength metal nanoparticle waveguides}},
    year = {2007},
    journal = {Physical Review B},
    author = {Koenderink, A. Femius and de Waele, René and Prangsma, Jord C. and Polman, Albert},
    number = {20},
    month = {11},
    pages = {201403},
    volume = {76},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.76.201403},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.76.201403},
    issn = {1098-0121},
    arxivId = {arXiv:0707.2731v1}
}

@article{Karpov2007,
    title = {{Experimental manifestations of the correlation between the local structure of silver nanoparticle aggregates and their absorption spectra}},
    year = {2007},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Gerasimov, V. S. and Grachev, A. S. and Isaev, I. L. and Podavalova, O. P. and Slabko, V. V.},
    number = {2},
    month = {4},
    pages = {170--179},
    volume = {69},
    url = {http://link.springer.com/10.1134/S1061933X07020056},
    doi = {10.1134/S1061933X07020056},
    issn = {1061-933X}
}

@article{Chu2008,
    title = {{Experimental observation of narrow surface plasmon resonances in gold nanoparticle arrays}},
    year = {2008},
    journal = {Applied Physics Letters},
    author = {Chu, Yizhuo and Schonbrun, Ethan and Yang, Tian and Crozier, Kenneth B.},
    number = {18},
    month = {11},
    pages = {181108},
    volume = {93},
    url = {http://aip.scitation.org/doi/10.1063/1.3012365},
    isbn = {0003-6951},
    doi = {10.1063/1.3012365},
    issn = {0003-6951}
}

@article{Turbil2019,
    title = {{Experimental studies of the transmission of light through low-coverage regular or random arrays of silica micropillars supported by a glass substrate}},
    year = {2019},
    journal = {Applied Optics},
    author = {Turbil, Colette and Yoo, Thomas Sang Hyuk and Simonsen, Ingve and Teisseire, Jeremie and Gozhyk, Iryna and Garcia-Caurel, Enric},
    number = {33},
    month = {11},
    pages = {9267--9278},
    volume = {58},
    url = {https://doi.org/10.1364/AO.58.009267 https://www.osapublishing.org/abstract.cfm?URI=ao-58-33-9267},
    doi = {10.1364/AO.58.009267},
    issn = {1559-128X}
}

@article{Filonov2012,
    title = {{Experimental verification of the concept of all-dielectric nanoantennas}},
    year = {2012},
    journal = {Applied Physics Letters},
    author = {Filonov, Dmitry S. and Krasnok, Alexander E. and Slobozhanyuk, Alexey P. and Kapitanova, Polina V. and Nenasheva, Elizaveta A. and Kivshar, Yuri S. and Belov, Pavel A.},
    number = {20},
    month = {5},
    pages = {201113},
    volume = {100},
    url = {http://aip.scitation.org/doi/10.1063/1.4719209},
    doi = {10.1063/1.4719209},
    issn = {0003-6951}
}

@article{Alonso-Gonzalez2013,
    title = {{Experimental verification of the spectral shift between near- and far-field peak intensities of plasmonic infrared nanoantennas}},
    year = {2013},
    journal = {Physical Review Letters},
    author = {Alonso-Gonz{\'{a}}lez, P and Albella, P and Neubrech, F and Huck, C and Chen, J and Golmar, F and Casanova, F and Hueso, L E and Pucci, A and Aizpurua, J and Hillenbrand, R},
    number = {20},
    month = {5},
    pages = {203902},
    volume = {110},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.110.203902 https://link.aps.org/doi/10.1103/PhysRevLett.110.203902},
    doi = {10.1103/PhysRevLett.110.203902},
    issn = {0031-9007}
}

@article{Huang2018a,
    title = {{Experimentally demonstrating plasmonic lattice mode in periodic Ag nanoparticle arrays on quartz trapezoidal pillars}},
    year = {2018},
    journal = {Journal of Physics D: Applied Physics},
    author = {Huang, Xiaodan and Lou, Chaogang and Zhang, Hao},
    number = {46},
    month = {11},
    pages = {465101},
    volume = {51},
    url = {https://doi.org/10.1088/1361-6463/aae181 http://stacks.iop.org/0022-3727/51/i=46/a=465101?key=crossref.ed3e4769acd1cabbff9623c2b1abadbd},
    doi = {10.1088/1361-6463/aae181},
    issn = {0022-3727}
}

@article{Lam1992,
    title = {{Explicit asymptotic formulas for the positions, widths, and strengths of resonances in Mie scattering}},
    year = {1992},
    journal = {Journal of the Optical Society of America B},
    author = {Lam, C C and Leung, P T and Young, K},
    number = {9},
    month = {9},
    pages = {1585--1592},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-9-9-1585},
    doi = {10.1364/JOSAB.9.001585},
    issn = {0740-3224}
}

@article{Moroz2001,
    title = {{Exponentially convergent lattice sums}},
    year = {2001},
    journal = {Optics Letters},
    author = {Moroz, Alexander},
    number = {15},
    month = {8},
    pages = {1119--1121},
    volume = {26},
    url = {http://www.opticsinfobase.org/abstract.cfm?id=64901 https://www.osapublishing.org/abstract.cfm?URI=ol-26-15-1119},
    isbn = {0146-9592},
    doi = {10.1364/OL.26.001119},
    issn = {0146-9592},
    pmid = {18049535}
}

@article{Petronijevic2019,
    title = {{Extended chiro-optical near-field response of achiral plasmonic lattices}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Petronijevic, Emilija and Sandoval, Elizabeth Mendoza and Ramezani, Mohammad and Ord{\'{o}}{\~{n}}ez-Romero, César L. and Noguez, Cecilia and Bovino, Fabio Antonio and Sibilia, Concita and Pirruccio, Giuseppe},
    number = {38},
    month = {9},
    pages = {23620--23627},
    volume = {123},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.jpcc.9b06556},
    doi = {10.1021/acs.jpcc.9b06556},
    issn = {1932-7447}
}

@article{Zakomirnyi2019,
    title = {{Extended discrete interaction model: Plasmonic excitations of silver nanoparticles}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Zakomirnyi, Vadim I. and Rinkevicius, Zilvinas and Baryshnikov, Glib V. and S{\o}rensen, Lasse Kragh and {\AA}gren, Hans},
    number = {47},
    month = {11},
    pages = {28867--28880},
    volume = {123},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.9b07410 https://pubs.acs.org/doi/abs/10.1021/acs.jpcc.9b07410},
    doi = {10.1021/acs.jpcc.9b07410},
    issn = {1932-7447}
}

@article{Benfatto2011,
    title = {{Extended Drude model and role of interband transitions in the midinfrared spectra of pnictides}},
    year = {2011},
    journal = {Physical Review B},
    author = {Benfatto, L. and Cappelluti, E. and Ortenzi, L. and Boeri, L.},
    number = {22},
    month = {6},
    pages = {224514},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.83.224514},
    doi = {10.1103/PhysRevB.83.224514},
    issn = {1098-0121},
    arxivId = {1104.1346}
}

@article{Battie2014a,
    title = {{Extended Maxwell-Garnett-Mie formulation applied to size dispersion of metallic nanoparticles embedded in host liquid matrix}},
    year = {2014},
    journal = {Journal of Chemical Physics},
    author = {Battie, Y. and Resano-Garcia, A. and Chaoui, N. and Zhang, Y. and En Naciri, A.},
    number = {4},
    volume = {140},
    doi = {10.1063/1.4862995},
    issn = {00219606},
    pmid = {25669565}
}

@article{Martens1991,
    title = {{Extended multiplicative signal correction and spectral interference subtraction: New preprocessing methods for near infrared spectroscopy}},
    year = {1991},
    journal = {Journal of Pharmaceutical and Biomedical Analysis},
    author = {Martens, Harald and Stark, Edward},
    number = {8},
    month = {1},
    pages = {625--635},
    volume = {9},
    url = {http://linkinghub.elsevier.com/retrieve/pii/073170859180188F},
    doi = {10.1016/0731-7085(91)80188-F},
    issn = {07317085}
}

@article{Kohler2005,
    title = {{Extended Multiplicative Signal Correction as a Tool for Separation and Characterization of Physical and Chemical Information in Fourier Transform Infrared Microscopy Images of Cryo-Sections of Beef Loin}},
    year = {2005},
    journal = {Applied Spectroscopy},
    author = {Kohler, A and Kirschner, C and Oust, A and Martens, H},
    number = {6},
    month = {6},
    pages = {707--716},
    volume = {59},
    url = {papers2://publication/uuid/91950CD8-6F09-4DCA-AB8F-77BC56C35722 http://journals.sagepub.com/doi/10.1366/0003702054280649},
    doi = {10.1366/0003702054280649},
    issn = {0003-7028}
}

@article{Rasskazov19AS,
    title = {{Extended multiplicative signal correction for infrared microspectroscopy of heterogeneous samples with cylindrical domains}},
    year = {2019},
    journal = {Applied Spectroscopy},
    author = {Rasskazov, Ilia L and Singh, Rajveer and Carney, P Scott and Bhargava, Rohit},
    number = {8},
    month = {8},
    pages = {859--869},
    volume = {73},
    url = {http://journals.sagepub.com/doi/10.1177/0003702819844528},
    doi = {10.1177/0003702819844528},
    issn = {0003-7028},
    keywords = {extended multiplicative signal correction, fibers, mid-infrared microspectroscopy, scattering}
}

@article{Afseth2012,
    title = {{Extended multiplicative signal correction in vibrational spectroscopy, a tutorial}},
    year = {2012},
    journal = {Chemometrics and Intelligent Laboratory Systems},
    author = {Afseth, Nils Kristian and Kohler, Achim},
    month = {8},
    pages = {92--99},
    volume = {117},
    url = {https://ac.els-cdn.com/S0169743912000494/1-s2.0-S0169743912000494-main.pdf?_tid=4e810b8e-c0d8-11e7-9701-00000aacb361&acdnat=1509742273_67dd1ae685712c421a2052885a786e56 http://linkinghub.elsevier.com/retrieve/pii/S0169743912000494},
    doi = {10.1016/j.chemolab.2012.03.004},
    issn = {01697439},
    keywords = {Chemical interference, Extended multiplicative signal correction, Physical interference, Polynomial extensions, Preprocessing, Vibrational spectroscopy}
}

@article{Mitri2016,
    title = {{Extended optical theorem for scalar monochromatic acoustical beams of arbitrary wavefront in cylindrical coordinates}},
    year = {2016},
    journal = {Ultrasonics},
    author = {Mitri, F.G.},
    month = {4},
    pages = {129--135},
    volume = {67},
    publisher = {Elsevier B.V.},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0041624X1600007X},
    doi = {10.1016/j.ultras.2016.01.006},
    issn = {0041624X},
    keywords = {Absorption, Cross-section, Extinction, Optical theorem, Resonance scattering}
}

@article{Leao-Neto2017,
    title = {{Extended optical theorem in isotropic solids and its application to the elastic radiation force}},
    year = {2017},
    journal = {Journal of Applied Physics},
    author = {Le{\~{a}}o-Neto, J P and Lopes, J H and Silva, G T},
    number = {14},
    month = {4},
    pages = {144902},
    volume = {121},
    url = {https://doi.org/10.1063/1.4980040 http://aip.scitation.org/doi/10.1063/1.4980040},
    doi = {10.1063/1.4980040},
    issn = {0021-8979}
}

@article{Egel2017b,
    title = {{Extending the applicability of the T-matrix method to light scattering by flat particles on a substrate via truncation of sommerfeld integrals}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Egel, Amos and Eremin, Yuri and Wriedt, Thomas and Theobald, Dominik and Lemmer, Uli and Gomard, Guillaume},
    month = {11},
    pages = {279--285},
    volume = {202},
    publisher = {Pergamon},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407317305939 https://ac.els-cdn.com/S0022407317305939/1-s2.0-S0022407317305939-main.pdf?_tid=8f0ee230-bd08-11e7-bdf1-00000aab0f01&acdnat=1509323191_8ebbb834b30cf565d7748ad27b0b0858 https://www.sciencedirect},
    doi = {10.1016/j.jqsrt.2017.08.016},
    issn = {00224073},
    keywords = {Discrete sources method, Multiple scattering, Scattering, Substrate, T-Matrix}
}

@article{Eremin2019,
    title = {{Extension of the discrete sources method to investigate the non-local effect influence on non-spherical core-shell particles}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Eremin, Yuri and Doicu, Adrian and Wriedt, Thomas},
    month = {9},
    pages = {300--308},
    volume = {235},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407319301827},
    doi = {10.1016/j.jqsrt.2019.07.012},
    issn = {00224073}
}

@article{Markel2018,
    title = {{External versus induced and free versus bound electric currents and related fundamental questions of the classical electrodynamics of continuous media: discussion}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Markel, Vadim A},
    number = {10},
    month = {10},
    pages = {1663},
    volume = {35},
    url = {https://doi.org/10.1364/JOSAA.35.001663 https://www.osapublishing.org/abstract.cfm?URI=josaa-35-10-1663},
    doi = {10.1364/JOSAA.35.001663},
    issn = {1084-7529}
}

@article{Berg2008a,
    title = {{Extinction and the optical theorem Part II Multiple particles}},
    year = {2008},
    journal = {Journal of the Optical Society of America A},
    author = {Berg, Matthew J and Sorensen, Christopher M and Chakrabarti, Amitabha},
    number = {7},
    month = {7},
    pages = {1514--1520},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-25-7-1514},
    doi = {10.1364/JOSAA.25.001514},
    issn = {1084-7529}
}

@article{Berg2008,
    title = {{Extinction and the optical theorem. Part I. Single particles}},
    year = {2008},
    journal = {Journal of the Optical Society of America A},
    author = {Berg, Matthew J and Sorensen, Christopher M and Chakrabarti, Amitabha},
    number = {7},
    month = {7},
    pages = {1504--1513},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-25-7-1504},
    doi = {10.1364/JOSAA.25.001504},
    issn = {1084-7529}
}

@article{Markel2019,
    title = {{Extinction, scattering and absorption of electromagnetic waves in the coupled-dipole approximation}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Markel, Vadim A.},
    month = {10},
    pages = {106611},
    volume = {236},
    publisher = {Elsevier Ltd},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407319303590},
    doi = {10.1016/j.jqsrt.2019.106611},
    issn = {00224073},
    keywords = {Absorption, Coupled-dipole approximation, Coupled-dipole equations, Extinction, Extinction paradox, Purcell factor, Scattering, coupled-dipole approximation, coupled-dipole equations}
}

@article{Schofield2019,
    title = {{Extracting pure absorbance spectra in infrared microspectroscopy by modeling absorption bands as Fano resonances}},
    year = {2019},
    journal = {The Journal of Chemical Physics},
    author = {Schofield, Alex J and Bl{\"{u}}mel, Reinhold and Kohler, Achim and Lukacs, Rozalia and Hirschmugl, Carol J},
    number = {15},
    month = {4},
    pages = {154124},
    volume = {150},
    url = {https://doi.org/10.1063/1.5085207 http://aip.scitation.org/doi/10.1063/1.5085207},
    doi = {10.1063/1.5085207},
    issn = {0021-9606}
}

@article{Ebbesen1998,
    title = {{Extraordinary optical transmission through sub-wavelength hole arrays}},
    year = {1998},
    journal = {Nature},
    author = {Ebbesen, T W and Lezec, H J and Ghaemi, H F and Thio, T and Wolff, P A},
    number = {6668},
    month = {2},
    pages = {667--669},
    volume = {391},
    url = {http://www.nature.com/articles/35570},
    doi = {10.1038/35570},
    issn = {0028-0836}
}

@article{Kravets2008,
    title = {{Extremely narrow plasmon resonances based on diffraction coupling of localized plasmons in arrays of metallic nanoparticles}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Kravets, V. G. and Schedin, F. and Grigorenko, A. N.},
    number = {8},
    month = {8},
    pages = {087403},
    volume = {101},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.101.087403},
    isbn = {0031-9007},
    doi = {10.1103/PhysRevLett.101.087403},
    issn = {0031-9007},
    pmid = {18764660}
}

@article{Golobokova2014,
    title = {{Fabrication and optical properties of silicon nanopillars}},
    year = {2014},
    journal = {Journal of Physics: Conference Series},
    author = {Golobokova, L. S. and Nastaushev, Yu V. and Dultsev, F. N. and Gulyaev, D. V. and Talochkin, A. B. and Latyshev, A. V.},
    number = {1},
    month = {10},
    pages = {012074},
    volume = {541},
    url = {https://iopscience.iop.org/article/10.1088/1742-6596/541/1/012074},
    doi = {10.1088/1742-6596/541/1/012074},
    issn = {1742-6588}
}

@article{Zhang2010a,
    title = {{Fabrication of Ag@SiO2@Y2O3:Er nanostructures for bioimaging: Tuning of the upconversion fluorescence with silver nanoparticles}},
    year = {2010},
    journal = {Journal of the American Chemical Society},
    author = {Zhang, Fan and Braun, Gary B and Shi, Yifeng and Zhang, Yichi and Sun, Xiaohong and Reich, Norbert O and Zhao, Dongyuan and Stucky, Galen},
    number = {9},
    month = {3},
    pages = {2850--2851},
    volume = {132},
    url = {http://pubs.acs.org/doi/abs/10.1021/ja909108x https://pubs.acs.org/doi/10.1021/ja909108x},
    doi = {10.1021/ja909108x},
    issn = {0002-7863}
}

@article{Chen2017,
    title = {{Fabrication of Au-Ag nanocage@NaYF4@NaYF4:Yb,Er Core-Shell Hybrid and its Tunable Upconversion Enhancement}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Chen, Xu and Zhou, Donglei and Xu, Wen and Zhu, Jinyang and Pan, Gencai and Yin, Ze and Wang, He and Zhu, Yongsheng and Shaobo, Cui and Song, Hongwei},
    month = {1},
    pages = {41079},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep41079},
    doi = {10.1038/srep41079},
    issn = {2045-2322}
}

@article{Shumaker-Parry2005,
    title = {{Fabrication of Crescent-Shaped Optical Antennas}},
    year = {2005},
    journal = {Advanced Materials},
    author = {Shumaker-Parry, J. S. and Rochholz, H. and Kreiter, M.},
    number = {17},
    month = {9},
    pages = {2131--2134},
    volume = {17},
    url = {http://doi.wiley.com/10.1002/adma.200500063},
    doi = {10.1002/adma.200500063},
    issn = {0935-9648}
}

@article{Montano-Priede2017a,
    title = {{Fabrication of monodispersed Au@SiO2 nanoparticles with highly stable silica layers by ultrasound-assisted St{\"{o}}ber method}},
    year = {2017},
    journal = {Journal of Physical Chemistry C},
    author = {Monta{\~{n}}o-Priede, José Luis and Coelho, João Paulo and Guerrero-Mart{\'{i}}nez, Andrés and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Pal, Umapada},
    number = {17},
    month = {5},
    pages = {9543--9551},
    volume = {121},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.7b00933},
    doi = {10.1021/acs.jpcc.7b00933},
    issn = {1932-7447}
}

@article{Howell2018,
    title = {{Fabrication of plasmonic TiN nanostructures by nitridation of nanoimprinted TiO 2 nanoparticles}},
    year = {2018},
    journal = {Journal of Materials Chemistry C},
    author = {Howell, I. R. and Giroire, B. and Garcia, A. and Li, S. and Aymonier, C. and Watkins, J. J.},
    number = {6},
    month = {2},
    pages = {1399--1406},
    volume = {6},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C7TC04502F},
    doi = {10.1039/C7TC04502F},
    issn = {2050-7526}
}

@article{Liang2016,
    title = {{Facile Assembly of Functional Upconversion Nanoparticles for Targeted Cancer Imaging and Photodynamic Therapy}},
    year = {2016},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Liang, Liuen and Care, Andrew and Zhang, Run and Lu, Yiqing and Packer, Nicolle H. and Sunna, Anwar and Qian, Yi and Zvyagin, Andrei V.},
    number = {19},
    month = {5},
    pages = {11945--11953},
    volume = {8},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsami.6b00713},
    doi = {10.1021/acsami.6b00713},
    issn = {1944-8244},
    keywords = {luminescence resonance energy transfer, photodynamic therapy, solid-binding peptides, targeted imaging, upconversion nanoparticles}
}

@article{Kirsch1999,
    title = {{Factorization of the far-field operator for the inhomogeneous medium case and an application in inverse scattering theory}},
    year = {1999},
    journal = {Inverse Problems},
    author = {Kirsch, Andreas},
    number = {2},
    month = {4},
    pages = {413--429},
    volume = {15},
    publisher = {IOP Publishing},
    url = {http://iopscience.iop.org/article/10.1088/0266-5611/15/2/005 http://stacks.iop.org/0266-5611/15/i=2/a=005?key=crossref.e2c0e3854594b9489619ca7678ad703c},
    doi = {10.1088/0266-5611/15/2/005},
    issn = {0266-5611}
}

@article{Lock1995,
    title = {{Failure of the optical theorem for Gaussian-beam scattering by a spherical particle}},
    year = {1995},
    journal = {Journal of the Optical Society of America A},
    author = {Lock, James A. and Hodges, Joseph T. and Gouesbet, Gérard},
    number = {12},
    month = {12},
    pages = {2708--2715},
    volume = {12},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-12-12-2708},
    doi = {10.1364/JOSAA.12.002708},
    issn = {1084-7529}
}

@article{Liu2015b,
    title = {{Fano coupling between Rayleigh anomaly and localized surface plasmon resonance for sensor applications}},
    year = {2015},
    journal = {Biosensors and Bioelectronics},
    author = {Liu, Feifei and Zhang, Xinping},
    month = {6},
    pages = {719--725},
    volume = {68},
    url = {http://ac.els-cdn.com/S0956566315000883/1-s2.0-S0956566315000883-main.pdf?_tid=487315ca-1971-11e7-9a90-00000aacb360&acdnat=1491336179_ecfa2ba51060a395ee4c09e087df7767 http://linkinghub.elsevier.com/retrieve/pii/S0956566315000883},
    doi = {10.1016/j.bios.2015.01.071},
    issn = {09565663},
    keywords = {Fano coupling, Plasmon resonance, Plasmonic scattering, Rayleigh anomaly, Refractive-index sensors}
}

@article{Zhao2015a,
    title = {{Fano resonance in all-dielectric binary nanodisk array realizing optical filter with efficient linewidth tuning}},
    year = {2015},
    journal = {Optics Express},
    author = {Zhao, Wenyu and Leng, Xiandong and Jiang, Yongyuan},
    number = {5},
    month = {3},
    pages = {6858--6866},
    volume = {23},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-5-6858},
    doi = {10.1364/OE.23.006858},
    issn = {1094-4087}
}

@article{Arruda2017a,
    title = {{Fano resonances and fluorescence enhancement of a dipole emitter near a plasmonic nanoshell}},
    year = {2017},
    journal = {Physical Review A},
    author = {Arruda, Tiago J and Bachelard, Romain and Weiner, John and Slama, Sebastian and Courteille, Philippe W},
    number = {4},
    month = {10},
    pages = {043869},
    volume = {96},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.96.043869 https://link.aps.org/doi/10.1103/PhysRevA.96.043869},
    doi = {10.1103/PhysRevA.96.043869},
    issn = {2469-9926}
}

@article{Rybin2013,
    title = {{Fano resonances in antennas: General control over radiation patterns}},
    year = {2013},
    journal = {Physical Review B},
    author = {Rybin, Mikhail V. and Kapitanova, Polina V. and Filonov, Dmitry S. and Slobozhanyuk, Alexey P. and Belov, Pavel A. and Kivshar, Yuri S. and Limonov, Mikhail F.},
    number = {20},
    month = {11},
    pages = {205106},
    volume = {88},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.88.205106},
    doi = {10.1103/PhysRevB.88.205106},
    issn = {1098-0121}
}

@article{Giannini2011,
    title = {{Fano resonances in nanoscale plasmonic systems: A parameter-free modeling approach}},
    year = {2011},
    journal = {Nano Letters},
    author = {Giannini, Vincenzo and Francescato, Yan and Amrania, Hemmel and Phillips, Chris C and Maier, Stefan A},
    number = {7},
    month = {7},
    pages = {2835--2840},
    volume = {11},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/nl201207n http://pubs.acs.org/doi/abs/10.1021/nl201207n},
    doi = {10.1021/nl201207n},
    issn = {1530-6984}
}

@article{Miroshnichenko2010,
    title = {{Fano resonances in nanoscale structures}},
    year = {2010},
    journal = {Reviews of Modern Physics},
    author = {Miroshnichenko, Andrey E and Flach, Sergej and Kivshar, Yuri S},
    number = {3},
    month = {8},
    pages = {2257--2298},
    volume = {82},
    url = {https://journals.aps.org/rmp/pdf/10.1103/RevModPhys.82.2257 http://link.aps.org/doi/10.1103/RevModPhys.82.2257},
    doi = {10.1103/RevModPhys.82.2257},
    issn = {0034-6861}
}

@article{Limonov2017,
    title = {{Fano resonances in photonics}},
    year = {2017},
    journal = {Nature Photonics},
    author = {Limonov, Mikhail F and Rybin, Mikhail V and Poddubny, Alexander N and Kivshar, Yuri S},
    number = {9},
    month = {9},
    pages = {543--554},
    volume = {11},
    url = {www.nature.com/naturephotonics http://www.nature.com/articles/nphoton.2017.142},
    doi = {10.1038/nphoton.2017.142},
    issn = {1749-4885}
}

@article{Bao2010,
    title = {{Fano resonances in planar silver nanosphere clusters}},
    year = {2010},
    journal = {Applied Physics A},
    author = {Bao, Kui and Mirin, Nikolay A and Nordlander, Peter},
    number = {2},
    month = {8},
    pages = {333--339},
    volume = {100},
    url = {http://download.springer.com/static/pdf/630/art%253A10.1007%252Fs00339-010-5861-3.pdf?originUrl=http%3A%2F%2Flink.springer.com%2Farticle%2F10.1007%2Fs00339-010-5861-3&token2=exp=1491338346~acl=%2Fstatic%2Fpdf%2F630%2Fart%25253A10.1007%25252Fs00339-010-586},
    doi = {10.1007/s00339-010-5861-3},
    issn = {0947-8396}
}

@article{Mirin2009,
    title = {{Fano Resonances in Plasmonic Nanoparticle Aggregates}},
    year = {2009},
    journal = {The Journal of Physical Chemistry A},
    author = {Mirin, Nikolay A and Bao, Kui and Nordlander, Peter},
    number = {16},
    month = {4},
    pages = {4028--4034},
    volume = {113},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp810411q http://pubs.acs.org/doi/abs/10.1021/jp810411q},
    doi = {10.1021/jp810411q},
    issn = {1089-5639}
}

@article{Genet2003,
    title = {{Fano-type interpretation of red shifts and red tails in hole array transmission spectra}},
    year = {2003},
    journal = {Optics Communications},
    author = {Genet, C and van Exter, M.P and Woerdman, J.P},
    number = {4-6},
    month = {10},
    pages = {331--336},
    volume = {225},
    url = {www.elsevier.com/locate/optcom https://linkinghub.elsevier.com/retrieve/pii/S0030401803017930},
    doi = {10.1016/j.optcom.2003.07.037},
    issn = {00304018},
    keywords = {2D Subwavelength hole array gratings, 4279Dj, 7320Mf Keywords: Surface plasmons, 7820Bh, Fano analysis}
}

@article{Nien2017,
    title = {{Far-field and near-field monitoring of hybridized optical modes from Au nanoprisms suspended on a graphene/Si nanopillar array}},
    year = {2017},
    journal = {Nanoscale},
    author = {Nien, Li-Wei and Chen, Kai and Dao, Thang Duy and Ishii, Satoshi and Hsueh, Chun-Hway and Nagao, Tadaaki},
    number = {43},
    pages = {16950--16959},
    volume = {9},
    publisher = {The Royal Society of Chemistry},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2017/NR/C7NR05988D http://xlink.rsc.org/?DOI=C7NR05988D},
    doi = {10.1039/C7NR05988D},
    issn = {2040-3364}
}

@article{Mishchenko2006,
    title = {{Far-field approximation in electromagnetic scattering}},
    year = {2006},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I.},
    number = {1-3},
    month = {7},
    pages = {268--276},
    volume = {100},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407305003912},
    isbn = {00224073},
    doi = {10.1016/j.jqsrt.2005.11.044},
    issn = {00224073},
    keywords = {Electromagnetic scattering, Far-field approximation, Scattering by particles}
}

@article{Detante2017,
    title = {{Far-field optical coupling to semi-infinite metal-nanoparticle chains}},
    year = {2008},
    journal = {Journal of the Optical Society of America B},
    author = {Citrin, D. S. and Wang, Yi and Zhou, Zhiping},
    number = {6},
    month = {6},
    pages = {937},
    volume = {25},
    url = {http://journals.sagepub.com/doi/full/10.1177/1747493017696098 https://www.osapublishing.org/abstract.cfm?URI=josab-25-6-937},
    doi = {10.1364/JOSAB.25.000937},
    issn = {0740-3224},
    pmid = {28884654},
    keywords = {Clinical trial, intracerebral hemorrahage, ischemic stroke, recovery, stem cells, therapy}
}

@article{Pike2016,
    title = {{Faraday rotation, band splitting, and one-way propagation of plasmon waves on a nanoparticle chain}},
    year = {2016},
    journal = {Journal of Applied Physics},
    author = {Pike, N. A. and Stroud, D.},
    number = {11},
    volume = {119},
    url = {http://dx.doi.org/10.1063/1.4943647},
    doi = {10.1063/1.4943647},
    issn = {10897550},
    arxivId = {1502.04960}
}

@article{Markkanen2017,
    title = {{Fast superposition T-matrix solution for clusters with arbitrarily-shaped constituent particles}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Markkanen, Johannes and Yuffa, Alex J},
    month = {3},
    pages = {181--188},
    volume = {189},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316306550},
    doi = {10.1016/j.jqsrt.2016.11.004},
    issn = {00224073},
    keywords = {Electromagnetic scattering, Multiple scattering, T-matrix, Volume integral equation}
}

@article{Juan2009,
    title = {{FDTD Investigation on Electromagnetic Scattering from Two-Layered Rough Surfaces under UPML Absorbing Condition}},
    year = {2009},
    journal = {Chinese Physics Letters},
    author = {Juan, Li and Li-Xin, Guo and Hao, Zeng},
    number = {3},
    month = {3},
    pages = {034101},
    volume = {26},
    url = {http://stacks.iop.org/0256-307X/26/i=3/a=034101?key=crossref.b45a8297492409519da391a1e62ad9a9},
    doi = {10.1088/0256-307X/26/3/034101},
    issn = {0256-307X}
}

@article{Baffou2011,
    title = {{Femtosecond-pulsed optical heating of gold nanoparticles}},
    year = {2011},
    journal = {Physical Review B},
    author = {Baffou, Guillaume and Rigneault, Hervé},
    number = {3},
    month = {7},
    pages = {035415},
    volume = {84},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.84.035415},
    doi = {10.1103/PhysRevB.84.035415},
    issn = {1098-0121}
}

@book{Harrington1993,
    title = {{Field computation by moment methods}},
    year = {1993},
    author = {Harrington, Roger F.},
    pages = {240},
    publisher = {IEEE Press},
    isbn = {0780310144}
}

@article{Tanabe2008,
    title = {{Field Enhancement around Metal Nanoparticles and Nanoshells: A Systematic Investigation}},
    year = {2008},
    journal = {The Journal of Physical Chemistry C},
    author = {Tanabe, Katsuaki},
    number = {40},
    month = {10},
    pages = {15721--15728},
    volume = {112},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp8060009 http://pubs.acs.org/doi/abs/10.1021/jp8060009},
    doi = {10.1021/jp8060009},
    issn = {1932-7447}
}

@article{Kravets2012,
    title = {{Fine structure constant and quantized optical transparency of plasmonic nanoarrays}},
    year = {2012},
    journal = {Nature Communications},
    author = {Kravets, V.G. and Schedin, F and Grigorenko, A.N.},
    number = {1},
    month = {1},
    pages = {640},
    volume = {3},
    url = {http://www.nature.com/doifinder/10.1038/ncomms1649 http://www.nature.com/articles/ncomms1649},
    doi = {10.1038/ncomms1649},
    issn = {2041-1723}
}

@article{Song2008,
    title = {{Finite size effects on the electromagnetic field enhancement from low-dimensional silver nanoshell dimer arrays}},
    year = {2008},
    journal = {The Journal of Chemical Physics},
    author = {Song, Youlin and Zhao, Ke and Jia, Yu and Hu, Xing and Zhang, Zhenyu},
    number = {20},
    month = {11},
    pages = {204506},
    volume = {129},
    url = {http://aip.scitation.org/doi/10.1063/1.3009293},
    isbn = {1089-7690 (Electronic){\textbackslash}r0021-9606 (Linking)},
    doi = {10.1063/1.3009293},
    issn = {0021-9606},
    pmid = {19045872}
}

@incollection{B2016,
    title = {{Finite-Difference Time-Domain Simulation for Three-Dimensional Polarized Light Imaging}},
    year = {2016},
    author = {Menzel, Miriam and Axer, Markus and De Raedt, Hans and Michielsen, Kristel},
    editor = {Amunts, Katrin and Grandinetti, Lucio and Lippert, Thomas and Petkov, Nicolai},
    pages = {73--85},
    series = {Lecture Notes in Computer Science},
    volume = {10087},
    publisher = {Springer International Publishing},
    url = {http://link.springer.com/10.1007/978-3-319-50862-7 http://link.springer.com/10.1007/978-3-319-50862-7_6},
    address = {Cham},
    isbn = {978-3-319-50861-0},
    doi = {10.1007/978-3-319-50862-7{\_}6},
    keywords = {birefringence, computer simulation, finite-difference, jones matrix calculus, maxwell solver, nerve fiber architecture, optics, polarized light imaging, time-domain algorithm}
}

@article{Zundel2019,
    title = {{Finite-size effects on periodic arrays of nanostructures}},
    year = {2019},
    journal = {Journal of Physics: Photonics},
    author = {Zundel, Lauren and Manjavacas, Alejandro},
    number = {1},
    month = {12},
    pages = {015004},
    volume = {1},
    url = {http://stacks.iop.org/2515-7647/1/i=1/a=015004?key=crossref.15d21e93111f656eeec99c771525907b},
    doi = {10.1088/2515-7647/aae8a2},
    issn = {2515-7647}
}

@article{Iida2014,
    title = {{First-Principles Computational Visualization of Localized Surface Plasmon Resonance in Gold Nanoclusters}},
    year = {2014},
    journal = {The Journal of Physical Chemistry A},
    author = {Iida, Kenji and Noda, Masashi and Ishimura, Kazuya and Nobusada, Katsuyuki},
    number = {47},
    month = {11},
    pages = {11317--11322},
    volume = {118},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp5088042},
    doi = {10.1021/jp5088042},
    issn = {1089-5639}
}

@article{Hernandez2018,
    title = {{First-principles spectra of Au nanoparticles: from quantum to classical absorption}},
    year = {2018},
    journal = {Molecular Physics},
    author = {Hernandez, Samuel and Xia, Yantao and Vl{\v{c}}ek, Vojtěch and Boutelle, Robert and Baer, Roi and Rabani, Eran and Neuhauser, Daniel},
    number = {19-20},
    month = {10},
    pages = {2506--2511},
    volume = {116},
    url = {https://doi.org/10.1080/00268976.2018.1471235 https://www.tandfonline.com/doi/full/10.1080/00268976.2018.1471235},
    doi = {10.1080/00268976.2018.1471235},
    issn = {0026-8976},
    keywords = {Time-dependent density functional theory, optical spectra, plasmons, stochastic methods and algorithms}
}

@article{Capasso2014,
    title = {{Flat Optics based on Metasurfaces School of Engineering and Applied Sciences Harvard University Negative refraction Metamaterials and Transformation Optics Optical cloaking materials with designed permittivity and permeability .}},
    year = {2014},
    author = {Capasso, Federico},
    volume = {139}
}

@article{Yu2014,
    title = {{Flat optics with designer metasurfaces}},
    year = {2014},
    journal = {Nature Materials},
    author = {Yu, Nanfang and Capasso, Federico},
    number = {2},
    month = {1},
    pages = {139--150},
    volume = {13},
    url = {http://dx.doi.org/10.1038/nmat3839\nhttp://www.nature.com/doifinder/10.1038/nmat3839 http://www.nature.com/doifinder/10.1038/nmat3839},
    isbn = {14761122},
    doi = {10.1038/nmat3839},
    issn = {1476-1122},
    pmid = {24452357}
}

@article{Stehr2019,
    title = {{Flat-top TIRF illumination boosts DNA-PAINT imaging and quantification}},
    year = {2019},
    journal = {Nature Communications},
    author = {Stehr, Florian and Stein, Johannes and Schueder, Florian and Schwille, Petra and Jungmann, Ralf},
    number = {1},
    month = {12},
    pages = {1268},
    volume = {10},
    url = {http://www.nature.com/articles/s41467-019-09064-6},
    doi = {10.1038/s41467-019-09064-6},
    issn = {2041-1723}
}

@article{BENALI2020,
    title = {{Flexible photonic based on dielectric antennas}},
    year = {2020},
    journal = {Journal of Physics: Photonics},
    author = {BENALI, Abdennacer and Claude, Jean-Benoît and Granchi, Nicoletta and Checcucci, Simona and Bouabdellaoui, Mohammed and Zazoui, Mimoun and Bollani, Monica and Salvalaglio, Marco and Wenger, Jerome and Favre, Luc and Grosso, David and Ronda, Antoine and Berbezier, Isabelle and Gurioli, Massimo and Abbarchi, Marco},
    month = {1},
    url = {https://iopscience.iop.org/article/10.1088/2515-7647/ab6713},
    doi = {10.1088/2515-7647/ab6713},
    issn = {2515-7647}
}

@article{Lu2018,
    title = {{Flexibly tunable high-quality-factor induced transparency in plasmonic systems}},
    year = {2018},
    journal = {Scientific Reports},
    author = {Lu, Hua and Gan, Xuetao and Mao, Dong and Jia, Baohua and Zhao, Jianlin},
    number = {1},
    month = {12},
    pages = {1558},
    volume = {8},
    url = {https://doi.org/10.1038/s41598-018-19869-y http://www.nature.com/articles/s41598-018-19869-y},
    doi = {10.1038/s41598-018-19869-y},
    issn = {2045-2322}
}

@article{Wu2017,
    title = {{Floquet control of the gain and loss in a PT-symmetric optical coupler}},
    year = {2017},
    journal = {Frontiers of Physics},
    author = {Wu, Yi and Zhu, Bo and Hu, Shu-Fang and Zhou, Zheng and Zhong, Hong-Hua},
    number = {1},
    month = {2},
    pages = {121102},
    volume = {12},
    url = {http://link.springer.com/10.1007/s11467-016-0642-x},
    doi = {10.1007/s11467-016-0642-x},
    issn = {2095-0462},
    keywords = {PT symmetry, optical coupler, periodic modulation}
}

@article{Metwally2015,
    title = {{Fluence Threshold for Photothermal Bubble Generation Using Plasmonic Nanoparticles}},
    year = {2015},
    journal = {The Journal of Physical Chemistry C},
    author = {Metwally, Khaled and Mensah, Serge and Baffou, Guillaume},
    number = {51},
    month = {12},
    pages = {28586--28596},
    volume = {119},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpcc.5b09903},
    doi = {10.1021/acs.jpcc.5b09903},
    issn = {1932-7447}
}

@article{Tovmachenko2006,
    title = {{Fluorescence enhancement by metal-core/silica-shell nanoparticles}},
    year = {2006},
    journal = {Advanced Materials},
    author = {Tovmachenko, O. G. and Graf, C. and van den Heuvel, D. J. and van Blaaderen, A. and Gerritsen, H. C.},
    number = {1},
    month = {1},
    pages = {91--95},
    volume = {18},
    url = {http://doi.wiley.com/10.1002/adma.200500451},
    doi = {10.1002/adma.200500451},
    issn = {0935-9648}
}

@article{Wu2019b,
    title = {{Fluorescence enhancement in an over-etched gold zero-mode waveguide}},
    year = {2019},
    journal = {Optics Express},
    author = {Wu, Meiyan and Liu, Wenzhao and Hu, Jinyong and Zhong, Zhensheng and Rujiralai, Thitima and Zhou, Lidan and Cai, Xinlun and Ma, Jie},
    number = {13},
    month = {6},
    pages = {19002--19018},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-27-13-19002},
    doi = {10.1364/OE.27.019002},
    issn = {1094-4087}
}

@article{Sun2016d,
    title = {{Fluorescence enhancement in visible light: dielectric or noble metal?}},
    year = {2016},
    journal = {Physical Chemistry Chemical Physics},
    author = {Sun, S. and Wu, L. and Bai, P. and Png, C. E.},
    number = {28},
    pages = {19324--19335},
    volume = {18},
    url = {http://xlink.rsc.org/?DOI=C6CP03303B},
    doi = {10.1039/C6CP03303B},
    issn = {1463-9076}
}

@article{Ayala-Orozco2014a,
    title = {{Fluorescence enhancement of molecules inside a gold nanomatryoshka}},
    year = {2014},
    journal = {Nano Letters},
    author = {Ayala-Orozco, Ciceron and Liu, Jun G and Knight, Mark W and Wang, Yumin and Day, Jared K and Nordlander, Peter and Halas, Naomi J},
    number = {5},
    month = {5},
    pages = {2926--2933},
    volume = {14},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/nl501027j},
    doi = {10.1021/nl501027j},
    issn = {1530-6984},
    keywords = {Cy7, E-field, Fano resonance, IR800, Nanomatryoshka, fluorescence enhancement}
}

@article{Castanie2010,
    title = {{Fluorescence quenching by a metal nanoparticle in the extreme near-field regime}},
    year = {2010},
    journal = {Optics Letters},
    author = {Castani{\'{e}}, E and Boffety, M and Carminati, R},
    number = {3},
    month = {2},
    pages = {291},
    volume = {35},
    url = {https://www.osapublishing.org/DirectPDFAccess/30C74436-D6F1-F727-57D0CCC922B06201_195107/ol-35-3-291.pdf?da=1&id=195107&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-35-3-291},
    doi = {10.1364/OL.35.000291},
    issn = {0146-9592}
}

@article{Simovski2020,
    title = {{Fluorescence quenching by plasmonic nanoantennas}},
    year = {2020},
    journal = {Physical Review B},
    author = {Simovski, C R and Mollaei, M S M and Voroshilov, P M},
    number = {24},
    month = {6},
    pages = {245421},
    volume = {101},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.101.245421},
    doi = {10.1103/PhysRevB.101.245421},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.101.245421 url:https://doi.or}
}

@article{Dulkeith2002,
    title = {{Fluorescence quenching of dye molecules near gold nanoparticles: Radiative and nonradiative effects}},
    year = {2002},
    journal = {Physical Review Letters},
    author = {Dulkeith, E. and Morteani, A. C. and Niedereichholz, T. and Klar, T. A. and Feldmann, J. and Levi, S. A. and van Veggel, F. C. J. M. and Reinhoudt, D. N. and M{\"{o}}ller, M. and Gittins, D. I.},
    number = {20},
    month = {10},
    pages = {203002},
    volume = {89},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.89.203002},
    doi = {10.1103/PhysRevLett.89.203002},
    issn = {0031-9007},
    pmid = {12443474}
}

@article{Samanta2014,
    title = {{Fluorescence Quenching of Quantum Dots by Gold Nanoparticles: A Potential Long Range Spectroscopic Ruler}},
    year = {2014},
    journal = {Nano Letters},
    author = {Samanta, Anirban and Zhou, Yadong and Zou, Shengli and Yan, Hao and Liu, Yan},
    number = {9},
    month = {9},
    pages = {5052--5057},
    volume = {14},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl501709s},
    isbn = {1530-6984},
    doi = {10.1021/nl501709s},
    issn = {1530-6984},
    pmid = {25084363},
    keywords = {DNA, FRET, NSET, Quantum dots, gold nanoparticles, self-assembly}
}

@article{Li2009,
    title = {{Fluorescence quenching of quantum dots by gold nanorods and its application to DNA detection}},
    year = {2009},
    journal = {Applied Physics Letters},
    author = {Li, Xin and Qian, Jun and Jiang, Li and He, Sailing},
    number = {6},
    month = {2},
    pages = {063111},
    volume = {94},
    publisher = {American Institute of Physics},
    url = {http://aip.scitation.org/doi/10.1063/1.3080662},
    doi = {10.1063/1.3080662},
    issn = {0003-6951},
    keywords = {DNA, biomedical measurement, chemical sensors, fluorescence, gold, molecular biophysics, nanobiotechnology, nanoparticles, optical sensors, quantum dots, radiation quenching, surface energy, surface plasmon resonance}
}

@article{Andersen2008,
    title = {{Fluorescence spectroscopy: a rapid tool for analyzing dairy products}},
    year = {2008},
    journal = {Journal of Agricultural and Food Chemistry},
    author = {Andersen, Charlotte Møller and Mortensen, Grith},
    number = {3},
    month = {2},
    pages = {720--729},
    volume = {56},
    url = {https://pubs.acs.org/doi/10.1021/jf072025o},
    doi = {10.1021/jf072025o},
    issn = {0021-8561},
    keywords = {Advanced data analysis, Chemometrics, Dairy products, Fluorescence spectroscopy}
}

@article{Lu2018a,
    title = {{Fluorescence spectrum photo-bleaching analysis for distinguishing microorganisms (bacteria and fungi) from other particles in air}},
    year = {2018},
    journal = {Optics Express},
    author = {Lu, Chenyang and Zhang, Pei and Chen, Shuanghong and Zhu, Jing and Xu, Xiongli and Huang, Huijie},
    number = {22},
    month = {10},
    pages = {28902--28917},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-22-28902},
    doi = {10.1364/OE.26.028902},
    issn = {1094-4087}
}

@article{Aslan2007,
    title = {{Fluorescent core-shell Ag@SiO2 nanocomposites for metal-enhanced fluorescence and single nanoparticle sensing platforms}},
    year = {2007},
    journal = {Journal of the American Chemical Society},
    author = {Aslan, Kadir and Wu, Meng and Lakowicz, Joseph R. and Geddes, Chris D.},
    number = {6},
    month = {2},
    pages = {1524--1525},
    volume = {129},
    url = {https://pubs.acs.org/doi/10.1021/ja0680820},
    doi = {10.1021/ja0680820},
    issn = {0002-7863}
}

@article{Evlyukhin2007,
    title = {{Focusing and directing of surface plasmon polaritons by curved chains of nanoparticles}},
    year = {2007},
    journal = {Optics Express},
    author = {Evlyukhin, a B and Bozhevolnyi, Sergey I and Stepanov, a L and Kiyan, R and Reinhardt, C and Passinger, S and Chichkov, B N},
    number = {25},
    pages = {16667},
    volume = {15},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/19550953 https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-25-16667},
    isbn = {1094-4087 (Electronic){\textbackslash}r1094-4087 (Linking)},
    doi = {10.1364/OE.15.016667},
    issn = {1094-4087},
    pmid = {19550953}
}

@article{Moharam1995,
    title = {{Formulation for stable and efficient implementation of the rigorous coupled-wave analysis of binary gratings}},
    year = {1995},
    journal = {Journal of the Optical Society of America A},
    author = {Moharam, M. G. and Gaylord, T. K. and Grann, Eric B. and Pommet, Drew A.},
    number = {5},
    month = {5},
    pages = {1068--1076},
    volume = {12},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-12-5-1068},
    doi = {10.1364/JOSAA.12.001068},
    issn = {1084-7529}
}

@article{Pellarin2019,
    title = {{Forward and backward extinction measurements on a single supported nanoparticle: Implications of the generalized optical theorem}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Pellarin, Michel and Bonnet, Christophe and Lerm{\'{e}}, Jean and Perrier, Floriane and Laverdant, Julien and Lebeault, Marie-Ange and Hermelin, Sylvain and Hillenkamp, Matthias and Broyer, Michel and Cottancin, Emmanuel},
    number = {24},
    month = {6},
    pages = {15217--15229},
    volume = {123},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.jpcc.9b03245},
    doi = {10.1021/acs.jpcc.9b03245},
    issn = {1932-7447}
}

@article{Poutrina2013,
    title = {{Forward and backward unidirectional scattering from plasmonic coupled wires}},
    year = {2013},
    journal = {Optics Express},
    author = {Poutrina, Ekaterina and Rose, Alec and Brown, Dean and Urbas, Augustine and Smith, David R.},
    number = {25},
    pages = {31138--31154},
    volume = {21},
    doi = {10.1364/oe.21.031138},
    issn = {1094-4087}
}

@article{Fradkin2019,
    title = {{Fourier modal method for the description of nanoparticle lattices in the dipole approximation}},
    year = {2019},
    journal = {Physical Review B},
    author = {Fradkin, Ilia M. and Dyakov, Sergey A. and Gippius, Nikolay A.},
    number = {7},
    month = {2},
    pages = {075310},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.99.075310},
    doi = {10.1103/PhysRevB.99.075310},
    issn = {2469-9950}
}

@book{Zheng2016,
    title = {{Fourier Ptychographic Imaging A MATLAB tutorial}},
    year = {2016},
    author = {Zheng, G},
    publisher = {IOP Publishing},
    url = {http://iopscience.iop.org/book/978-1-6817-4273-1},
    isbn = {978-1-6817-4273-1},
    doi = {10.1088/978-1-6817-4273-1}
}

@article{Bian2016,
    title = {{Fourier ptychographic microscopy using a generalized Anscombe transform approximation of the mixed Poisson-Gaussian likelihood}},
    year = {2017},
    journal = {Optics Express},
    author = {Zhang, Yongbing and Song, Pengming and Dai, Qionghai},
    number = {1},
    month = {1},
    pages = {168},
    volume = {25},
    url = {http://arxiv.org/abs/1603.04746 http://www.nature.com/articles/srep27384 https://www.osapublishing.org/abstract.cfm?URI=oe-25-1-168},
    doi = {10.1364/OE.25.000168},
    issn = {1094-4087},
    arxivId = {1603.04746}
}

@article{Guo2016,
    title = {{Fourier Ptychography for Brightfield, Phase, Darkfield, Reflective, Multi-Slice, and Fluorescence Imaging}},
    year = {2016},
    journal = {IEEE Journal of Selected Topics in Quantum Electronics},
    author = {Guo, Kaikai and Dong, Siyuan and Zheng, Guoan},
    number = {4},
    month = {7},
    pages = {77--88},
    volume = {22},
    url = {http://ieeexplore.ieee.org/document/7342918/},
    doi = {10.1109/JSTQE.2015.2504514},
    issn = {1077-260X}
}

@article{Sarkar2017,
    title = {{Fourier transform infra-red spectroscopic signatures for lung cells' epithelial mesenchymal transition: A preliminary report}},
    year = {2017},
    journal = {Spectrochimica Acta Part A: Molecular and Biomolecular Spectroscopy},
    author = {Sarkar, Atasi and Sengupta, Sanghamitra and Mukherjee, Anirban and Chatterjee, Jyotirmoy},
    month = {2},
    pages = {809--816},
    volume = {173},
    url = {http://www.sciencedirect.com/science/article/pii/S1386142516306059 http://linkinghub.elsevier.com/retrieve/pii/S1386142516306059},
    doi = {10.1016/j.saa.2016.10.019},
    issn = {13861425}
}

@incollection{Naumann2015,
    title = {{Fourier Transform Infrared (FTIR) Microscopy and Imaging of Fungi}},
    year = {2015},
    booktitle = {Advanced Microscopy in Mycology},
    author = {Naumann, Annette},
    pages = {61--88},
    publisher = {Springer, Cham},
    url = {http://link.springer.com/10.1007/978-3-319-22437-4_4},
    doi = {10.1007/978-3-319-22437-4{\_}4}
}

@article{Nicolaou2011,
    title = {{Fourier Transform Infrared and Raman Spectroscopies for the Rapid Detection, Enumeration, and Growth Interaction of the Bacteria Staphylococcus aureus and Lactococcus lactis ssp. cremoris in Milk}},
    year = {2011},
    journal = {Analytical Chemistry},
    author = {Nicolaou, Nicoletta and Xu, Yun and Goodacre, Royston},
    number = {14},
    month = {7},
    pages = {5681--5687},
    volume = {83},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac2008256},
    isbn = {1520-6882 (Electronic){\textbackslash}r0003-2700 (Linking)},
    doi = {10.1021/ac2008256},
    issn = {0003-2700},
    pmid = {21639098}
}

@article{Ishino1986,
    title = {{Fourier transform infrared surface electromagnetic wave spectroscopy of polymer thin films on metallic substrate}},
    year = {1986},
    journal = {Analytical Chemistry},
    author = {Ishino, Yuichi. and Ishida, Hatsuo.},
    number = {12},
    month = {10},
    pages = {2448--2453},
    volume = {58},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac00125a021},
    doi = {10.1021/ac00125a021},
    issn = {0003-2700}
}

@article{Reil2008,
    title = {{Förster-Type Resonant Energy Transfer Influenced by Metal Nanoparticles}},
    year = {2008},
    journal = {Nano Letters},
    author = {Reil, Frank and Hohenester, Ulrich and Krenn, Joachim R and Leitner, Alfred},
    number = {12},
    month = {12},
    pages = {4128--4133},
    volume = {8},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl801480m http://pubs.acs.org/doi/abs/10.1021/nl801480m},
    doi = {10.1021/nl801480m},
    issn = {1530-6984}
}

@article{Zawlik2016,
    title = {{FPA-FTIR Microspectroscopy for Monitoring Chemotherapy Efficacy in Triple-Negative Breast Cancer}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Zawlik, Izabela and Kaznowska, Ewa and Cebulski, Jozef and Kolodziej, Magdalena and Depciuch, Joanna and Vongsvivut, Jitraporn and Cholewa, Marian},
    number = {1},
    month = {12},
    pages = {37333},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep37333},
    doi = {10.1038/srep37333},
    issn = {2045-2322}
}

@article{Novikov2020,
    title = {{Fractal shaped periodic metal nanostructures atop dielectric-metal substrates for SERS applications}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Novikov, Sergey M. and Boroviks, Sergejs and Evlyukhin, Andrey B. and Tatarkin, Dmitry E. and Arsenin, Aleksey V and Volkov, Valentyn S. and Bozhevolnyi, Sergey I.},
    month = {6},
    pages = {acsphotonics.0c00257},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.0c00257},
    doi = {10.1021/acsphotonics.0c00257},
    issn = {2330-4022}
}

@article{Li2017b,
    title = {{Free-Space Optical Beam Tapping with an All-Silica Metasurface}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Li, Qi-Tong and Dong, Fengliang and Wang, Bo and Chu, Weiguo and Gong, Qihuang and Brongersma, Mark L. and Li, Yan},
    number = {10},
    month = {10},
    pages = {2544--2549},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00812},
    doi = {10.1021/acsphotonics.7b00812},
    issn = {2330-4022},
    keywords = {all-silica metasurface, angular momentum detection, circular dichroism, free-space optical communications, geometric phase}
}

@article{Malyshev2008,
    title = {{Frequency-Controlled Localization of Optical Signals in Graded Plasmonic Chains}},
    year = {2008},
    journal = {Nano Letters},
    author = {Malyshev, A. V. and Malyshev, V. A. and Knoester, J.},
    number = {8},
    month = {8},
    pages = {2369--2372},
    volume = {8},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl8011962},
    isbn = {1530-6984},
    doi = {10.1021/nl8011962},
    issn = {1530-6984},
    pmid = {18642959}
}

@article{Konevskikh2015,
    title = {{Fringes in FTIR spectroscopy revisited: understanding and modelling fringes in infrared spectroscopy of thin films}},
    year = {2015},
    journal = {The Analyst},
    author = {Konevskikh, Tatiana and Ponossov, Arkadi and Bl{\"{u}}mel, Reinhold and Lukacs, Rozalia and Kohler, Achim},
    number = {12},
    pages = {3969--3980},
    volume = {140},
    url = {www.rsc.org/analyst http://xlink.rsc.org/?DOI=C4AN02343A},
    doi = {10.1039/C4AN02343A},
    issn = {0003-2654}
}

@article{Govyadinov2008,
    title = {{From slow to superluminal propagation: Dispersive properties of surface plasmon polaritons in linear chains of metallic nanospheroids}},
    year = {2008},
    journal = {Physical Review B},
    author = {Govyadinov, Alexander A. and Markel, Vadim A.},
    number = {3},
    month = {7},
    pages = {035403},
    volume = {78},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.78.035403},
    doi = {10.1103/PhysRevB.78.035403},
    issn = {1098-0121},
    arxivId = {0709.2660}
}

@article{Lachaine2014,
    title = {{From Thermo- to Plasma-Mediated Ultrafast Laser-Induced Plasmonic Nanobubbles}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Lachaine, Rémi and Boulais, Étienne and Meunier, Michel},
    number = {4},
    month = {4},
    pages = {331--336},
    volume = {1},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/ph400018s},
    doi = {10.1021/ph400018s},
    issn = {2330-4022},
    keywords = {bubbles, nanocavitation, nanoparticles, nanoplasma, plasmonics}
}

@article{Bhargava1998,
    title = {{FT-IR Imaging of the Interface in Multicomponent Systems Using Optical Effects Induced by Differences in Refractive Index}},
    year = {1998},
    journal = {Applied Spectroscopy},
    author = {Bhargava, Rohit and Wang, Shi-Qing and Koenig, Jack L.},
    number = {3},
    month = {3},
    pages = {323--328},
    volume = {52},
    url = {http://journals.sagepub.com/doi/10.1366/0003702981943653},
    doi = {10.1366/0003702981943653},
    issn = {0003-7028}
}

@misc{FT-IR-UIUC-GIT,
    title = {{FT-IR-UIUC}},
    author = {Rasskazov, Ilia L.},
    url = {https://gitlab.com/iliarasskazov/FT-IR-UIUC}
}

@article{Kazarian2004,
    title = {{FTIR Imaging of Polymeric Materials under High-Pressure Carbon Dioxide}},
    year = {2004},
    journal = {Macromolecules},
    author = {Kazarian, Sergei G. and Chan, K. L. Andrew},
    number = {2},
    month = {1},
    pages = {579--584},
    volume = {37},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ma035420y https://pubs.acs.org/doi/10.1021/ma035420y},
    doi = {10.1021/ma035420y},
    issn = {0024-9297}
}

@article{Surowka2017,
    title = {{FTIR imaging of the molecular burden around A{$\beta$} deposits in an early-stage 3-Tg-APP-PSP1-TAU mouse model of Alzheimer's disease}},
    year = {2017},
    journal = {The Analyst},
    author = {Surowka, Artur Dawid and Pilling, Michael and Henderson, Alex and Boutin, Herve and Christie, Lidan and Szczerbowska-Boruchowska, Magdalena and Gardner, Peter},
    number = {1},
    pages = {156--168},
    volume = {142},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C6AN01797E},
    doi = {10.1039/C6AN01797E},
    issn = {0003-2654}
}

@article{Bassan2012,
    title = {{FTIR microscopy of biological cells and tissue: data analysis using resonant Mie scattering (RMieS) EMSC algorithm}},
    year = {2012},
    journal = {The Analyst},
    author = {Bassan, Paul and Sachdeva, Ashwin and Kohler, Achim and Hughes, Caryn and Henderson, Alex and Boyle, Jonathan and Shanks, Jonathan H and Brown, Michael and Clarke, Noel W and Gardner, Peter},
    number = {6},
    pages = {1370},
    volume = {137},
    url = {http://pubs.rsc.org/en/content/articlepdf/2012/an/c2an16088a http://xlink.rsc.org/?DOI=c2an16088a},
    doi = {10.1039/c2an16088a},
    issn = {0003-2654}
}

@incollection{Bhargava2003,
    title = {{FTIR Microspectroscopy of Polymeric Systems}},
    year = {2003},
    booktitle = {Advances in Polymer Science},
    author = {Bhargava, Rohit and Wang, Shi-Qing and Koenig, Jack L.},
    month = {8},
    pages = {137--191},
    publisher = {Springer},
    url = {http://www.springerlink.com/index/10.1007/b11052},
    address = {Berlin, Heidelberg},
    isbn = {978-3-540-36432-0},
    doi = {10.1007/b11052}
}

@article{Kimber2016,
    title = {{FTIR spectroscopic imaging and mapping with correcting lenses for studies of biological cells and tissues}},
    year = {2016},
    journal = {Faraday Discussions},
    author = {Kimber, James A. and Foreman, Liberty and Turner, Benjamin and Rich, Peter and Kazarian, Sergei G.},
    number = {0},
    month = {6},
    pages = {69--85},
    volume = {187},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C5FD00158G},
    doi = {10.1039/C5FD00158G},
    issn = {1359-6640}
}

@article{Yan2014,
    title = {{Full angular Stokes vectors of light scattering from two-dimensional randomly rough surfaces by Kirchhoff approximation method}},
    year = {2014},
    journal = {Journal of Optics},
    author = {Yan, Keding and Wang, Shouyu and Jiang, Shu and Song, Yuanyuan and Xue, Liang and Yan, Zhengang and Li, Zhenhua},
    number = {10},
    month = {10},
    pages = {105714},
    volume = {16},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/2040-8986/16/i=10/a=105714?key=crossref.5879b2ad90960762e895afecd4eddbae},
    doi = {10.1088/2040-8978/16/10/105714},
    issn = {2040-8978}
}

@article{Wang2017h,
    title = {{Full color generation using silver tandem nanodisks}},
    year = {2017},
    journal = {ACS Nano},
    author = {Wang, Hao and Wang, Xiaolong and Yan, Chen and Zhao, Hua and Zhang, Jingwen and Santschi, Christian and Martin, Olivier J F},
    number = {5},
    month = {5},
    pages = {4419--4427},
    volume = {11},
    url = {https://pubs.acs.org/doi/pdf/10.1021/acsnano.6b08465 http://pubs.acs.org/doi/10.1021/acsnano.6b08465},
    doi = {10.1021/acsnano.6b08465},
    issn = {1936-0851}
}

@article{GarciadeAbajo2005,
    title = {{Full transmission through perfect-conductor subwavelength hole arrays}},
    year = {2005},
    journal = {Physical Review E},
    author = {Garc{\'{i}}a de Abajo, F. J. and G{\'{o}}mez-Medina, R and S{\'{a}}enz, J J},
    number = {1},
    month = {7},
    pages = {016608},
    volume = {72},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.72.016608},
    doi = {10.1103/PhysRevE.72.016608},
    issn = {1539-3755}
}

@article{Miyata2016,
    title = {{Full-color subwavelength printing with gap-plasmonic optical antennas}},
    year = {2016},
    journal = {Nano Letters},
    author = {Miyata, Masashi and Hatada, Hideaki and Takahara, Junichi},
    number = {5},
    month = {5},
    pages = {3166--3172},
    volume = {16},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.6b00500},
    doi = {10.1021/acs.nanolett.6b00500},
    issn = {1530-6984}
}

@article{Zhang2019,
    title = {{Full-visible multifunctional aluminium metasurfaces by in situ anisotropic thermoplasmonic laser printing}},
    year = {2019},
    journal = {Nanoscale Horizons},
    author = {Zhang, Yinan and Shi, Liu and Hu, Dejiao and Chen, Shiren and Xie, Shouyi and Lu, Yudong and Cao, Yaoyu and Zhu, Zhuqing and Jin, Long and Guan, Bai-Ou and Rogge, Sven and Li, Xiangping},
    number = {3},
    pages = {601--609},
    volume = {4},
    url = {https://pubs.rsc.org/en/content/articlepdf/2019/nh/c9nh00003h http://xlink.rsc.org/?DOI=C9NH00003H},
    doi = {10.1039/C9NH00003H},
    issn = {2055-6756}
}

@article{Briggs2016,
    title = {{Fully CMOS-compatible titanium nitride nanoantennas}},
    year = {2016},
    journal = {Applied Physics Letters},
    author = {Briggs, Justin A. and Naik, Gururaj V. and Petach, Trevor A. and Baum, Brian K. and Goldhaber-Gordon, David and Dionne, Jennifer A.},
    number = {5},
    month = {2},
    pages = {051110},
    volume = {108},
    url = {http://aip.scitation.org/doi/10.1063/1.4941413},
    doi = {10.1063/1.4941413},
    issn = {0003-6951}
}

@article{Kruk2017,
    title = {{Functional Meta-Optics and Nanophotonics Governed by Mie Resonances}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Kruk, Sergey and Kivshar, Yuri},
    number = {11},
    month = {11},
    pages = {2638--2649},
    volume = {4},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.7b01038},
    doi = {10.1021/acsphotonics.7b01038},
    issn = {2330-4022},
    keywords = {Huygens' metasurfaces, Mie resonances, all-dielectric nanophotonics, flat optics, metasurfaces, nonlinear optics}
}

@article{Hansen1981,
    title = {{Fundamental limitations in antennas}},
    year = {1981},
    journal = {Proceedings of the IEEE},
    author = {Hansen, R.C.},
    number = {2},
    pages = {170--182},
    volume = {69},
    url = {http://ieeexplore.ieee.org/document/1456218/},
    doi = {10.1109/PROC.1981.11950},
    issn = {0018-9219}
}

@article{Wheeler1947,
    title = {{Fundamental Limitations of Small Antennas}},
    year = {1947},
    journal = {Proceedings of the IRE},
    author = {Wheeler, H.A.},
    number = {12},
    month = {12},
    pages = {1479--1484},
    volume = {35},
    url = {http://ieeexplore.ieee.org/document/1697277/},
    doi = {10.1109/JRPROC.1947.226199},
    issn = {0096-8390}
}

@article{Miller2014,
    title = {{Fundamental limits to extinction by metallic nanoparticles}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {Miller, O. D. and Hsu, C. W. and Reid, M. T. H. and Qiu, W. and DeLacy, B. G. and Joannopoulos, J. D. and Solja{\v{c}}i{\'{c}}, M. and Johnson, S. G.},
    number = {12},
    month = {3},
    pages = {123903},
    volume = {112},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.112.123903},
    doi = {10.1103/PhysRevLett.112.123903},
    issn = {0031-9007},
    pmid = {24724651},
    arxivId = {arXiv:1311.1445v3}
}

@book{Smith2011,
    title = {{Fundamentals of Fourier Transform Infrared Spectroscopy}},
    year = {2011},
    author = {Smith, B C},
    edition = {2nd},
    publisher = {CRC Press},
    url = {https://books.google.com/books?id=LR9HkK2cP_0C},
    isbn = {9781420069303}
}

@book{Lambropoulos2007,
    title = {{Fundamentals of Quantum Optics and Quantum Information}},
    year = {2007},
    author = {Lambropoulos, Peter and Petrosyan, David},
    pages = {325},
    publisher = {Springer Berlin Heidelberg},
    url = {http://link.springer.com/10.1007/978-3-540-34572-5},
    address = {Berlin, Heidelberg},
    isbn = {978-3-540-34571-8},
    doi = {10.1007/978-3-540-34572-5}
}

@article{Oprea2017,
    title = {{Fungal degradation behavior of two series of polyurethane urea composites obtained by different silver incorporation methods}},
    year = {2017},
    journal = {Journal of Elastomers {\&} Plastics},
    author = {Oprea, Stefan and Gradinariu, Petronela and Joga, Aurora and Zorlescu, Bica and Oprea, Veronica and Potolinca, Violeta Otilia},
    number = {2},
    month = {3},
    pages = {120--131},
    volume = {49},
    url = {http://journals.sagepub.com/doi/10.1177/0095244316639636},
    doi = {10.1177/0095244316639636},
    issn = {0095-2443}
}

@article{Papagianni2004,
    title = {{Fungal morphology and metabolite production in submerged mycelial processes}},
    year = {2004},
    journal = {Biotechnology Advances},
    author = {Papagianni, Maria},
    number = {3},
    month = {1},
    pages = {189--259},
    volume = {22},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S073497500300168X},
    doi = {10.1016/j.biotechadv.2003.09.005},
    issn = {07349750}
}

@inproceedings{Kildal2008,
    title = {{Further investigations of fundamental directivity limitations of small antennas with and without ground planes}},
    year = {2008},
    booktitle = {2008 IEEE Antennas and Propagation Society International Symposium},
    author = {Kildal, P.-S. and Best, S.R.},
    month = {7},
    pages = {1--4},
    publisher = {IEEE},
    url = {http://ieeexplore.ieee.org/document/4618968/},
    isbn = {978-1-4244-2041-4},
    doi = {10.1109/APS.2008.4618968}
}

@article{Sanatinia2012,
    title = {{GaAs nanopillar arrays with suppressed broadband reflectance and high optical quality for photovoltaic applications}},
    year = {2012},
    journal = {Optical Materials Express},
    author = {Sanatinia, R. and Awan, K. M. and Naureen, S. and Anttu, N. and Ebraert, E. and Anand, S.},
    number = {11},
    month = {11},
    pages = {1671--1679},
    volume = {2},
    url = {https://www.osapublishing.org/ome/abstract.cfm?uri=ome-2-11-1671},
    doi = {10.1364/OME.2.001671},
    issn = {2159-3930}
}

@article{Pathania2019,
    title = {{Gain-assisted transition metal ternary nitrides (Ti1-xZrxN) core-shell based sensing of waterborne bacteria in drinking water}},
    year = {2019},
    journal = {Plasmonics},
    author = {Pathania, Pankaj and Shishodia, Manmohan Singh},
    number = {6},
    month = {12},
    pages = {1435--1442},
    volume = {14},
    url = {http://link.springer.com/10.1007/s11468-019-00927-8},
    doi = {10.1007/s11468-019-00927-8},
    issn = {1557-1955}
}

@article{Fromm2004,
    title = {{Gap-Dependent Optical Coupling of Single “Bowtie” Nanoantennas Resonant in the Visible}},
    year = {2004},
    journal = {Nano Letters},
    author = {Fromm, David P. and Sundaramurthy, Arvind and Schuck, P. James and Kino, Gordon and Moerner, W. E.},
    number = {5},
    month = {5},
    pages = {957--961},
    volume = {4},
    url = {https://pubs.acs.org/doi/10.1021/nl049951r},
    doi = {10.1021/nl049951r},
    issn = {1530-6984}
}

@article{Liu2017a,
    title = {{General design method of ultra-broadband perfect absorbers based on magnetic polaritons}},
    year = {2017},
    journal = {Optics Express},
    author = {Liu, Yuanbin and Qiu, Jun and Zhao, Junming and Liu, Linhua},
    number = {20},
    month = {10},
    pages = {A980},
    volume = {25},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-20-A980},
    doi = {10.1364/OE.25.00A980},
    issn = {1094-4087},
    keywords = {Absorption, Gratings, Metamaterials, Resonance}
}

@article{Chao2008,
    title = {{General formulation for light scattering by a dielectric body near a perfectly conducting surface}},
    year = {1996},
    journal = {Journal of the Optical Society of America A},
    author = {Chao, J. C. and Rizzo, F. J. and Elshafiey, I. and Liu, Y. J. and Upda, L. and Martin, P. A.},
    number = {2},
    month = {2},
    pages = {338--344},
    volume = {13},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-13-2-338},
    doi = {10.1364/JOSAA.13.000338},
    issn = {1084-7529}
}

@article{Karpov2011,
    title = {{General principles in formation of monolayer colloidal crystals using the moving meniscus method}},
    year = {2011},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Ershov, A. E.},
    number = {6},
    pages = {788--800},
    volume = {73},
    url = {http://link.springer.com/10.1134/S1061933X1106007X},
    doi = {10.1134/S1061933X1106007X},
    issn = {1061-933X}
}

@article{Karpov2009c,
    title = {{General principles of the crystallization of nanostructured disperse systems}},
    year = {2009},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Isaev, I. L. and Gavrilyuk, A. P. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {6},
    pages = {313--328},
    volume = {71},
    url = {http://link.springer.com/10.1134/S1061933X09030053},
    doi = {10.1134/S1061933X09030053},
    issn = {1061-933X}
}

@article{Pick2017,
    title = {{General theory of spontaneous emission near exceptional points}},
    year = {2017},
    journal = {Optics Express},
    author = {Pick, Adi and Zhen, Bo and Miller, Owen D. and Hsu, Chia W. and Hernandez, Felipe and Rodriguez, Alejandro W. and Solja{\v{c}}i{\'{c}}, Marin and Johnson, Steven G.},
    number = {11},
    month = {5},
    pages = {12325--12348},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-11-12325},
    doi = {10.1364/OE.25.012325},
    issn = {1094-4087}
}

@article{Mitri2014,
    title = {{Generalization of the extended optical theorem for scalar arbitrary-shape acoustical beams in spherical coordinates}},
    year = {2014},
    journal = {Physical Review E},
    author = {Mitri, F G and Silva, G T},
    number = {5},
    month = {11},
    pages = {053204},
    volume = {90},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.90.053204},
    doi = {10.1103/PhysRevE.90.053204},
    issn = {1539-3755}
}

@article{Eremin2017b,
    title = {{Generalization of the optical theorem for a multipole based on integral transforms}},
    year = {2017},
    journal = {Differential Equations},
    author = {Eremin, Yu A.},
    number = {9},
    month = {9},
    pages = {1121--1126},
    volume = {53},
    publisher = {Maik Nauka Publishing / Springer SBM},
    url = {http://link.springer.com/10.1134/S0012266117090038},
    doi = {10.1134/S0012266117090038},
    issn = {0012-2661}
}

@article{Eremin2017c,
    title = {{Generalization of the optical theorem for an arbitrary multipole in the presence of a transparent half-space}},
    year = {2017},
    journal = {Acoustical Physics},
    author = {Eremin, Yu A and Sveshnikov, A G},
    number = {4},
    month = {7},
    pages = {378--384},
    volume = {63},
    publisher = {Pleiades Publishing},
    url = {http://link.springer.com/10.1134/S1063771017040030},
    doi = {10.1134/S1063771017040030},
    issn = {1063-7710}
}

@article{Small2013,
    title = {{Generalization of the optical theorem for light scattering from a particle at a planar interface}},
    year = {2013},
    journal = {Journal of the Optical Society of America A},
    author = {Small, Alex and Fung, Jerome and Manoharan, Vinothan N.},
    number = {12},
    month = {12},
    pages = {2519--2525},
    volume = {30},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-30-12-2519},
    doi = {10.1364/JOSAA.30.002519},
    issn = {1084-7529}
}

@article{Mitri2015b,
    title = {{Generalization of the optical theorem for monochromatic electromagnetic beams of arbitrary wavefront in cylindrical coordinates}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mitri, F.G.},
    month = {11},
    pages = {81--92},
    volume = {166},
    publisher = {Elsevier Ltd},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407315002678},
    doi = {10.1016/j.jqsrt.2015.07.016},
    issn = {00224073},
    keywords = {Absorption, Cross-section, Efficiency, Extinction, Optical theorem, Scattering}
}

@article{Eremin2007,
    title = {{Generalization of the optical theorem on the basis of integro-functional relations}},
    year = {2007},
    journal = {Differential Equations},
    author = {Eremin, Yu A},
    number = {9},
    month = {9},
    pages = {1194--1199},
    volume = {43},
    publisher = {Pleiades Publishing},
    url = {http://link.springer.com/10.1134/S0012266107090029},
    doi = {10.1134/S0012266107090029},
    issn = {0012-2661}
}

@article{Eremin2017a,
    title = {{Generalization of the optical theorem to multipole sources in the scattering theory of electromagnetic waves}},
    year = {2017},
    journal = {Computational Mathematics and Mathematical Physics},
    author = {Eremin, Yu A and Sveshnikov, A G},
    number = {7},
    month = {7},
    pages = {1173--1180},
    volume = {57},
    publisher = {{\textcopyright} Pleiades Publishing},
    url = {http://link.springer.com/10.1134/S0965542517070077},
    doi = {10.1134/S0965542517070077},
    issn = {0965-5425},
    keywords = {Optical theorem, fluorescence quantum yield, multipole source}
}

@article{Eremin2017,
    title = {{Generalization of the optical theorem to the case of excitation of a local obstacle by a multipole}},
    year = {2017},
    journal = {Computational Mathematics and Modeling},
    author = {Eremin, Yu A},
    number = {2},
    month = {4},
    pages = {158--163},
    volume = {28},
    url = {http://link.springer.com/10.1007/s10598-017-9354-5},
    isbn = {17/28020158},
    doi = {10.1007/s10598-017-9354-5},
    issn = {1046-283X},
    keywords = {Keyword: optical theorem, multipolar source, wave diffraction}
}

@article{Eremin2016a,
    title = {{Generalization of the Optical Theorem to the multipole source excitation}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Eremin, Yuri and Wriedt, Thomas},
    month = {12},
    pages = {22--26},
    volume = {185},
    publisher = {Elsevier Ltd},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407316303363},
    doi = {10.1016/j.jqsrt.2016.08.011},
    issn = {00224073},
    keywords = {Extinction cross-section, Gauss Theorem, Maxwell׳s theory, Multipole source, The Optical Theorem}
}

@article{Krasavin2018,
    title = {{Generalization of the optical theorem: experimental proof for radially polarized beams}},
    year = {2018},
    journal = {Light: Science {\&} Applications},
    author = {Krasavin, Alexey V and Segovia, Paulina and Dubrovka, Rostyslav and Olivier, Nicolas and Wurtz, Gregory A and Ginzburg, Pavel and Zayats, Anatoly V},
    number = {1},
    month = {12},
    pages = {36},
    volume = {7},
    url = {www.nature.com/lsa http://www.nature.com/articles/s41377-018-0025-x},
    doi = {10.1038/s41377-018-0025-x},
    issn = {2047-7538}
}

@article{Passler2017,
    title = {{Generalized 4 × 4 matrix formalism for light propagation in anisotropic stratified media: study of surface phonon polaritons in polar dielectric heterostructures}},
    year = {2017},
    journal = {Journal of the Optical Society of America B},
    author = {Passler, Nikolai Christian and Paarmann, Alexander},
    number = {10},
    month = {10},
    pages = {2128--2139},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-34-10-2128},
    doi = {10.1364/JOSAB.34.002128},
    issn = {0740-3224}
}

@article{Battie2014,
    title = {{Generalized Effective Medium Theory to Extract the Optical Properties of Two-Dimensional Nonspherical Metallic Nanoparticle Layers}},
    year = {2014},
    journal = {The Journal of Physical Chemistry C},
    author = {Battie, Yann and En Naciri, Aotmane and Chamorro, William and Horwat, David},
    number = {9},
    month = {3},
    pages = {4899--4905},
    volume = {118},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp4119343 http://pubs.acs.org/doi/abs/10.1021/jp4119343},
    doi = {10.1021/jp4119343},
    issn = {1932-7447}
}

@article{Slovick2014,
    title = {{Generalized effective-medium theory for metamaterials}},
    year = {2014},
    journal = {Physical Review B},
    author = {Slovick, Brian A and Yu, Zhi Gang and Krishnamurthy, Srini},
    number = {15},
    month = {4},
    pages = {155118},
    volume = {89},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.89.155118 https://link.aps.org/doi/10.1103/PhysRevB.89.155118},
    doi = {10.1103/PhysRevB.89.155118},
    issn = {1098-0121},
    keywords = {7784Lf, 7867Pt, 7867Sc, number(s): 8105Xj}
}

@article{Liu2018d,
    title = {{Generalized Kerker effects in nanophotonics and meta-optics [Invited]}},
    year = {2018},
    journal = {Optics Express},
    author = {Liu, Wei and Kivshar, Yuri S.},
    number = {10},
    month = {5},
    pages = {13085},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-10-13085},
    doi = {10.1364/OE.26.013085},
    issn = {1094-4087}
}

@article{Peiponen2009,
    title = {{Generalized Kramers–Kronig relations in nonlinear optical- and THz-spectroscopy}},
    year = {2009},
    journal = {Reports on Progress in Physics},
    author = {Peiponen, K-E and Saarinen, J J},
    number = {5},
    month = {5},
    pages = {056401},
    volume = {72},
    url = {http://stacks.iop.org/0034-4885/72/i=5/a=056401?key=crossref.028ee0e355e9f97f603ba07f48cbf61e},
    doi = {10.1088/0034-4885/72/5/056401},
    issn = {0034-4885}
}

@article{Courtial2012,
    title = {{Generalized laws of refraction that can lead to wave-optically forbidden light-ray fields}},
    year = {2012},
    journal = {Journal of the Optical Society of America A},
    author = {Courtial, Johannes and Tyc, Tomáš},
    number = {7},
    month = {7},
    pages = {1407},
    volume = {29},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-29-7-1407},
    isbn = {1084-7529},
    doi = {10.1364/JOSAA.29.001407},
    issn = {1084-7529},
    pmid = {22751407}
}

@article{Tu2016,
    title = {{Generalized likelihood ratio test change detection with optical theorem constraint}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Tu, Jing and Marengo, Edwin A},
    number = {11},
    month = {11},
    pages = {2225--2236},
    volume = {33},
    url = {http://dx.doi.org/10.1364/JOSAA.33.002225 https://www.osapublishing.org/abstract.cfm?URI=josaa-33-11-2225},
    doi = {10.1364/JOSAA.33.002225},
    issn = {1084-7529},
    keywords = {(1103200) Inverse scattering, (2905820) Scattering measurements, OCIS codes: (2905825) Scattering theory}
}

@article{Li2018b,
    title = {{Generalized method of images and reflective color generation from ultrathin multipole resonators}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Li, Shi-Qiang and Song, Wuzhou and Ye, Ming and Crozier, Kenneth B},
    number = {6},
    month = {6},
    pages = {2374--2383},
    volume = {5},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b00161},
    doi = {10.1021/acsphotonics.8b00161},
    issn = {2330-4022},
    keywords = {Mie resonance, metasurface, optical nanoantenna, structure color}
}

@article{Rondon-Ojeda2017,
    title = {{Generalized optical theorem for propagation invariant beams}},
    year = {2017},
    journal = {Optik},
    author = {Rond{\'{o}}n-Ojeda, Irving and Soto-Egu{\'{i}}bar, Francisco},
    month = {5},
    pages = {17--24},
    volume = {137},
    publisher = {Elsevier GmbH},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030402617302127},
    doi = {10.1016/j.ijleo.2017.02.069},
    issn = {00304026},
    keywords = {Bessel beams, Invariant beams, Non-diffracting beams, Optical theorem, Scattering}
}

@article{Lytle2005,
    title = {{Generalized optical theorem for reflection, transmission, and extinction of power for electromagnetic fields}},
    year = {2005},
    journal = {Physical Review E},
    author = {Lytle, D R and Carney, P Scott and Schotland, John C and Wolf, Emil},
    number = {5},
    month = {5},
    pages = {056610},
    volume = {71},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.71.056610},
    isbn = {0566102005},
    doi = {10.1103/PhysRevE.71.056610},
    issn = {1539-3755},
    keywords = {4225p, 4240i, PACS numbers}
}

@article{Carney2004,
    title = {{Generalized optical theorem for reflection, transmission, and extinction of power for scalar fields}},
    year = {2004},
    journal = {Physical Review E},
    author = {Carney, P. Scott and Schotland, John C. and Wolf, Emil},
    number = {3},
    month = {9},
    pages = {036611},
    volume = {70},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.70.036611},
    doi = {10.1103/PhysRevE.70.036611},
    issn = {1539-3755}
}

@article{Dacol2005,
    title = {{Generalized optical theorem for scattering in inhomogeneous media}},
    year = {2005},
    journal = {Physical Review E},
    author = {Dacol, Dalcio K and Roy, Dilip G},
    number = {3},
    month = {9},
    pages = {036609},
    volume = {72},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.72.036609},
    doi = {10.1103/PhysRevE.72.036609},
    issn = {1539-3755}
}

@article{Halliday2009,
    title = {{Generalized optical theorem for surface waves and layered media}},
    year = {2009},
    journal = {Physical Review E},
    author = {Halliday, David and Curtis, Andrew},
    number = {5},
    month = {5},
    pages = {056603},
    volume = {79},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.79.056603},
    doi = {10.1103/PhysRevE.79.056603},
    issn = {1539-3755},
    keywords = {4640Cd, 9130Fn, PACS numbers}
}

@article{Marengo2016,
    title = {{Generalized optical theorem in the time domain}},
    year = {2016},
    journal = {Progress In Electromagnetics Research B},
    author = {Marengo, Edwin A. and Tu, Jing},
    pages = {1--18},
    volume = {65},
    url = {http://www.jpier.org/PIERB/pier.php?paper=15110506},
    doi = {10.2528/PIERB15110506},
    issn = {1937-6472}
}

@article{Govorov2007,
    title = {{Generating heat with metal nanoparticles}},
    year = {2007},
    journal = {Nano Today},
    author = {Govorov, Alexander O and Richardson, Hugh H},
    number = {1},
    month = {2},
    pages = {30--38},
    volume = {2},
    url = {https://ac.els-cdn.com/S1748013207700178/1-s2.0-S1748013207700178-main.pdf?_tid=1c565a52-cc85-11e7-83ac-00000aacb35d&acdnat=1511025954_177d6e17a1bd9f99a6edbd2c37af4507 http://linkinghub.elsevier.com/retrieve/pii/S1748013207700178},
    doi = {10.1016/S1748-0132(07)70017-8},
    issn = {17480132}
}

@article{Brynkin2019,
    title = {{Generic singularities of scattering coefficients and a paradox of resonant wave scattering}},
    year = {2019},
    journal = {Physical Review A},
    author = {Brynkin, Yaroslav A and Tribelsky, Michael I},
    number = {1},
    month = {7},
    pages = {013834},
    volume = {100},
    url = {https://polly.phys.msu.ru/en/labs/Tribelsky/ https://link.aps.org/doi/10.1103/PhysRevA.100.013834},
    doi = {10.1103/PhysRevA.100.013834},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.100.013834 url:https://doi.or}
}

@book{Goldberg1989,
    title = {{Genetic Algorithms in Search, Optimization and Machine Learning}},
    year = {1989},
    author = {{D. E. Goldberg}},
    pages = {372},
    publisher = {Addison-Wesley Longman Publishing Co., Inc.},
    address = {Boston, MA, USA}
}

@article{DeJarnette2012a,
    title = {{Geometric effects on far-field coupling between multipoles of nanoparticles in square arrays}},
    year = {2012},
    journal = {Journal of the Optical Society of America B},
    author = {DeJarnette, Drew and Roper, D Keith and Harbin, Braden},
    number = {1},
    month = {1},
    pages = {88--100},
    volume = {29},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-29-1-88},
    doi = {10.1364/JOSAB.29.000088},
    issn = {0740-3224},
    keywords = {2505403, 2605430, 2904020, OCIS codes: 0506624}
}

@article{Garboczi1995,
    title = {{Geometrical percolation threshold of overlapping ellipsoids}},
    year = {1995},
    journal = {Physical Review E},
    author = {Garboczi, E J and Snyder, K A and Douglas, J F and Thorpe, M F},
    number = {1},
    month = {7},
    pages = {819--828},
    volume = {52},
    url = {https://journals.aps.org/pre/pdf/10.1103/PhysRevE.52.819 https://link.aps.org/doi/10.1103/PhysRevE.52.819},
    doi = {10.1103/PhysRevE.52.819},
    issn = {1063-651X}
}

@article{Guo2017,
    title = {{Geometry dependence of surface lattice resonances in plasmonic nanoparticle arrays}},
    year = {2017},
    journal = {Physical Review B},
    author = {Guo, R and Hakala, T K and T{\"{o}}rm{\"{a}}, P},
    number = {15},
    month = {4},
    pages = {155423},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.155423 http://link.aps.org/doi/10.1103/PhysRevB.95.155423},
    doi = {10.1103/PhysRevB.95.155423},
    issn = {2469-9950}
}

@incollection{Potter1997,
    title = {{Germanium (Ge)}},
    year = {1997},
    booktitle = {Handbook of Optical Constants of Solids},
    author = {Potter, Roy F.},
    pages = {465--478},
    publisher = {Elsevier},
    url = {https://linkinghub.elsevier.com/retrieve/pii/B9780125444156500200},
    doi = {10.1016/B978-012544415-6.50020-0}
}

@article{Wang2015,
    title = {{Giant colloidal silver crystals for low-loss linear and nonlinear plasmonics}},
    year = {2015},
    journal = {Nature Communications},
    author = {Wang, Chun-Yuan and Chen, Hung-Ying and Sun, Liuyang and Chen, Wei-Liang and Chang, Yu-Ming and Ahn, Hyeyoung and Li, Xiaoqin and Gwo, Shangjr},
    pages = {7734},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/ncomms/2015/150715/ncomms8734/full/ncomms8734.html},
    doi = {10.1038/ncomms8734},
    issn = {2041-1723},
    pmid = {26174058}
}

@article{Gogol2012,
    title = {{Giant Coupling Effect between Metal Nanoparticle Chain and Optical Waveguide}},
    year = {2012},
    journal = {Nano Letters},
    author = {F{\'{e}}vrier, Mickaël and Gogol, Philippe and Aassime, Abdelhanin and M{\'{e}}gy, Robert and Delacour, Cécile and Chelnokov, Alexei and Apuzzo, Aniello and Blaize, Sylvain and Lourtioz, Jean-michel and Dagens, Béatrice},
    number = {2},
    month = {2},
    pages = {1032--1037},
    volume = {12},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl204265f http://pubs.acs.org/doi/10.1021/nl204265f},
    isbn = {1530-6984},
    doi = {10.1021/nl204265f},
    issn = {1530-6984},
    pmid = {22251002},
    keywords = {diffraction, integrated optics, interactions between closely, leads to the formation, localized surface plasmon, mnps, nergy transfer via dipolar, of a highly confined, plasmonics, silicon photonics, spaced metal nanoparticles, surface plasmon polariton, waveguide operated below the}
}

@article{Wang2019a,
    title = {{Giant distributed optical-field enhancements from Mie-resonant lattice surface modes in dielectric metasurfaces}},
    year = {2019},
    journal = {OSA Continuum},
    author = {Wang, Xiaowei and Kogos, Leonard C. and Paiella, Roberto},
    number = {1},
    month = {1},
    pages = {32--42},
    volume = {2},
    url = {https://www.osapublishing.org/abstract.cfm?URI=osac-2-1-32},
    doi = {10.1364/OSAC.2.000032},
    issn = {2578-7519}
}

@article{Rocco2020,
    title = {{Giant electric and magnetic Purcell factor in dielectric oligomers}},
    year = {2020},
    journal = {Journal of the Optical Society of America B},
    author = {Rocco, Davide and Lamprianidis, Aristeidis and Miroshnichenko, Andrey and De Angelis, Costantino},
    month = {7},
    url = {https://www.osapublishing.org/josab/abstract.cfm?doi=10.1364/JOSAB.399665},
    doi = {10.1364/JOSAB.399665},
    issn = {0740-3224}
}

@article{Christofi2018,
    title = {{Giant enhancement of Faraday rotation due to electromagnetically induced transparency in all-dielectric magneto-optical metasurfaces}},
    year = {2018},
    journal = {Optics Letters},
    author = {Christofi, Aristi and Kawaguchi, Yuma and Al{\`{u}}, Andrea and Khanikaev, Alexander B},
    number = {8},
    month = {4},
    pages = {1838--1841},
    volume = {43},
    url = {https://doi.org/10.1364/OL.43.001838 https://www.osapublishing.org/abstract.cfm?URI=ol-43-8-1838},
    doi = {10.1364/OL.43.001838},
    issn = {0146-9592},
    keywords = {(2602110) Electromagnetic optics, (3106628) Subwavelength structures, OCIS codes: (1603820) Magneto-optical materials, nanostructures}
}

@article{Bellessa2009,
    title = {{Giant Rabi splitting between localized mixed plasmon-exciton states in a two-dimensional array of nanosize metallic disks in an organic semiconductor}},
    year = {2009},
    journal = {Physical Review B},
    author = {Bellessa, J and Symonds, C and Vynck, K and Lemaitre, A and Brioude, A and Beaur, L and Plenet, J C and Viste, P and Felbacq, D and Cambril, E and Valvin, P},
    number = {3},
    month = {7},
    pages = {033303},
    volume = {80},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.80.033303},
    doi = {10.1103/PhysRevB.80.033303},
    issn = {1098-0121},
    keywords = {7135y, 7320Mf, 7867Bf, numbers: 7866Qn}
}

@article{Kowalczyk2018,
    title = {{Global complex roots and poles finding algorithm based on phase analysis for propagation and radiation problems}},
    year = {2018},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Kowalczyk, Piotr},
    number = {12},
    month = {12},
    pages = {7198--7205},
    volume = {66},
    publisher = {Institute of Electrical and Electronics Engineers Inc.},
    url = {https://ieeexplore.ieee.org/document/8457320/},
    doi = {10.1109/TAP.2018.2869213},
    issn = {0018-926X},
    keywords = {Complex modes, complex roots finding algorithm, propagation, radiation}
}

@article{Macchione2018,
    title = {{Gold decoration of silica by decomposition of aqueous gold( <scp>iii</scp> ) hydroxide at low temperatures}},
    year = {2018},
    journal = {RSC Advances},
    author = {Macchione, M A and Samaniego, J E and Moiraghi, R. and Passarelli, N and Macagno, V A and Coronado, E A and Yacaman, M J and P{\'{e}}rez, M. A.},
    number = {36},
    pages = {19979--19989},
    volume = {8},
    url = {http://pubs.rsc.org/en/content/articlepdf/2018/ra/c8ra01032c http://xlink.rsc.org/?DOI=C8RA01032C},
    doi = {10.1039/C8RA01032C},
    issn = {2046-2069}
}

@article{Vieaud2018,
    title = {{Gold Nanoparticle Chains: Synthesis, Characterization, and Modeling Using Spectroscopic Ellipsometry}},
    year = {2018},
    journal = {The Journal of Physical Chemistry C},
    author = {Vieaud, Julien and Gao, Jie and Cane, Jérémy and Stchakovsky, Michel and En Naciri, Aotmane and Ariga, Katsuhiko and Oda, Reiko and Pouget, Emilie and Battie, Yann},
    number = {22},
    month = {6},
    pages = {11973--11984},
    volume = {122},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.8b01614 https://pubs.acs.org/doi/10.1021/acs.jpcc.8b01614},
    doi = {10.1021/acs.jpcc.8b01614},
    issn = {1932-7447}
}

@article{Govorov2006,
    title = {{Gold nanoparticle ensembles as heaters and actuators: melting and collective plasmon resonances}},
    year = {2006},
    journal = {Nanoscale Research Letters},
    author = {Govorov, Alexander O. and Zhang, Wei and Skeini, Timur and Richardson, Hugh and Lee, Jaebeom and Kotov, Nicholas A.},
    number = {1},
    month = {11},
    pages = {84--90},
    volume = {1},
    url = {http://www.nanoscalereslett.com/content/1/1/84},
    isbn = {1931-7573{\textbackslash}n1556-276X},
    doi = {10.1007/s11671-006-9015-7},
    issn = {1931-7573},
    pmid = {16730408},
    keywords = {Heat generation, Metal nanoparticles, Plasmons}
}

@article{Matricardi2018,
    title = {{Gold nanoparticle plasmonic superlattices as surface-enhanced Raman spectroscopy substrates}},
    year = {2018},
    journal = {ACS Nano},
    author = {Matricardi, Cristiano and Hanske, Christoph and Garcia-Pomar, Juan Luis and Langer, Judith and Mihi, Agustín and Liz-Marz{\'{a}}n, Luis M.},
    number = {8},
    month = {8},
    pages = {8531--8539},
    volume = {12},
    url = {www.acsnano.org https://pubs.acs.org/doi/10.1021/acsnano.8b04073},
    doi = {10.1021/acsnano.8b04073},
    issn = {1936-0851},
    keywords = {Rayleigh anomaly, gold nanoparticles, lattice plasmon, self-assembly, surface-enhanced Raman scattering}
}

@article{Ung2002,
    title = {{Gold nanoparticle thin films}},
    year = {2002},
    journal = {Colloids and Surfaces A: Physicochemical and Engineering Aspects},
    author = {Ung, Thearith and Liz-Marz{\'{a}}n, Luis M and Mulvaney, Paul},
    number = {2-3},
    month = {4},
    pages = {119--126},
    volume = {202},
    url = {www.elsevier.com/locate/colsurfa http://linkinghub.elsevier.com/retrieve/pii/S0927775701010834},
    doi = {10.1016/S0927-7757(01)01083-4},
    issn = {09277757},
    keywords = {Gold, Maxwell–Garnett, Nanoparticle, Optical properties, Thin films}
}

@article{Russell2010,
    title = {{Gold nanoparticles allow optoplasmonic evaporation from open silica cells with a logarithmic approach to steady-state thermal profiles}},
    year = {2010},
    journal = {Journal of Physical Chemistry C},
    author = {Russell, Aaron G. and McKnight, Matthew D. and Sharp, Adam C. and Hestekin, Jamie A. and Roper, D. Keith},
    number = {22},
    month = {6},
    pages = {10132--10139},
    volume = {114},
    url = {https://pubs.acs.org/doi/10.1021/jp101762n},
    doi = {10.1021/jp101762n},
    issn = {1932-7447}
}

@article{Versiani2016,
    title = {{Gold nanoparticles and their applications in biomedicine}},
    year = {2016},
    journal = {Future Virology},
    author = {Versiani, Alice F and Andrade, Lídia M and Martins, Estefânia MN and Scalzo, Sérgio and Geraldo, Jony M and Chaves, Claudilene R and Ferreira, Daniele C and Ladeira, Marina and Guatimosim, Silvia and Ladeira, Luiz O and da Fonseca, Flávio G},
    number = {4},
    month = {4},
    pages = {293--309},
    volume = {11},
    url = {https://www.futuremedicine.com/doi/10.2217/fvl-2015-0010},
    doi = {10.2217/fvl-2015-0010},
    issn = {1746-0794}
}

@article{Carattino2018,
    title = {{Gold Nanoparticles as Absolute Nanothermometers}},
    year = {2018},
    journal = {Nano Letters},
    author = {Carattino, Aquiles and Caldarola, Martín and Orrit, Michel},
    month = {1},
    pages = {acs.nanolett.7b04145},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b04145},
    doi = {10.1021/acs.nanolett.7b04145},
    issn = {1530-6984},
    keywords = {Gold nanorods, anti-Stokes, plasmon, sensing, temperature}
}

@article{Akhter2012,
    title = {{Gold nanoparticles in theranostic oncology: current state-of-the-art}},
    year = {2012},
    journal = {Expert Opinion on Drug Delivery},
    author = {Akhter, Sohail and Ahmad, Mohammad Zaki and Ahmad, Farhan Jalees and Storm, Gert and Kok, Robbert J},
    number = {10},
    month = {10},
    pages = {1225--1243},
    volume = {9},
    url = {http://www.tandfonline.com/doi/full/10.1517/17425247.2012.716824},
    isbn = {1742-5247},
    doi = {10.1517/17425247.2012.716824},
    issn = {1742-5247},
    pmid = {22897613},
    keywords = {10, 1225-1243, 2012, 9, cancer therapeutics, drug deliv, expert opin, gold nanomaterial safety, gold nanoparticle, nano-oncology, nanocages, nanorods, nanoshells, photothermal therapy}
}

@article{Pengo2017,
    title = {{Gold nanoparticles with patterned surface monolayers for nanomedicine: current perspectives}},
    year = {2017},
    journal = {European Biophysics Journal},
    author = {Pengo, Paolo and {\c{S}}ologan, Maria and Pasquato, Lucia and Guida, Filomena and Pacor, Sabrina and Tossi, Alessandro and Stellacci, Francesco and Marson, Domenico and Boccardo, Silvia and Pricl, Sabrina and Posocco, Paola},
    number = {8},
    month = {12},
    pages = {749--771},
    volume = {46},
    url = {https://link.springer.com/content/pdf/10.1007%2Fs00249-017-1250-6.pdf http://link.springer.com/10.1007/s00249-017-1250-6},
    doi = {10.1007/s00249-017-1250-6},
    issn = {0175-7571},
    keywords = {Cells, Membrane penetration, Mixed self-assembled monolayers, Molecular modeling, Nano-bio interface, Patchy gold nanoparticles}
}

@article{Dimitriou2017,
    title = {{Gold nanoparticles, radiations and the immune system: Current insights into the physical mechanisms and the biological interactions of this new alliance towards cancer therapy}},
    year = {2017},
    journal = {Pharmacology {\&} Therapeutics},
    author = {Dimitriou, Nikolaos M and Tsekenis, George and Balanikas, Evangelos C and Pavlopoulou, Athanasia and Mitsiogianni, Melina and Mantso, Theodora and Pashos, George and Boudouvis, Andreas G and Lykakis, Ioannis N and Tsigaridas, Georgios and Panayiotidis, Mihalis I and Yannopapas, Vassilios and Georgakilas, Alexandros G},
    month = {10},
    pages = {1--17},
    volume = {178},
    url = {https://ac.els-cdn.com/S0163725817300864/1-s2.0-S0163725817300864-main.pdf?_tid=eff94984-cfd0-11e7-af4f-00000aab0f27&acdnat=1511388374_bdb5663841ace44023c726514873c123 http://linkinghub.elsevier.com/retrieve/pii/S0163725817300864},
    doi = {10.1016/j.pharmthera.2017.03.006},
    issn = {01637258},
    keywords = {Cancer therapy, Gold nanoparticles, Hyperthermia, Immunotherapy, Ionizing radiation, Laser}
}

@article{Huang2010,
    title = {{Gold nanoparticles: Optical properties and implementations in cancer diagnosis and photothermal therapy}},
    year = {2010},
    journal = {Journal of Advanced Research},
    author = {Huang, Xiaohua and El-Sayed, Mostafa A.},
    number = {1},
    month = {1},
    pages = {13--28},
    volume = {1},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S2090123210000056?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S2090123210000056},
    doi = {10.1016/j.jare.2010.02.002},
    issn = {20901232}
}

@article{Mohammadi2008,
    title = {{Gold nanorods and nanospheroids for enhancing spontaneous emission}},
    year = {2008},
    journal = {New Journal of Physics},
    author = {Mohammadi, A and Sandoghdar, V and Agio, M},
    number = {10},
    month = {10},
    pages = {105015},
    volume = {10},
    url = {http://stacks.iop.org/1367-2630/10/i=10/a=105015?key=crossref.5665835beb030e03ce6ec6b98481340c},
    doi = {10.1088/1367-2630/10/10/105015},
    issn = {1367-2630}
}

@article{Chen2013a,
    title = {{Gold nanorods and their plasmonic properties}},
    year = {2013},
    journal = {Chem. Soc. Rev.},
    author = {Chen, Huanjun and Shao, Lei and Li, Qian and Wang, Jianfang},
    number = {7},
    pages = {2679--2724},
    volume = {42},
    url = {http://xlink.rsc.org/?DOI=C2CS35367A},
    doi = {10.1039/C2CS35367A},
    issn = {0306-0012}
}

@article{Loo2005,
    title = {{Gold nanoshell bioconjugates for molecular imaging in living cells}},
    year = {2005},
    journal = {Optics Letters},
    author = {Loo, Christopher and Hirsch, Leon and Lee, Min-Ho and Chang, Emmanuel and West, Jennifer and Halas, Naomi and Drezek, Rebekah},
    number = {9},
    month = {5},
    pages = {1012},
    volume = {30},
    url = {https://www.osapublishing.org/DirectPDFAccess/90E4AC1C-DB87-A481-88F7FE8287EAB4BF_83534/ol-30-9-1012.pdf?da=1&id=83534&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-30-9-1012},
    doi = {10.1364/OL.30.001012},
    issn = {0146-9592},
    keywords = {1700170, 1703880, 2905850, OCIS codes}
}

@article{Priyam2012,
    title = {{Gold nanoshell coated NaYF4nanoparticles for simultaneously enhanced upconversion fluorescence and darkfield imaging}},
    year = {2012},
    journal = {J. Mater. Chem.},
    author = {Priyam, Amiya and Idris, Niagara M. and Zhang, Yong},
    number = {3},
    pages = {960--965},
    volume = {22},
    url = {http://xlink.rsc.org/?DOI=C1JM14040J},
    doi = {10.1039/C1JM14040J},
    issn = {0959-9428}
}

@article{Raschke2004,
    title = {{Gold nanoshells improve single nanoparticle molecular sensors}},
    year = {2004},
    journal = {Nano Letters},
    author = {Raschke, G. and Brogl, S. and Susha, A. S. and Rogach, A. L. and Klar, T. A. and Feldmann, J. and Fieres, B. and Petkov, N. and Bein, T. and Nichtl, A. and K{\"{u}}rzinger, K.},
    number = {10},
    month = {10},
    pages = {1853--1857},
    volume = {4},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl049038q},
    doi = {10.1021/nl049038q},
    issn = {1530-6984}
}

@article{Rodriguez-Oliveros2012,
    title = {{Gold nanostars as thermoplasmonic nanoparticles for optical heating}},
    year = {2012},
    journal = {Optics Express},
    author = {Rodr{\'{i}}guez-Oliveros, R. and S{\'{a}}nchez-Gil, José a.},
    number = {1},
    month = {1},
    pages = {621},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-1-621},
    isbn = {1094-4087},
    doi = {10.1364/OE.20.000621},
    issn = {1094-4087},
    pmid = {22274385}
}

@article{Wild1982a,
    title = {{Goos-H{\"{a}}nchen shifts from absorbing media}},
    year = {1982},
    journal = {Physical Review A},
    author = {Wild, Walter J. and Giles, C. Lee},
    number = {4},
    month = {4},
    pages = {2099--2101},
    volume = {25},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.25.2099},
    doi = {10.1103/PhysRevA.25.2099},
    issn = {0556-2791}
}

@article{Hadad2013,
    title = {{Green's function theory for one-way particle chains}},
    year = {2013},
    journal = {Physical Review B},
    author = {Hadad, Y. and Mazor, Y. and Steinberg, Ben Z.},
    number = {3},
    month = {1},
    pages = {035130},
    volume = {87},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.87.035130},
    doi = {10.1103/PhysRevB.87.035130},
    issn = {1098-0121}
}

@article{Hadad2011,
    title = {{Green’s function theory for infinite and semi-infinite particle chains}},
    year = {2011},
    journal = {Physical Review B},
    author = {Hadad, Y. and Steinberg, Ben Z.},
    number = {12},
    month = {9},
    pages = {125402},
    volume = {84},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.84.125402},
    doi = {10.1103/PhysRevB.84.125402},
    issn = {1098-0121}
}

@article{Alu2009,
    title = {{Guided propagation along quadrupolar chains of plasmonic nanoparticles}},
    year = {2009},
    journal = {Physical Review B},
    author = {Al{\`{u}}, Andrea and Engheta, Nader},
    number = {23},
    month = {6},
    pages = {235412},
    volume = {79},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.79.235412},
    doi = {10.1103/PhysRevB.79.235412},
    issn = {1098-0121}
}

@article{Han2019,
    title = {{Guided-mode resonances in all-dielectric terahertz metasurfaces}},
    year = {2020},
    journal = {Advanced Optical Materials},
    author = {Han, Song and Rybin, Mikhail V and Pitchappa, Prakash and Srivastava, Yogesh Kumar and Kivshar, Yuri S and Singh, Ranjan},
    number = {3},
    month = {2},
    pages = {1900959},
    volume = {8},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201900959},
    doi = {10.1002/adom.201900959},
    issn = {2195-1071}
}

@article{Zhang2019b,
    title = {{Guiding of visible photons at the {\aa}ngstr{\"{o}}m thickness limit}},
    year = {2019},
    journal = {Nature Nanotechnology},
    author = {Zhang, Xingwang and De-Eknamkul, Chawina and Gu, Jie and Boehmke, Alexandra L. and Menon, Vinod M. and Khurgin, Jacob and Cubukcu, Ertugrul},
    number = {9},
    month = {9},
    pages = {844--850},
    volume = {14},
    publisher = {Springer US},
    url = {http://www.nature.com/articles/s41565-019-0519-6},
    doi = {10.1038/s41565-019-0519-6},
    issn = {1748-3387}
}

@article{Prayakarao2015,
    title = {{Gyroidal titanium nitride as nonmetallic metamaterial}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Prayakarao, S. and Robbins, S. and Kinsey, N. and Boltasseva, A. and Shalaev, V. M. and Wiesner, U. B. and Bonner, C. E. and Hussain, R. and Noginova, N. and Noginov, M. A.},
    number = {6},
    month = {6},
    pages = {1316},
    volume = {5},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-5-6-1316},
    doi = {10.1364/OME.5.001316},
    issn = {2159-3930},
    keywords = {Metamaterials, Optical properties, Thin films}
}

@article{Bhat2006,
    title = {{Hamiltonian treatment of the electromagnetic field in dispersive and absorptive structured media}},
    year = {2006},
    journal = {Physical Review A},
    author = {Bhat, Navin A. R. and Sipe, J. E.},
    number = {6},
    month = {6},
    pages = {063808},
    volume = {73},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.73.063808},
    doi = {10.1103/PhysRevA.73.063808},
    issn = {1050-2947}
}

@book{Chen2014a,
    title = {{Handbook of Antenna Technologies}},
    year = {2014},
    editor = {Chen, Zhi Ning},
    publisher = {Springer Singapore},
    url = {http://link.springer.com/10.1007/978-981-4560-75-7},
    address = {Singapore},
    isbn = {978-981-4560-75-7},
    doi = {10.1007/978-981-4560-75-7}
}

@book{Abramowitz1973,
    title = {{Handbook of Mathematical Functions}},
    year = {1973},
    author = {Abramowitz, M. and Stegun, I. A.},
    pages = {1046},
    publisher = {Dover Publications},
    address = {New York},
    isbn = {0-486-61272-4}
}

@book{Palik1998,
    title = {{Handbook of optical constants of solids II}},
    year = {1998},
    author = {Palik, Edward D.},
    pages = {1096},
    publisher = {Academic Press},
    address = {New York},
    isbn = {9780080556307}
}

@article{Moccia2019,
    title = {{Harnessing spectral singularities in non- Hermitian cylindrical structures}},
    year = {2020},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Moccia, Massimo and Castaldi, Giuseppe and Alu, Andrea and Galdi, Vincenzo},
    number = {3},
    month = {3},
    pages = {1704--1716},
    volume = {68},
    url = {http://arxiv.org/abs/1907.01616 https://ieeexplore.ieee.org/document/8764610/},
    doi = {10.1109/TAP.2019.2927861},
    issn = {0018-926X},
    arxivId = {1907.01616},
    keywords = {Metamaterials, non-Hermitian, resonances}
}

@article{Swearer2016,
    title = {{Heterometallic antenna−reactor complexes for photocatalysis}},
    year = {2016},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Swearer, Dayne F. and Zhao, Hangqi and Zhou, Linan and Zhang, Chao and Robatjazi, Hossein and Martirez, John Mark P. and Krauter, Caroline M. and Yazdi, Sadegh and McClain, Michael J. and Ringe, Emilie and Carter, Emily A. and Nordlander, Peter and Halas, Naomi J.},
    number = {32},
    month = {8},
    pages = {8916--8920},
    volume = {113},
    url = {http://www.pnas.org/lookup/doi/10.1073/pnas.1609769113},
    doi = {10.1073/pnas.1609769113},
    issn = {0027-8424}
}

@article{Stefanou1998,
    title = {{Heterostructures of photonic crystals: frequency bands and transmission coefficients}},
    year = {1998},
    journal = {Computer Physics Communications},
    author = {Stefanou, N. and Yannopapas, V. and Modinos, A.},
    number = {1},
    month = {9},
    pages = {49--77},
    volume = {113},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0010465598000605},
    doi = {10.1016/S0010-4655(98)00060-5},
    issn = {00104655},
    keywords = {Complex photonic band structure, Multiple scattering of electromagnetic waves, Photonic crystals, Transmission and reflection coefficients}
}

@article{Li2019a,
    title = {{Hierarchical hybridization in plasmonic honeycomb lattices}},
    year = {2019},
    journal = {Nano Letters},
    author = {Li, Ran and Bourgeois, Marc R. and Cherqui, Charles and Guan, Jun and Wang, Danqing and Hu, Jingtian and Schaller, Richard D. and Schatz, George C. and Odom, Teri W.},
    number = {9},
    month = {9},
    pages = {6435--6441},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.9b02661 https://pubs.acs.org/doi/10.1021/acs.nanolett.9b02661},
    doi = {10.1021/acs.nanolett.9b02661},
    issn = {1530-6984},
    keywords = {Dipole−quadrupole coupling, honeycomb lattice, hybridization, lattice plasmons, plasmonic nanolasing, surface lattice resonances}
}

@article{Shkondin2017,
    title = {{High aspect ratio titanium nitride trench structures as plasmonic biosensor}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Shkondin, E. and Rep{\"{a}}n, T. and Takayama, O. and Lavrinenko, A. V.},
    number = {11},
    month = {11},
    pages = {4171},
    volume = {7},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-7-11-4171},
    doi = {10.1364/OME.7.004171},
    issn = {2159-3930},
    keywords = {Diffraction gratings, Nanostructure fabrication, Optical properties, Plasmonics, Thin films}
}

@article{Arbabi2016,
    title = {{High efficiency double-wavelength dielectric metasurface lenses with dichroic birefringent meta-atoms}},
    year = {2016},
    journal = {Optics Express},
    author = {Arbabi, Ehsan and Arbabi, Amir and Kamali, Seyedeh Mahsa and Horie, Yu and Faraon, Andrei},
    number = {16},
    month = {8},
    pages = {18468},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-16-18468},
    doi = {10.1364/OE.24.018468},
    issn = {1094-4087}
}

@article{Zhang2016,
    title = {{High efficiency near diffraction-limited mid-infrared flat lenses based on metasurface reflectarrays}},
    year = {2016},
    journal = {Optics Express},
    author = {Zhang, Shuyan and Kim, Myoung-Hwan and Aieta, Francesco and She, Alan and Mansuripur, Tobias and Gabay, Ilan and Khorasaninejad, Mohammadreza and Rousso, David and Wang, Xiaojun and Troccoli, Mariano and Yu, Nanfang and Capasso, Federico},
    number = {16},
    month = {8},
    pages = {18024},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-16-18024},
    doi = {10.1364/OE.24.018024},
    issn = {1094-4087}
}

@article{Bhuyan2018,
    title = {{High fidelity visualization of multiscale dynamics of laser-induced bubbles in liquids containing gold nanoparticles}},
    year = {2018},
    journal = {Scientific Reports},
    author = {Bhuyan, Manoj K. and Soleilhac, Antonin and Somayaji, Madhura and Itina, Tatiana E. and Antoine, Rodolphe and Stoian, Razvan},
    number = {1},
    pages = {1--12},
    volume = {8},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41598-018-27663-z},
    doi = {10.1038/s41598-018-27663-z},
    issn = {20452322}
}

@article{Zipp2018,
    title = {{High reflectivity metamaterial of close-packed dielectric spheres}},
    year = {2018},
    journal = {Journal of Optics},
    author = {Zipp, Lucas J and Slovick, Brian A and Krishnamurthy, Srini},
    number = {3},
    month = {3},
    pages = {035103},
    volume = {20},
    url = {https://doi.org/10.1088/2040-8986/aaa9f3 http://stacks.iop.org/2040-8986/20/i=3/a=035103?key=crossref.98e210ef8e09d095b2bbb0d962f11192},
    doi = {10.1088/2040-8986/aaa9f3},
    issn = {2040-8978},
    keywords = {Mie resonances, dielectric metamaterials, high reflectivity coatings}
}

@article{Alabastri2015,
    title = {{High Temperature Nanoplasmonics: The Key Role of Nonlinear Effects}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Alabastri, Alessandro and Toma, Andrea and Malerba, Mario and De Angelis, Francesco and Proietti Zaccaria, Remo},
    number = {1},
    month = {1},
    pages = {115--120},
    volume = {2},
    url = {http://pubs.acs.org/doi/abs/10.1021/ph500326c},
    doi = {10.1021/ph500326c},
    issn = {2330-4022}
}

@article{Reddy2013,
    title = {{High-Definition Infrared Spectroscopic Imaging}},
    year = {2013},
    journal = {Applied Spectroscopy},
    author = {Reddy, Rohith K. and Walsh, Michael J. and Schulmerich, Matthew V. and Carney, P. Scott and Bhargava, Rohit},
    number = {1},
    month = {1},
    pages = {93--105},
    volume = {67},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/23317676 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC3893056 http://asp.sagepub.com/lookup/doi/10.1366/11-06568},
    doi = {10.1366/11-06568},
    issn = {00037028},
    pmid = {23317676}
}

@article{CrastodeLima2020,
    title = {{High-degeneracy points protected by site-permutation symmetries}},
    year = {2020},
    journal = {Physical Review B},
    author = {Crasto de Lima, F. and Ferreira, G J},
    number = {4},
    month = {1},
    pages = {041107},
    volume = {101},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.101.041107},
    doi = {10.1103/PhysRevB.101.041107},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.101.041107 url:https://doi.or}
}

@article{Shalaev2015,
    title = {{High-Efficiency All-Dielectric Metasurfaces for Ultracompact Beam Manipulation in Transmission Mode}},
    year = {2015},
    journal = {Nano Letters},
    author = {Shalaev, Mikhail I. and Sun, Jingbo and Tsukernik, Alexander and Pandey, Apra and Nikolskiy, Kirill and Litchinitser, Natalia M},
    number = {9},
    month = {9},
    pages = {6261--6266},
    volume = {15},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.5b02926},
    doi = {10.1021/acs.nanolett.5b02926},
    issn = {1530-6984},
    keywords = {all-dielectric metasurface, allowing complete control of, amplitude, and, etasurfaces are two-dimensional arti, fi cial materials with, incident light wavelength, nanoblocks, orbital angular momentum, singular optics, structured light, the phase, thicknesses much smaller than}
}

@article{Xu2019,
    title = {{High-efficiency fluorescence collection for NV- center ensembles in diamond}},
    year = {2019},
    journal = {Optics Express},
    author = {Xu, Lixia and Yuan, Heng and Zhang, Ning and Zhang, Jixing and Bian, Guodong and Fan, Pengcheng and Li, Mingxin and Zhang, Chen and Zhai, Yueyang and Fang, Jiancheng},
    number = {8},
    month = {4},
    pages = {10787--10797},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-27-8-10787},
    doi = {10.1364/OE.27.010787},
    issn = {1094-4087}
}

@article{Yang2015b,
    title = {{High-efficiency light-emitting devices based on quantum dots with tailored nanostructures}},
    year = {2015},
    journal = {Nature Photonics},
    author = {Yang, Yixing and Zheng, Ying and Cao, Weiran and Titov, Alexandre and Hyvonen, Jake and Manders, Jesse R. and Xue, Jiangeng and Holloway, Paul H. and Qian, Lei},
    number = {4},
    month = {4},
    pages = {259--266},
    volume = {9},
    url = {http://www.nature.com/articles/nphoton.2015.36},
    doi = {10.1038/nphoton.2015.36},
    issn = {1749-4885}
}

@article{Krokhin2016,
    title = {{High-frequency homogenization for layered hyperbolic metamaterials}},
    year = {2016},
    journal = {Physical Review B},
    author = {Krokhin, A A and Arriaga, J and Gumen, L N and Drachev, V P},
    number = {7},
    month = {2},
    pages = {075418},
    volume = {93},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.93.075418 https://link.aps.org/doi/10.1103/PhysRevB.93.075418},
    doi = {10.1103/PhysRevB.93.075418},
    issn = {2469-9950}
}

@article{Gardinier2019,
    title = {{High-performance chromatographic characterization of surface chemical heterogeneities of fluorescent organic-inorganic hybrid core-shell silica nanoparticles}},
    year = {2019},
    journal = {ACS Nano},
    author = {Gardinier, Thomas C. and Kohle, Ferdinand F. E. and Peerless, James S. and Ma, Kai and Turker, Melik Z. and Hinckley, Joshua A. and Yingling, Yaroslava G. and Wiesner, Ulrich},
    number = {2},
    month = {1},
    pages = {1795--1804},
    volume = {13},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.8b07876},
    doi = {10.1021/acsnano.8b07876},
    issn = {1936-0851},
    keywords = {fluorescence correlation spectroscopy, high-performance liquid chromatography, molecular dynamics, nanoparticle characterization, nanoparticle heterogeneity, nanoparticle surface functionalization, surface chemistry heterogeneity}
}

@article{Tian2020,
    title = {{High-Q all-dielectric metasurface: Super and suppressed optical absorption}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Tian, Jingyi and Li, Qiang and Belov, Pavel A and Sinha, Ravindra Kumar and Qian, Weiping and Qiu, Min},
    number = {6},
    month = {6},
    pages = {1436--1443},
    volume = {7},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.0c00003},
    doi = {10.1021/acsphotonics.0c00003},
    issn = {2330-4022},
    keywords = {all-dielectric metasurface, and near-infrared regions is, bound states in the, ciently generating photocarriers, conductors in the visible, continuum, ealizing high absorption of, essential for e ffi, high-quality factor, light in ultrathin semi-, superabsorption, suppressed absorption, suppressing}
}

@article{Rybin2017,
    title = {{High-Q supercavity modes in subwavelength dielectric resonators}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Rybin, Mikhail V and Koshelev, Kirill L and Sadrieva, Zarina F and Samusev, Kirill B and Bogdanov, Andrey A and Limonov, Mikhail F and Kivshar, Yuri S},
    number = {24},
    month = {12},
    pages = {243901},
    volume = {119},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.119.243901 https://link.aps.org/doi/10.1103/PhysRevLett.119.243901},
    doi = {10.1103/PhysRevLett.119.243901},
    issn = {0031-9007}
}

@article{Burin2004,
    title = {{High-quality optical modes in low-dimensional arrays of nanoparticles: application to random lasers}},
    year = {2004},
    journal = {Journal of the Optical Society of America B},
    author = {Burin, a. L. and Cao, H. and Schatz, G. C. and Ratner, M. a.},
    number = {1},
    pages = {121},
    volume = {21},
    isbn = {0740-3224},
    doi = {10.1364/JOSAB.21.000121},
    issn = {0740-3224}
}

@incollection{Zilles2016,
    title = {{High-Resolution Fiber and Fiber Tract Imaging Using Polarized Light Microscopy in the Human, Monkey, Rat, and Mouse Brain}},
    year = {2016},
    booktitle = {Axons and Brain Architecture},
    author = {Zilles, Karl and Palomero-Gallagher, Nicola and Gr{\"{a}}{\ss}el, David and Schl{\"{o}}mer, Philipp and Cremer, Markus and Woods, Roger and Amunts, Katrin and Axer, Markus},
    pages = {369--389},
    publisher = {Elsevier},
    url = {http://linkinghub.elsevier.com/retrieve/pii/B9780128013939000189},
    isbn = {9780128013939},
    doi = {10.1016/B978-0-12-801393-9.00018-9}
}

@article{Axer2011,
    title = {{High-Resolution Fiber Tract Reconstruction in the Human Brain by Means of Three-Dimensional Polarized Light Imaging}},
    year = {2011},
    journal = {Frontiers in Neuroinformatics},
    author = {Axer, Markus and Gr{\"{a}}ssel, David and Kleiner, Melanie and Dammers, Jürgen and Dickscheid, Timo and Reckfort, Julia and H{\"{u}}tz, Tim and Eiben, Björn and Pietrzyk, Uwe and Zilles, Karl and Amunts, Katrin},
    number = {December},
    pages = {34},
    volume = {5},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=3248698&tool=pmcentrez&rendertype=abstract%5Cnhttp://journal.frontiersin.org/article/10.3389/fninf.2011.00034/abstract http://journal.frontiersin.org/article/10.3389/fninf.2011.00034/abstract},
    isbn = {1662-5196 (Electronic){\textbackslash}r1662-5196 (Linking)},
    doi = {10.3389/fninf.2011.00034},
    issn = {1662-5196},
    pmid = {22232597},
    keywords = {connectome, human brain, method, pli, polarized light i, polarized light imaging, systems biology, u-fiber, white matter}
}

@article{Martin2014,
    title = {{High-Resolution Imaging and Spectroscopy of Multipolar Plasmonic Resonances in Aluminum Nanoantennas}},
    year = {2014},
    journal = {Nano Letters},
    author = {Martin, Jérôme and Kociak, Mathieu and Mahfoud, Zackaria and Proust, Julien and G{\'{e}}rard, Davy and Plain, Jérôme},
    number = {10},
    month = {10},
    pages = {5517--5523},
    volume = {14},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl501850m},
    doi = {10.1021/nl501850m},
    issn = {1530-6984},
    keywords = {Aluminum, Electron Energy Loss Spectroscopy, Losses, Multipoles, Plasmonics, Q Factor}
}

@article{Lubin2012,
    title = {{High-rotational symmetry lattices fabricated by Moir{\'{e}} nanolithography}},
    year = {2012},
    journal = {Nano Letters},
    author = {Lubin, Steven M. and Zhou, Wei and Hryn, Alexander J. and Huntington, Mark D. and Odom, Teri W.},
    number = {9},
    month = {9},
    pages = {4948--4952},
    volume = {12},
    url = {http://pubs.acs.org/doi/10.1021/nl302535p},
    isbn = {1530-6984},
    doi = {10.1021/nl302535p},
    issn = {1530-6984},
    pmid = {22897722},
    keywords = {Nanopatterning, high rotational symmetry lattices, moir{\'{e}} patterns, quasiperiodic, soft lithography}
}

@article{Miyata2019,
    title = {{High-sensitivity color imaging using pixel-scale color splitters based on dielectric metasurfaces}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Miyata, Masashi and Nakajima, Mitsumasa and Hashimoto, Toshikazu},
    number = {6},
    month = {6},
    pages = {1442--1450},
    volume = {6},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00042 https://pubs.acs.org/doi/10.1021/acsphotonics.9b00042},
    doi = {10.1021/acsphotonics.9b00042},
    issn = {2330-4022},
    keywords = {color imaging, color reconstruction, color splitters, computational imaging, dielectric metasurfaces, image sensors}
}

@article{Hooshmand2017,
    title = {{High-sensitivity molecular sensing using plasmonic nanocube chains in classical and quantum coupling regimes}},
    year = {2017},
    journal = {Nano Today},
    author = {Hooshmand, Nasrin and Mousavi, Hamed Shams and Panikkanvalappil, Sajanlal R and Adibi, Ali and El-Sayed, Mostafa A},
    month = {12},
    pages = {14--22},
    volume = {17},
    url = {https://ac.els-cdn.com/S1748013217303328/1-s2.0-S1748013217303328-main.pdf?_tid=140ea53a-d5f3-11e7-b77c-00000aacb35f&acdnat=1512062754_9dc5ccaf5d90628cb7843008aff3d386 http://linkinghub.elsevier.com/retrieve/pii/S1748013217303328},
    doi = {10.1016/j.nantod.2017.10.009},
    issn = {17480132},
    keywords = {Assembly, Classical coupling, DDA, FDTD, LSPR Coupling, Nanocubes, Orientation, Plasmonic nanoparticles, Quantum corrected model, Sensing, Sensitivity, Sub-nanometer, Tunneling-induced charge transfer plasmons}
}

@article{Fu2019,
    title = {{High-sensitivity nanostructured aluminium ultrathin film sensors with spectral response from ultraviolet to near-infrared}},
    year = {2019},
    journal = {Physica Scripta},
    author = {Fu, Xuelei and Ren, Fang-Fang and Sun, Song and Tian, Yu and Wu, Yuliang and Lou, Ping and Du, Qing Guo},
    number = {5},
    month = {5},
    pages = {055504},
    volume = {94},
    url = {https://doi.org/10.1088/1402-4896/ab0a12 http://stacks.iop.org/1402-4896/94/i=5/a=055504?key=crossref.f0a32f083d475bc3a54fa5d8818594ff},
    doi = {10.1088/1402-4896/ab0a12},
    issn = {0031-8949}
}

@article{Bower2018,
    title = {{High-speed imaging of transient metabolic dynamics using two-photon fluorescence lifetime imaging microscopy}},
    year = {2018},
    journal = {Optica},
    author = {Bower, Andrew J. and Li, Joanne and Chaney, Eric J. and Marjanovic, Marina and Spillman, Darold R. and Boppart, Stephen A.},
    number = {10},
    month = {10},
    pages = {1290--1296},
    volume = {5},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-5-10-1290},
    doi = {10.1364/OPTICA.5.001290},
    issn = {2334-2536}
}

@article{Aksu2010,
    title = {{High-throughput nanofabrication of infrared plasmonic nanoantenna arrays for vibrational nanospectroscopy}},
    year = {2010},
    journal = {Nano Letters},
    author = {Aksu, Serap and Yanik, Ahmet A and Adato, Ronen and Artar, Alp and Huang, Min and Altug, Hatice},
    number = {7},
    month = {7},
    pages = {2511--2518},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl101042a http://pubs.acs.org/doi/abs/10.1021/nl101042a},
    doi = {10.1021/nl101042a},
    issn = {1530-6984},
    keywords = {Shadow mask, infrared spectroscopy, nanostencil lithography, near-field enhancement, optical nanoantennas, surface plasmons}
}

@article{Li2013a,
    title = {{Highly efficient lanthanide upconverting nanomaterials: Progresses and challenges}},
    year = {2013},
    journal = {Nano Today},
    author = {Li, Xiaomin and Zhang, Fan and Zhao, Dongyuan},
    number = {6},
    month = {12},
    pages = {643--676},
    volume = {8},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1748013213001151},
    doi = {10.1016/j.nantod.2013.11.003},
    issn = {17480132}
}

@article{Sakamoto2017,
    title = {{Highly enhanced emission of visible light from core-dual-shell-type hybridized nanoparticles}},
    year = {2017},
    journal = {Particle {\&} Particle Systems Characterization},
    author = {Sakamoto, Naonari and Onodera, Tsunenobu and Dezawa, Takuma and Shibata, Yutaka and Oikawa, Hidetoshi},
    number = {12},
    month = {12},
    pages = {1700258},
    volume = {34},
    url = {http://doi.wiley.com/10.1002/ppsc.201700258},
    doi = {10.1002/ppsc.201700258},
    issn = {09340866}
}

@article{Qi2014,
    title = {{Highly resonant and directional optical nanoantennas}},
    year = {2014},
    journal = {Journal of the Optical Society of America A},
    author = {Qi, Jing and Kaiser, Thomas and Peuker, Ralf and Pertsch, Thomas and Lederer, Falk and Rockstuhl, Carsten},
    number = {2},
    month = {2},
    pages = {388},
    volume = {31},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-31-2-388},
    doi = {10.1364/JOSAA.31.000388},
    issn = {1084-7529}
}

@article{Bontempi2017,
    title = {{Highly sensitive biosensors based on all-dielectric nanoresonators}},
    year = {2017},
    journal = {Nanoscale},
    author = {Bontempi, Nicolò and Chong, Katie E. and Orton, Henry W. and Staude, Isabelle and Choi, Duk-Yong and Alessandri, Ivano and Kivshar, Yuri S. and Neshev, Dragomir N.},
    number = {15},
    pages = {4972--4980},
    volume = {9},
    url = {http://xlink.rsc.org/?DOI=C6NR07904K},
    doi = {10.1039/C6NR07904K},
    issn = {2040-3364}
}

@article{Pryce2010,
    title = {{Highly strained compliant optical metamaterials with large frequency tunability}},
    year = {2010},
    journal = {Nano Letters},
    author = {Pryce, Imogen M and Aydin, Koray and Kelaita, Yousif A and Briggs, Ryan M and Atwater, Harry A},
    number = {10},
    month = {10},
    pages = {4222--4227},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl102684x http://pubs.acs.org/doi/abs/10.1021/nl102684x},
    doi = {10.1021/nl102684x},
    issn = {1530-6984}
}

@article{Arslanagic2018,
    title = {{Highly subwavelength, superdirective cylindrical nanoantenna}},
    year = {2018},
    journal = {Physical Review Letters},
    author = {Arslanagi{\'{c}}, Samel and Ziolkowski, Richard W.},
    number = {23},
    month = {6},
    pages = {237401},
    volume = {120},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.120.237401},
    doi = {10.1103/PhysRevLett.120.237401},
    issn = {0031-9007},
    pmid = {29932717}
}

@article{Lim2011,
    title = {{Highly uniform and reproducible surface-enhanced Raman scattering from DNA-tailorable nanoparticles with 1-nm interior gap}},
    year = {2011},
    journal = {Nature Nanotechnology},
    author = {Lim, Dong-Kwon and Jeon, Ki-Seok and Hwang, Jae-Ho and Kim, Hyoki and Kwon, Sunghoon and Suh, Yung Doug and Nam, Jwa-Min},
    number = {7},
    month = {5},
    pages = {452--460},
    volume = {6},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2011.79},
    doi = {10.1038/nnano.2011.79},
    issn = {1748-3387}
}

@article{Ma2018,
    title = {{Highly-symmetrical plasmonic nanoantenna for fluorescence enhancement and polarization preservation of arbitrarily oriented fluorophore}},
    year = {2018},
    journal = {Optical Materials Express},
    author = {Ma, Li and Sun, Song and Zhang, Taiping and Li, Ru and Du, Qingguo and Zhang, Jian and Li, Mo},
    number = {12},
    month = {12},
    pages = {3770--3786},
    volume = {8},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-8-12-3770},
    doi = {10.1364/OME.8.003770},
    issn = {2159-3930}
}

@article{Castro-Palacio2020,
    title = {{Hollow Gold Nanoparticles Produced by Femtosecond Laser Irradiation}},
    year = {2020},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Castro-Palacio, Juan Carlos and Ladutenko, Konstantin and Prada, Alejandro and Gonz{\'{a}}lez-Rubio, Guillermo and D{\'{i}}az-N{\'{u}}{\~{n}}ez, Pablo and Guerrero-Mart{\'{i}}nez, Andrés and Fern{\'{a}}ndez de C{\'{o}}rdoba, Pedro and Kohanoff, Jorge and Perlado, José Manuel and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Rivera, Antonio},
    month = {6},
    pages = {5108--5114},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpclett.0c01233},
    doi = {10.1021/acs.jpclett.0c01233},
    issn = {1948-7185}
}

@article{Schilder2017,
    title = {{Homogenization of an ensemble of interacting resonant scatterers}},
    year = {2017},
    journal = {Physical Review A},
    author = {Schilder, N. J. and Sauvan, C. and Sortais, Y. R. P. and Browaeys, A. and Greffet, J.-J.},
    number = {1},
    month = {7},
    pages = {013825},
    volume = {96},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.96.013825},
    doi = {10.1103/PhysRevA.96.013825},
    issn = {2469-9926},
    arxivId = {arXiv:1706.01235v2}
}

@article{Markel2012,
    title = {{Homogenization of Maxwell's equations in periodic composites: Boundary effects and dispersion relations}},
    year = {2012},
    journal = {Physical Review E},
    author = {Markel, Vadim A. and Schotland, John C.},
    number = {6},
    month = {6},
    pages = {066603},
    volume = {85},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.85.066603},
    doi = {10.1103/PhysRevE.85.066603},
    issn = {1539-3755}
}

@article{Schlather2017,
    title = {{Hot hole photoelectrochemistry on Au@SiO2@Au nanoparticles}},
    year = {2017},
    journal = {Journal of Physical Chemistry Letters},
    author = {Schlather, Andrea E. and Manjavacas, Alejandro and Lauchner, Adam and Marangoni, Valeria S. and DeSantis, Christopher J. and Nordlander, Peter and Halas, Naomi J.},
    number = {9},
    month = {5},
    pages = {2060--2067},
    volume = {8},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpclett.7b00563},
    doi = {10.1021/acs.jpclett.7b00563},
    issn = {1948-7185}
}

@article{Naik2017,
    title = {{Hot-Carrier-Mediated Photon Upconversion in Metal-Decorated Quantum Wells}},
    year = {2017},
    journal = {Nano Letters},
    author = {Naik, Gururaj V. and Welch, Alex J. and Briggs, Justin A. and Solomon, Michelle L. and Dionne, Jennifer A.},
    number = {8},
    month = {8},
    pages = {4583--4587},
    volume = {17},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b00900 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b00900},
    doi = {10.1021/acs.nanolett.7b00900},
    issn = {1530-6984},
    keywords = {GaN, Plasmonics, quantum wells, upconversion}
}

@article{Esteban2012,
    title = {{How Chain Plasmons Govern the Optical Response in Strongly Interacting Self-Assembled Metallic Clusters of Nanoparticles}},
    year = {2012},
    journal = {Langmuir},
    author = {Esteban, Ruben and Taylor, Richard W. and Baumberg, Jeremy J. and Aizpurua, Javier},
    number = {24},
    month = {6},
    pages = {8881--8890},
    volume = {28},
    url = {http://pubs.acs.org/doi/10.1021/la300198r},
    isbn = {0743-7463},
    doi = {10.1021/la300198r},
    issn = {0743-7463},
    pmid = {22364608}
}

@article{Mertens2017,
    title = {{How Light Is Emitted by Plasmonic Metals}},
    year = {2017},
    journal = {Nano Letters},
    author = {Mertens, Jan and Kleemann, Marie-Elena and Chikkaraddy, Rohit and Narang, Prineha and Baumberg, Jeremy J},
    number = {4},
    month = {4},
    pages = {2568--2574},
    volume = {17},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b00332 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b00332},
    doi = {10.1021/acs.nanolett.7b00332},
    issn = {1530-6984}
}

@article{Tserkezis2017,
    title = {{How nonlocal damping reduces plasmon-enhanced fluorescence in ultranarrow gaps}},
    year = {2017},
    journal = {Physical Review B},
    author = {Tserkezis, C. and Mortensen, N. Asger and Wubs, Martijn},
    number = {8},
    month = {8},
    pages = {085413},
    volume = {96},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.96.085413},
    doi = {10.1103/PhysRevB.96.085413},
    issn = {2469-9950}
}

@article{Bezerra2012,
    title = {{How to introduce the magnetic dipole moment}},
    year = {2012},
    journal = {European Journal of Physics},
    author = {Bezerra, M. and Kort-Kamp, W J M and Cougo-Pinto, M. V. and Farina, C.},
    number = {5},
    month = {9},
    pages = {1313--1320},
    volume = {33},
    url = {https://iopscience.iop.org/article/10.1088/0143-0807/33/5/1313},
    doi = {10.1088/0143-0807/33/5/1313},
    issn = {0143-0807}
}

@misc{wvsccodes,
    title = {{http://wave-scattering.com/codes.html}},
    author = {Moroz, Alexander}
}

@misc{icfo_mie,
    title = {{http://widgets.nanophotonics.es}},
    url = {http://widgets.nanophotonics.es}
}

@misc{stratify,
    title = {{https://gitlab.com/iliarasskazov/stratify}},
    author = {Rasskazov, Ilia L.}
}

@misc{nanocomposix,
    title = {{https://nanocomposix.com/pages/mie-theory-calculator}}
}

@misc{itmomie,
    title = {{https://physics.itmo.ru/en/mie}},
    url = {https://physics.itmo.ru/en/mie}
}

@misc{scattportmie,
    title = {{https://scattport.org/index.php/light-scattering-software/mie-type-codes}}
}

@misc{splac,
    title = {{https://www.wgtn.ac.nz/scps/research/research-groups/raman-lab/numerical-tools/sers-and-plasmonics-codes}},
    url = {https://www.wgtn.ac.nz/scps/research/research-groups/raman-lab/numerical-tools/sers-and-plasmonics-codes}
}

@article{Vazquez-Guardado2014,
    title = {{Hybrid coupling mechanism in a system supporting high order diffraction, plasmonic, and cavity resonances}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {V{\'{a}}zquez-Guardado, Abraham and Safaei, Alireza and Modak, Sushrut and Franklin, Daniel and Chanda, Debashis},
    number = {26},
    month = {12},
    pages = {263902},
    volume = {113},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.113.263902 https://link.aps.org/doi/10.1103/PhysRevLett.113.263902},
    doi = {10.1103/PhysRevLett.113.263902},
    issn = {0031-9007}
}

@article{Sun2018,
    title = {{Hybrid mushroom nanoantenna for fluorescence enhancement by matching the Stokes shift of the emitter}},
    year = {2018},
    journal = {Journal of Physical Chemistry C},
    author = {Sun, Song and Li, Ru and Li, Mo and Du, Qingguo and Png, Ching Eng and Bai, Ping},
    number = {26},
    month = {7},
    pages = {14771--14780},
    volume = {122},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.8b01978},
    doi = {10.1021/acs.jpcc.8b01978},
    issn = {1932-7447}
}

@article{Schmidt2012,
    title = {{Hybrid nanoparticle–microcavity-based plasmonic nanosensors with improved detection resolution and extended remote-sensing ability}},
    year = {2012},
    journal = {Nature Communications},
    author = {Schmidt, Markus A and Lei, Dang Yuan and Wondraczek, Lothar and Nazabal, Virginie and Maier, Stefan A},
    number = {1},
    month = {1},
    pages = {1108},
    volume = {3},
    url = {https://www.nature.com/articles/ncomms2109.pdf http://www.nature.com/articles/ncomms2109},
    doi = {10.1038/ncomms2109},
    issn = {2041-1723}
}

@article{Pourjamal2018,
    title = {{Hybrid Ni/SiO2/Au dimer arrays for high-resolution refractive index sensing}},
    year = {2018},
    journal = {Nanophotonics},
    author = {Pourjamal, Sara and Kataja, Mikko and Maccaferri, Nicolò and Vavassori, Paolo and van Dijken, Sebastiaan},
    number = {5},
    month = {5},
    pages = {905--912},
    volume = {7},
    publisher = {De Gruyter},
    url = {http://www.degruyter.com/view/j/nanoph.2018.7.issue-5/nanoph-2018-0013/nanoph-2018-0013.xml},
    doi = {10.1515/nanoph-2018-0013},
    issn = {2192-8614},
    keywords = {biosensing, magnetic nanoparticle array, magneto, magnetoplasmonics, optics}
}

@article{Chen2013b,
    title = {{Hybrid phase-change plasmonic crystals for active tuning of lattice resonances}},
    year = {2013},
    journal = {Optics Express},
    author = {Chen, Y. G. and Kao, T. S. and Ng, B. and Li, X. and Luo, X. G. and Luk'yanchuk, B. and Maier, S. A. and Hong, M. H.},
    number = {11},
    month = {6},
    pages = {13691--13698},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-11-13691},
    doi = {10.1364/OE.21.013691},
    issn = {1094-4087}
}

@article{Wang2019,
    title = {{Hybrid plasmonic Au–TiN vertically aligned nanocomposites: a nanoscale platform towards tunable optical sensing}},
    year = {2019},
    journal = {Nanoscale Advances},
    author = {Wang, Xuejing and Jian, Jie and Diaz-Amaya, Susana and Kumah, Cindy E. and Lu, Ping and Huang, Jijie and Lim, Daw Gen and Pol, Vilas G. and Youngblood, Jeffrey P. and Boltasseva, Alexandra and Stanciu, Lia A. and O'Carroll, Deirdre M. and Zhang, Xinghang and Wang, Haiyan},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C8NA00306H},
    doi = {10.1039/C8NA00306H},
    issn = {2516-0230}
}

@article{Kataja2016,
    title = {{Hybrid plasmonic lattices with tunable magneto-optical activity}},
    year = {2016},
    journal = {Optics Express},
    author = {Kataja, Mikko and Pourjamal, Sara and Maccaferri, Nicolò and Vavassori, Paolo and Hakala, Tommi K. and Huttunen, Mikko J. and T{\"{o}}rm{\"{a}}, Päivi and van Dijken, Sebastiaan},
    number = {4},
    month = {2},
    pages = {3652--3662},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-4-3652},
    doi = {10.1364/OE.24.003652},
    issn = {1094-4087},
    pmid = {26907022}
}

@article{Murai2013,
    title = {{Hybrid plasmonic-photonic modes in diffractive arrays of nanoparticles coupled to light-emitting optical waveguides}},
    year = {2013},
    journal = {Optics Express},
    author = {Murai, S. and Verschuuren, M. A. and Lozano, G. and Pirruccio, G. and Rodriguez, S. R. K. and Rivas, J. Gómez},
    number = {4},
    month = {2},
    pages = {4250--4262},
    volume = {21},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-4-4250},
    doi = {10.1364/OE.21.004250},
    issn = {1094-4087},
    keywords = {Diffractive optics, Surface plasmons, Waveguides, slab}
}

@article{Baur2018,
    title = {{Hybridization of lattice resonances}},
    year = {2018},
    journal = {ACS Nano},
    author = {Baur, Sebastian and Sanders, Stephen and Manjavacas, Alejandro},
    number = {2},
    month = {2},
    pages = {1618--1629},
    volume = {12},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.7b08206},
    doi = {10.1021/acsnano.7b08206},
    issn = {1936-0851}
}

@article{Yildiz2019,
    title = {{Hybridized plasmon modes in a system of metal thin film-nanodisk array}},
    year = {2019},
    journal = {Journal of Applied Physics},
    author = {Yildiz, B C and Habib, M and Rashed, A R and Caglayan, H},
    number = {11},
    month = {9},
    pages = {113104},
    volume = {126},
    url = {https://doi.org/10.1063/1.5115818 http://aip.scitation.org/doi/10.1063/1.5115818},
    doi = {10.1063/1.5115818},
    issn = {0021-8979}
}

@article{Maccaferri2019,
    title = {{Hyperbolic Meta-Antennas Enable Full Control of Scattering and Absorption of Light}},
    year = {2019},
    journal = {Nano Letters},
    author = {Maccaferri, Nicolò and Zhao, Yingqi and Isoniemi, Tommi and Iarossi, Marzia and Parracino, Antonietta and Strangi, Giuseppe and De Angelis, Francesco},
    number = {3},
    month = {3},
    pages = {1851--1859},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.8b04841},
    doi = {10.1021/acs.nanolett.8b04841},
    issn = {1530-6984},
    keywords = {Hyperbolic metamaterials, absorption, antennas, hybrid nanostructures, plasmonic nanostructures, scattering}
}

@article{Amenabar2017,
    title = {{Hyperspectral infrared nanoimaging of organic samples based on Fourier transform infrared nanospectroscopy}},
    year = {2017},
    journal = {Nature Communications},
    author = {Amenabar, Iban and Poly, Simon and Goikoetxea, Monika and Nuansing, Wiwat and Lasch, Peter and Hillenbrand, Rainer},
    month = {2},
    pages = {14402},
    volume = {8},
    url = {http://www.nature.com/doifinder/10.1038/ncomms14402},
    doi = {10.1038/ncomms14402},
    issn = {2041-1723}
}

@article{Xiang2019,
    title = {{Hypoxia-Irrelevant Photonic Thermodynamic Cancer Nanomedicine}},
    year = {2019},
    journal = {ACS Nano},
    author = {Xiang, Huijing and Lin, Han and Yu, Luodan and Chen, Yu},
    month = {1},
    pages = {acsnano.8b08910},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.8b08910},
    doi = {10.1021/acsnano.8b08910},
    issn = {1936-0851}
}

@article{Wang2018a,
    title = {{ICG-Sensitized NaYF 4 :Er Nanostructure for Theranostics}},
    year = {2018},
    journal = {Advanced Optical Materials},
    author = {Wang, Dan and Wang, Depeng and Kuzmin, Andrey and Pliss, Artem and Shao, Wei and Xia, Jun and Qu, Junle and Prasad, Paras N.},
    month = {4},
    pages = {1701142},
    url = {http://doi.wiley.com/10.1002/adom.201701142},
    doi = {10.1002/adom.201701142},
    issn = {21951071}
}

@article{Zhang2019a,
    title = {{Ideal magnetic dipole resonances with metal-dielectric-metal hybridized nanodisks}},
    year = {2019},
    journal = {Optics Express},
    author = {Zhang, Yao and Yue, Peng and Liu, Jun-Yan and Geng, Wei and Bai, Ya-Ting and Liu, Shao-Ding},
    number = {11},
    month = {5},
    pages = {16143},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-27-11-16143},
    doi = {10.1364/OE.27.016143},
    issn = {1094-4087}
}

@article{Feng2017a,
    title = {{Ideal Magnetic Dipole Scattering}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Feng, Tianhua and Xu, Yi and Zhang, Wei and Miroshnichenko, Andrey E},
    number = {17},
    month = {4},
    pages = {173901},
    volume = {118},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.118.173901 http://link.aps.org/doi/10.1103/PhysRevLett.118.173901},
    doi = {10.1103/PhysRevLett.118.173901},
    issn = {0031-9007}
}

@article{Garside2003,
    title = {{Identification of Cellulosic Fibres by FTIR Spectroscopy - Thread and Single Fibre Analysis by Attenuated Total Reflectance}},
    year = {2003},
    journal = {Studies in Conservation},
    author = {Garside, Paul and Wyeth, Paul},
    number = {4},
    month = {12},
    pages = {269--275},
    volume = {48},
    url = {http://www.tandfonline.com/doi/full/10.1179/sic.2003.48.4.269},
    doi = {10.1179/sic.2003.48.4.269},
    issn = {0039-3630}
}

@article{Liu2016b,
    title = {{III-V Semiconductor nanoresonators-a new strategy for passive, active, and nonlinear all-dielectric metamaterials}},
    year = {2016},
    journal = {Advanced Optical Materials},
    author = {Liu, Sheng and Keeler, Gordon A. and Reno, John L. and Sinclair, Michael B. and Brener, Igal},
    number = {10},
    month = {10},
    pages = {1457--1462},
    volume = {4},
    url = {http://doi.wiley.com/10.1002/adom.201600240},
    doi = {10.1002/adom.201600240},
    issn = {21951071}
}

@article{Park2019a,
    title = {{Imaging inflammation using an activated macrophage probe with Slc18b1 as the activation-selective gating target}},
    year = {2019},
    journal = {Nature Communications},
    author = {Park, Sung-Jin and Kim, Beomsue and Choi, Sejong and Balasubramaniam, Sivaraman and Lee, Sung-Chan and Lee, Jung Yeol and Kim, Heon Seok and Kim, Jun-Young and Kim, Jong-Jin and Lee, Yong-An and Kang, Nam-Young and Kim, Jin-Soo and Chang, Young-Tae},
    number = {1},
    month = {12},
    pages = {1111},
    volume = {10},
    url = {http://www.nature.com/articles/s41467-019-08990-9},
    doi = {10.1038/s41467-019-08990-9},
    issn = {2041-1723}
}

@article{Victor2017,
    title = {{Imaging Nutrient Distribution in the Rhizosphere Using FTIR Imaging}},
    year = {2017},
    journal = {Analytical Chemistry},
    author = {Victor, Tiffany and Delpratt, Natalie and Cseke, Sarah Beth and Miller, Lisa M. and Cseke, Leland James},
    number = {9},
    month = {5},
    pages = {4831--4837},
    volume = {89},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.analchem.6b04376},
    doi = {10.1021/acs.analchem.6b04376},
    issn = {0003-2700}
}

@article{Tittl2018,
    title = {{Imaging-based molecular barcoding with pixelated dielectric metasurfaces}},
    year = {2018},
    journal = {Science},
    author = {Tittl, Andreas and Leitis, Aleksandrs and Liu, Mingkai and Yesilkoy, Filiz and Choi, Duk-Yong and Neshev, Dragomir N. and Kivshar, Yuri S. and Altug, Hatice},
    number = {6393},
    month = {6},
    pages = {1105--1109},
    volume = {360},
    url = {http://www.sciencemag.org/lookup/doi/10.1126/science.aas9768},
    doi = {10.1126/science.aas9768},
    issn = {0036-8075},
    pmid = {29880685}
}

@article{Khurgin,
    title = {{Impact of surface collisions on enhancement and quenching of the luminescence near the metal nanoparticles}},
    year = {2015},
    journal = {Optics Express},
    author = {Khurgin, Jacob B and Sun, Greg},
    number = {24},
    month = {11},
    pages = {30739},
    volume = {23},
    url = {https://www.osapublishing.org/DirectPDFAccess/309159CF-D080-913D-22341B947205A6EA_332579/oe-23-24-30739.pdf?da=1&id=332579&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-23-24-30739},
    doi = {10.1364/OE.23.030739},
    issn = {1094-4087},
    keywords = {(2406680) Surface plasmons, (2505403) Plasmonics, OCIS codes}
}

@article{Vogt2015,
    title = {{Impact of the plasmonic near- and far-field resonance-energy shift on the enhancement of infrared vibrational signals}},
    year = {2015},
    journal = {Phys. Chem. Chem. Phys.},
    author = {Vogt, Jochen and Huck, Christian and Neubrech, Frank and Toma, Andrea and Gerbert, David and Pucci, Annemarie},
    number = {33},
    pages = {21169--21175},
    volume = {17},
    url = {http://pubs.rsc.org/en/content/articlepdf/2015/cp/c4cp04851b http://xlink.rsc.org/?DOI=C4CP04851B},
    doi = {10.1039/C4CP04851B},
    issn = {1463-9076}
}

@inproceedings{Nesti,
    title = {{Implementation of the integral equation model for rough surfaces with generic isotropic autocorrelation functions}},
    booktitle = {IGARSS'97. 1997 IEEE International Geoscience and Remote Sensing Symposium Proceedings. Remote Sensing - A Scientific Vision for Sustainable Development},
    author = {Nesti, G and Estevan de Quesada, R. and Lopez, J.M. and Sieber, A.J.},
    number = {c},
    pages = {1361--1364},
    volume = {3},
    publisher = {IEEE},
    url = {http://ieeexplore.ieee.org/document/606447/},
    isbn = {0-7803-3836-7},
    doi = {10.1109/IGARSS.1997.606447}
}

@article{Wu1997a,
    title = {{Improved algorithm for electromagnetic scattering of plane waves and shaped beams by multilayered spheres}},
    year = {1997},
    journal = {Applied Optics},
    author = {Wu, Zhen Sen and Guo, Li Xin and Ren, Kuan Fang and Gouesbet, Gérard and Gr{\'{e}}han, Gérard},
    number = {21},
    month = {7},
    pages = {5188--5198},
    volume = {36},
    url = {https://www.osapublishing.org/DirectPDFAccess/C14DBFF6-F605-C153-9ECE99E6DBB90321_60465/ao-36-21-5188.pdf?da=1&id=60465&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-36-21-5188},
    doi = {10.1364/AO.36.005188},
    issn = {0003-6935}
}

@article{Wiscombe1980,
    title = {{Improved Mie scattering algorithms}},
    year = {1980},
    journal = {Applied Optics},
    author = {Wiscombe, W J},
    number = {9},
    month = {5},
    pages = {1505--1509},
    volume = {19},
    url = {https://www.osapublishing.org/DirectPDFAccess/46144BED-0CD6-B09B-504408AF550C7152_23949/ao-19-9-1505.pdf?da=1&id=23949&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-19-9-1505},
    doi = {10.1364/AO.19.001505},
    issn = {0003-6935}
}

@article{Yang2003,
    title = {{Improved recursive algorithm for light scattering by a multilayered sphere}},
    year = {2003},
    journal = {Applied Optics},
    author = {Yang, Wen},
    number = {9},
    month = {3},
    pages = {1710--1720},
    volume = {42},
    url = {https://www.osapublishing.org/DirectPDFAccess/BD5A9C90-0B1F-BA42-27C1F22F0E57B290_71609/ao-42-9-1710.pdf?da=1&id=71609&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-42-9-1710},
    doi = {10.1364/AO.42.001710},
    issn = {0003-6935},
    keywords = {0101110, 2901310, 2905850, OCIS codes: 2904210}
}

@article{Sun2017,
    title = {{Improved social spider optimization algorithms for solving inverse radiation and coupled radiation–conduction heat transfer problems}},
    year = {2017},
    journal = {International Communications in Heat and Mass Transfer},
    author = {Sun, Shuang-Cheng and Qi, Hong and Ren, Ya-Tao and Yu, Xiao-Ying and Ruan, Li-Ming},
    month = {10},
    pages = {132--146},
    volume = {87},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0735193317301793},
    doi = {10.1016/j.icheatmasstransfer.2017.07.010},
    issn = {07351933}
}

@article{Mayerhofer2019,
    title = {{Improving Poor Man's Kramers-Kronig analysis and Kramers-Kronig constrained variational analysis}},
    year = {2019},
    journal = {Spectrochimica Acta Part A: Molecular and Biomolecular Spectroscopy},
    author = {Mayerh{\"{o}}fer, Thomas G. and Popp, Jürgen},
    month = {4},
    pages = {391--396},
    volume = {213},
    publisher = {Elsevier B.V.},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1386142519300988},
    doi = {10.1016/j.saa.2019.01.084},
    issn = {13861425},
    keywords = {Kramers-Kronig constrained variational analysis, Kramers-Kronig relations, Poor Man's Kramers-Kronig analysis, kramers-kronig constrained variational, kramers-kronig relations, poor man, s kramers-kronig analysis}
}

@article{Kwak2015,
    title = {{Improving Prediction of Prostate Cancer Recurrence using Chemical Imaging}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Kwak, Jin Tae and Kajdacsy-Balla, André and Macias, Virgilia and Walsh, Michael and Sinha, Saurabh and Bhargava, Rohit},
    month = {3},
    pages = {8758},
    volume = {5},
    url = {http://www.nature.com/srep/2015/150304/srep08758/full/srep08758.html http://www.nature.com/articles/srep08758},
    isbn = {2045-2322},
    doi = {10.1038/srep08758},
    issn = {2045-2322},
    pmid = {25737022}
}

@article{Schuck2005,
    title = {{Improving the Mismatch between Light and Nanoscale Objects with Gold Bowtie Nanoantennas}},
    year = {2005},
    journal = {Physical Review Letters},
    author = {Schuck, P. J. and Fromm, D. P. and Sundaramurthy, A. and Kino, G. S. and Moerner, W. E.},
    number = {1},
    month = {1},
    pages = {017402},
    volume = {94},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.94.017402},
    doi = {10.1103/PhysRevLett.94.017402},
    issn = {0031-9007}
}

@article{Bermel2007,
    title = {{Improving thin-film crystalline silicon solar cell efficiencies with photonic crystals}},
    year = {2007},
    journal = {Optics Express},
    author = {Bermel, Peter and Luo, Chiyan and Zeng, Lirong and Kimerling, Lionel C and Joannopoulos, John D},
    number = {25},
    pages = {16986--17000},
    volume = {15},
    publisher = {ASTM International},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-25-16986},
    doi = {10.1364/OE.15.016986},
    issn = {1094-4087}
}

@article{Mahi2017,
    title = {{In depth investigation of lattice plasmon modes in substrate-supported gratings of metal monomers and dimers}},
    year = {2017},
    journal = {Journal of Physical Chemistry C},
    author = {Mahi, Nabil and L{\'{e}}v{\^{e}}que, Gaëtan and Saison, Ophélie and Marae-Djouda, Joseph and Caputo, Roberto and Gontier, Arthur and Maurer, Thomas and Adam, Pierre-Michel and Bouhafs, Benemar and Akjouj, Abdellatif},
    number = {4},
    month = {2},
    pages = {2388--2401},
    volume = {121},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b11321},
    doi = {10.1021/acs.jpcc.6b11321},
    issn = {1932-7447}
}

@article{Flauraud2017a,
    title = {{In-Plane Plasmonic Antenna Arrays with Surface Nanogaps for Giant Fluorescence Enhancement}},
    year = {2017},
    journal = {Nano Letters},
    author = {Flauraud, Valentin and Regmi, Raju and Winkler, Pamina M. and Alexander, Duncan T. L. and Rigneault, Hervé and van Hulst, Niek F. and Garc{\'{i}}a-Parajo, María F. and Wenger, Jérôme and Brugger, Jürgen},
    number = {3},
    month = {3},
    pages = {1703--1710},
    volume = {17},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.6b04978},
    isbn = {1530-6984},
    doi = {10.1021/acs.nanolett.6b04978},
    issn = {1530-6984},
    keywords = {Optical nanoantennas, electron beam lithography, fluorescence enhancement, plasmonics, template stripping}
}

@article{Volk2019,
    title = {{In-plane surface lattice and higher order resonances in self-assembled plasmonic monolayers: From substrate-supported to free-standing thin films}},
    year = {2019},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Volk, Kirsten and Fitzgerald, Joseph P S and Karg, Matthias},
    number = {17},
    month = {5},
    pages = {16096--16106},
    volume = {11},
    url = {www.acsami.org https://pubs.acs.org/doi/10.1021/acsami.9b03197},
    doi = {10.1021/acsami.9b03197},
    issn = {1944-8244},
    keywords = {core/shell colloids, free-standing films, higher order mode coupling, hydrogel shells, nanoparticle arrays, plasmonics, self-assembly, surface plasmon resonance}
}

@article{Adato2013,
    title = {{In-situ ultra-sensitive infrared absorption spectroscopy of biomolecule interactions in real time with plasmonic nanoantennas}},
    year = {2013},
    journal = {Nature Communications},
    author = {Adato, Ronen and Altug, Hatice},
    number = {1},
    month = {10},
    pages = {2154},
    volume = {4},
    url = {https://www.nature.com/articles/ncomms3154.pdf http://www.nature.com/doifinder/10.1038/ncomms3154 http://www.nature.com/articles/ncomms3154},
    doi = {10.1038/ncomms3154},
    issn = {2041-1723}
}

@article{Klimov1996c,
    title = {{Increase of spontaneous quadrupole transition rate in the vicinity of a dielectric microsphere}},
    year = {1996},
    journal = {Optics Communications},
    author = {Klimov, V.V. and Letokhov, V. S.},
    number = {4-6},
    month = {1},
    pages = {155--162},
    volume = {122},
    url = {https://ac.els-cdn.com/003040189500467X/1-s2.0-003040189500467X-main.pdf?_tid=af4cecc4-eda3-11e7-9916-00000aab0f6c&acdnat=1514667473_f70e3b85eb708d09cbf8e5a690dee47d http://linkinghub.elsevier.com/retrieve/pii/003040189500467X},
    doi = {10.1016/0030-4018(95)00467-X},
    issn = {00304018}
}

@article{Camacho2016,
    title = {{Increasing the enhancement factor in plasmon-enhanced fluorescence with shell-isolated nanoparticles}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Camacho, S. A. and Aoki, P. H. B. and Albella, P. and Oliveira, Osvaldo N. and Constantino, C. J. L. and Aroca, R. F.},
    number = {37},
    month = {9},
    pages = {20530--20535},
    volume = {120},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.5b09215},
    doi = {10.1021/acs.jpcc.5b09215},
    issn = {1932-7447}
}

@article{Dombrovsky2012,
    title = {{Indirect heating strategy for laser induced hyperthermia: An advanced thermal model}},
    year = {2012},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Dombrovsky, Leonid A. and Timchenko, Victoria and Jackson, Michael},
    number = {17-18},
    month = {8},
    pages = {4688--4700},
    volume = {55},
    publisher = {Pergamon},
    url = {http://www.sciencedirect.com/science/article/pii/S0017931012002724 http://linkinghub.elsevier.com/retrieve/pii/S0017931012002724},
    doi = {10.1016/j.ijheatmasstransfer.2012.04.029},
    issn = {00179310}
}

@article{Abdrabou2019a,
    title = {{Indirect link between resonant and guided modes on uniform and periodic slabs}},
    year = {2019},
    journal = {Physical Review A},
    author = {Abdrabou, Amgad and Lu, Ya Yan},
    number = {6},
    month = {6},
    pages = {063818},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.99.063818},
    doi = {10.1103/PhysRevA.99.063818},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.99.063818 url:https://doi.org}
}

@article{Tunkara2019,
    title = {{Indium tin oxide and gold nanoparticle solar filters for concentrating photovoltaic thermal systems}},
    year = {2019},
    journal = {Applied Energy},
    author = {Tunkara, Ebrima and DeJarnette, Drew and Saunders, Aaron E. and Baldwin, Matthew and Otanicar, Todd and Roberts, Kenneth P.},
    month = {10},
    pages = {113459},
    volume = {252},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S030626191931133X},
    doi = {10.1016/j.apenergy.2019.113459},
    issn = {03062619}
}

@article{Gallinet2011,
    title = {{Influence of electromagnetic interactions on the line shape of plasmonic Fano resonances}},
    year = {2011},
    journal = {ACS Nano},
    author = {Gallinet, Benjamin and Martin, Olivier J. F.},
    number = {11},
    month = {11},
    pages = {8999--9008},
    volume = {5},
    publisher = {UTC},
    url = {www.acsnano.org https://pubs.acs.org/doi/10.1021/nn203173r},
    doi = {10.1021/nn203173r},
    issn = {1936-0851},
    keywords = {Wood anomalies, plasmonics optical nanocavities}
}

@article{Lyamkina2015,
    title = {{Influence of localized surface plasmon in a lens-shaped metal cluster on the decay dynamics of a point-dipole emitter}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Lyamkina, A.A. and Moshchenko, S.P.},
    month = {5},
    pages = {12--16},
    volume = {156},
    url = {http://ac.els-cdn.com/S0022407315000370/1-s2.0-S0022407315000370-main.pdf?_tid=a9a2ddf6-9349-11e7-b4ea-00000aab0f6b&acdnat=1504733205_64220380a5d13337cd89dae10fe22c3d http://linkinghub.elsevier.com/retrieve/pii/S0022407315000370},
    doi = {10.1016/j.jqsrt.2015.01.018},
    issn = {00224073},
    keywords = {Dipole emitter, Lens-shaped cluster, Localized plasmon resonance, Nonradiative decay rate}
}

@article{Esteban2009,
    title = {{Influence of metallic nanoparticles on upconversion processes}},
    year = {2009},
    journal = {Journal of Applied Physics},
    author = {Esteban, Ruben and Laroche, Marine and Greffet, J.-J.},
    number = {3},
    pages = {033107},
    volume = {105},
    url = {http://scitation.aip.org/content/aip/journal/jap/105/3/10.1063/1.3075848},
    doi = {10.1063/1.3075848},
    issn = {00218979}
}

@article{Sokolov2018,
    title = {{Influence of oxygen vacancies in ALD HfO 2-x thin films on non-volatile resistive switching phenomena with a Ti/HfO 2-x /Pt structure}},
    year = {2018},
    journal = {Applied Surface Science},
    author = {Sokolov, Andrey Sergeevich and Jeon, Yu-Rim and Kim, Sohyeon and Ku, Boncheol and Lim, Donghwan and Han, Hoonhee and Chae, Myeong Gyoon and Lee, Jaeho and Ha, Beom Gil and Choi, Changhwan},
    month = {3},
    pages = {822--830},
    volume = {434},
    publisher = {Elsevier B.V.},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0169433217332397},
    doi = {10.1016/j.apsusc.2017.11.016},
    issn = {01694332}
}

@article{Chen2018c,
    title = {{Influence of PEG coating on optical and thermal response of gold nanoshperes and nanorods}},
    year = {2018},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Chen, Qin and Ren, Yatao and Qi, Hong and Ruan, Liming},
    month = {6},
    pages = {1--9},
    volume = {212},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407317309068},
    doi = {10.1016/j.jqsrt.2018.03.012},
    issn = {00224073}
}

@article{Wang2016a,
    title = {{Influence of SiO2 layer on the plasmon quenched upconversion luminescence emission of core-shell NaYF4:Yb,Er@SiO2@Ag nanocomposites}},
    year = {2016},
    journal = {Materials Research Bulletin},
    author = {Wang, Zhaojin and Gao, Wei and Wang, Ruibo and Shao, Jun and Han, Qingyan and Wang, Chi and Zhang, Jing and Zhang, Tingting and Dong, Jun and Zheng, Hairong},
    month = {11},
    pages = {515--521},
    volume = {83},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0025540816302847},
    doi = {10.1016/j.materresbull.2016.06.035},
    issn = {00255408}
}

@article{Kalenskii2017,
    title = {{Influence of Temperature on Optical Properties of Silver Nanoparticle-Transparent Matrix Composites}},
    year = {2017},
    journal = {Journal of Applied Spectroscopy},
    author = {Kalenskii, A V and Zvekov, A A and Nikitin, A P},
    number = {6},
    month = {1},
    pages = {1020--1025},
    volume = {83},
    publisher = {Russian Original},
    url = {http://link.springer.com/10.1007/s10812-017-0400-z},
    doi = {10.1007/s10812-017-0400-z},
    issn = {0021-9037},
    keywords = {nanoparticles, radiative transfer equation, silver, temperature}
}

@article{Berthier1997a,
    title = {{Infrared absorption of granular metal films in the percolation range}},
    year = {1997},
    journal = {Physica A: Statistical Mechanics and its Applications},
    author = {Berthier, S. and Peiro, J. and Fagnent, S. and Gadenne, P.},
    number = {1-2},
    month = {7},
    pages = {1--5},
    volume = {241},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0378437197000526},
    doi = {10.1016/S0378-4371(97)00052-6},
    issn = {03784371},
    keywords = {granular thin films, infrared absorption, percolation threshold, real space}
}
@article{Zelmon1997,
    title = {{Infrared corrected Sellmeier coefficients for congruently grown lithium niobate and 5 mol{\%} magnesium oxide-doped lithium niobate}},
    year = {1997},
    journal = {Journal of the Optical Society of America B},
    author = {Zelmon, David E. and Small, David L. and Jundt, Dieter},
    number = {12},
    month = {12},
    pages = {3319--3322},
    volume = {14},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-14-12-3319},
    doi = {10.1364/JOSAB.14.003319},
    issn = {0740-3224}
}

@article{Cataldo2012,
    title = {{Infrared dielectric properties of low-stress silicon nitride}},
    year = {2012},
    journal = {Optics Letters},
    author = {Cataldo, Giuseppe and Beall, James A and Cho, Hsiao-Mei and McAndrew, Brendan and Niemack, Michael D and Wollack, Edward J},
    number = {20},
    month = {10},
    pages = {4200},
    volume = {37},
    url = {https://www.osapublishing.org/DirectPDFAccess/BC54C05F-A934-21B5-D0034C4233594A41_243194/ol-37-20-4200.pdf?da=1&id=243194&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-37-20-4200},
    doi = {10.1364/OL.37.004200},
    issn = {0146-9592},
    keywords = {3103840, 3106188, 3106860, OCIS codes}
}

@article{Centrone2015,
    title = {{Infrared Imaging and Spectroscopy Beyond the Diffraction Limit}},
    year = {2015},
    journal = {Annual Review of Analytical Chemistry},
    author = {Centrone, Andrea},
    number = {1},
    month = {7},
    pages = {101--126},
    volume = {8},
    url = {http://www.annualreviews.org/doi/pdf/10.1146/annurev-anchem-071114-040435 http://www.annualreviews.org/doi/10.1146/annurev-anchem-071114-040435},
    doi = {10.1146/annurev-anchem-071114-040435},
    issn = {1936-1327},
    keywords = {PTIR, atomic force microscopy s-SNOM, chemical composition AFM, nanomaterials, nanoscale infrared spectroscopy, photothermal-induced resonance RE-AFM-IR, resonance-enhanced AFM-IR, s-SNOM}
}

@article{DeMeutter2017,
    title = {{Infrared imaging of high density protein arrays}},
    year = {2017},
    journal = {The Analyst},
    author = {De Meutter, Joëlle and Vandenameele, Julie and Matagne, André and Goormaghtigh, Erik},
    number = {8},
    pages = {1371--1380},
    volume = {142},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/an/c6an02048h http://xlink.rsc.org/?DOI=C6AN02048H},
    doi = {10.1039/C6AN02048H},
    issn = {0003-2654}
}

@article{Gadenne1989,
    title = {{Infrared optical absorption and fractal structure of granular media at percolation}},
    year = {1989},
    journal = {Optics Communications},
    author = {Gadenne, M. and Lafait, J. and Gadenne, P.},
    number = {5},
    month = {6},
    pages = {273--278},
    volume = {71},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0030401889900072},
    doi = {10.1016/0030-4018(89)90007-2},
    issn = {00304018}
}

@article{Liu2010,
    title = {{Infrared perfect absorber and its application as plasmonic sensor}},
    year = {2010},
    journal = {Nano Letters},
    author = {Liu, Na and Mesch, Martin and Weiss, Thomas and Hentschel, Mario and Giessen, Harald},
    number = {7},
    month = {7},
    pages = {2342--2348},
    volume = {10},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl9041033},
    isbn = {1530-6984},
    doi = {10.1021/nl9041033},
    issn = {1530-6984},
    pmid = {20560590},
    arxivId = {arXiv:1011.1669v3},
    keywords = {Glucose sensing, Infrared sensors, LSPR resonances, Perfect absorbers, Plasmonics}
}

@article{Blumel2016a,
    title = {{Infrared refractive index dispersion of polymethyl methacrylate spheres from Mie ripples in Fourier-transform infrared microscopy extinction spectra}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Bl{\"{u}}mel, R. and Ba{\u{g}}cio{\u{g}}lu, M. and Lukacs, R. and Kohler, A.},
    number = {9},
    month = {9},
    pages = {1687},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-33-9-1687},
    doi = {10.1364/JOSAA.33.001687},
    issn = {1084-7529}
}

@article{Wrobel2017,
    title = {{Infrared Spectroscopic Imaging Advances as an Analytical Technology for Biomedical Sciences}},
    year = {2018},
    journal = {Analytical Chemistry},
    author = {Wrobel, Tomasz P. and Bhargava, Rohit},
    number = {3},
    month = {2},
    pages = {1444--1463},
    volume = {90},
    url = {http://pubs.acs.org/doi/10.1021/acs.analchem.7b05330},
    doi = {10.1021/acs.analchem.7b05330},
    issn = {0003-2700}
}

@article{Sreedhar2016,
    title = {{Infrared spectroscopic imaging detects chemical modifications in liver fibrosis due to diabetes and disease}},
    year = {2016},
    journal = {Biomedical Optics Express},
    author = {Sreedhar, Hari and Varma, Vishal K. and Gambacorta, Francesca V. and Guzman, Grace and Walsh, Michael J.},
    number = {6},
    month = {6},
    pages = {2419},
    volume = {7},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=boe-7-6-2419},
    doi = {10.1364/BOE.7.002419},
    issn = {2156-7085},
    keywords = {Medical and biological imaging, Spectroscopy, infrared, tissue diagnostics}
}

@article{Bhargava2012,
    title = {{Infrared Spectroscopic Imaging: The Next Generation}},
    year = {2012},
    journal = {Applied Spectroscopy},
    author = {Bhargava, Rohit},
    number = {10},
    month = {10},
    pages = {1091--1120},
    volume = {66},
    url = {https://www.osapublishing.org/DirectPDFAccess/7543906F-952D-09BF-F971EC15D0B37AD7_243131/as-66-10-1091.pdf?da=1&id=243131&seq=0&mobile=no http://asp.sagepub.com/lookup/doi/10.1366/12-06801},
    doi = {10.1366/12-06801},
    issn = {00037028},
    keywords = {Chemical imaging, Compressive sensing, Discrete frequency IR imaging, Electromagnetic theory, FPA, FT-IR imaging, Focal plane arrays, Fourier transform infrared spectroscopy, Index Headings, Infrared microspectroscopy, Infrared spectroscopic imag-ing, Mapping, Noise reduction, QCL, Quantum cascade la-sers, Reconstruction, Scalar wave theory, Synchrotron}
}

@article{Ewing2017,
    title = {{Infrared spectroscopy and spectroscopic imaging in forensic science}},
    year = {2017},
    journal = {The Analyst},
    author = {Ewing, Andrew V. and Kazarian, Sergei G.},
    number = {2},
    pages = {257--272},
    volume = {142},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C6AN02244H},
    doi = {10.1039/C6AN02244H},
    issn = {0003-2654}
}

@article{Kumar2016,
    title = {{Infrared spectroscopy combined with imaging: A new developing analytical tool in health and plant science}},
    year = {2016},
    journal = {Applied Spectroscopy Reviews},
    author = {Kumar, Saroj and Lahlali, Rachid and Liu, Xia and Karunakaran, Chithra},
    number = {6},
    month = {7},
    pages = {466--483},
    volume = {51},
    url = {http://www.tandfonline.com/doi/full/10.1080/05704928.2016.1157808},
    doi = {10.1080/05704928.2016.1157808},
    issn = {0570-4928}
}

@article{Diem1999,
    title = {{Infrared Spectroscopy of Cells and Tissues: Shining Light onto a Novel Subject}},
    year = {1999},
    journal = {Applied Spectroscopy},
    author = {Diem, Max and Boydston-White, Susie and Chiriboga, Luis},
    number = {4},
    month = {4},
    pages = {148A-161A},
    volume = {53},
    url = {https://www.osapublishing.org/DirectPDFAccess/24FAF8A9-0788-804F-32A93CED42A9FC92_122928/as-53-4-148A.pdf?da=1&id=122928&seq=0&mobile=no http://journals.sagepub.com/doi/10.1366/0003702991946712},
    doi = {10.1366/0003702991946712},
    issn = {0003-7028}
}

@article{Liu2014b,
    title = {{Inhomogeneity structure and the applicability of effective medium approximations in calculating light scattering by inhomogeneous particles}},
    year = {2014},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Liu, Chao and Lee Panetta, R. and Yang, Ping},
    month = {10},
    pages = {331--348},
    volume = {146},
    url = {http://ac.els-cdn.com/S0022407314001344/1-s2.0-S0022407314001344-main.pdf?_tid=3f41ef56-2157-11e7-8047-00000aacb361&acdnat=1492204606_a98861dc207ed5027e30361f2a78fa52 http://linkinghub.elsevier.com/retrieve/pii/S0022407314001344},
    doi = {10.1016/j.jqsrt.2014.03.018},
    issn = {00224073},
    keywords = {Effective medium approximation, Inhomogeneous particles, PSTD}
}

@article{Ling2013,
    title = {{Insight into the Structure of Single Antheraea pernyi Silkworm Fibers Using Synchrotron FTIR Microspectroscopy}},
    year = {2013},
    journal = {Biomacromolecules},
    author = {Ling, Shengjie and Qi, Zeming and Knight, David P. and Huang, Yufang and Huang, Lei and Zhou, Huan and Shao, Zhengzhong and Chen, Xin},
    number = {6},
    month = {6},
    pages = {1885--1892},
    volume = {14},
    url = {http://pubs.acs.org/doi/10.1021/bm400267m},
    doi = {10.1021/bm400267m},
    issn = {1525-7797}
}

@article{Fevrier2012,
    title = {{Integrated localized surface plasmon waveguides}},
    year = {2012},
    journal = {Applied Physics A},
    author = {Fevrier, M. and Gogol, P. and Aassime, A. and Bouville, D. and Megy, R. and Dagens, B.},
    number = {4},
    month = {12},
    pages = {967--970},
    volume = {109},
    url = {http://link.springer.com/10.1007/s00339-012-7406-4},
    doi = {10.1007/s00339-012-7406-4},
    issn = {0947-8396}
}

@article{Meng2016,
    title = {{Integrated plasmonic and upconversion starlike Y2O3:Er/Au@TiO2 composite for enhanced photon harvesting in dye-sensitized solar cells}},
    year = {2016},
    journal = {Journal of Power Sources},
    author = {Meng, Fanli and Luo, Yi and Zhou, Yali and Zhang, Jinwen and Zheng, Yanzhen and Cao, Guozhong and Tao, Xia},
    month = {6},
    pages = {207--214},
    volume = {316},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0378775316302324},
    doi = {10.1016/j.jpowsour.2016.03.032},
    issn = {03787753}
}

@article{Fevrier2012a,
    title = {{Integration of short gold nanoparticles chain on SOI waveguide toward compact integrated bio-sensors}},
    year = {2012},
    journal = {Optics Express},
    author = {F{\'{e}}vrier, Mickaël and Gogol, Philippe and Barbillon, Grégory and Aassime, Abdelhanin and M{\'{e}}gy, Robert and Bartenlian, Bernard and Lourtioz, Jean-Michel and Dagens, Béatrice},
    number = {16},
    month = {7},
    pages = {17403},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-16-17402 http://www.opticsinfobase.org/abstract.cfm?URI=oe-20-16-17403},
    isbn = {0022-3476},
    doi = {10.1364/OE.20.017403},
    issn = {1094-4087},
    pmid = {23038293},
    arxivId = {1112.0175}
}

@article{Chatterjee2013,
    title = {{Intensity profile of light scattered from a rough surface}},
    year = {2013},
    journal = {Applied Optics},
    author = {Chatterjee, S and Vani, V C and Banyal, Ravinder K},
    number = {24},
    month = {8},
    pages = {6000},
    volume = {52},
    url = {http://ao.osa.org/abstract.cfm?URI=ao-52-24-6000 https://www.osapublishing.org/abstract.cfm?URI=ao-52-24-6000},
    doi = {10.1364/AO.52.006000},
    issn = {0003-6935},
    keywords = {Nondestructive testing, Numerical approximation and analysis, Numerical approximation and analysis; Probability, Optical f, Probability, and statistics, and statistics; Nondestructive testing; Optical f, rough surfaces, stochastic processes}
}

@article{Iskandar2018,
    title = {{Interaction between confined phonons and photons in periodic silicon resonators}},
    year = {2018},
    journal = {Physical Review B},
    author = {Iskandar, A and Gwiazda, A and Younes, J and Kazan, M and Bruyant, A and Tabbal, M and Lerondel, G},
    number = {9},
    month = {3},
    pages = {094308},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.97.094308},
    doi = {10.1103/PhysRevB.97.094308},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.97.094308 url:https://doi.org}
}

@article{Dobrovolskaia2009,
    title = {{Interaction of colloidal gold nanoparticles with human blood: effects on particle size and analysis of plasma protein binding profiles}},
    year = {2009},
    journal = {Nanomedicine: Nanotechnology, Biology and Medicine},
    author = {Dobrovolskaia, Marina A. and Patri, Anil K. and Zheng, Jiwen and Clogston, Jeffrey D. and Ayub, Nader and Aggarwal, Parag and Neun, Barry W. and Hall, Jennifer B. and McNeil, Scott E.},
    number = {2},
    month = {6},
    pages = {106--117},
    volume = {5},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S1549963408001445?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S1549963408001445},
    doi = {10.1016/j.nano.2008.08.001},
    issn = {15499634}
}

@article{Franzl2018,
    title = {{Interaction of One-Dimensional Photonic Crystals and Metal Nanoparticle Arrays and Its Application for Surface-Enhanced Raman Spectroscopy}},
    year = {2018},
    journal = {The Journal of Physical Chemistry C},
    author = {Fr{\"{a}}nzl, Martin and Moras, Stefan and Gordan, Ovidiu D. and Zahn, Dietrich R. T.},
    number = {18},
    month = {5},
    pages = {10153--10158},
    volume = {122},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.8b02241},
    doi = {10.1021/acs.jpcc.8b02241},
    issn = {1932-7447}
}

@article{Jacobsen1987,
    title = {{Interatomic interactions in the effective-medium theory}},
    year = {1987},
    journal = {Physical Review B},
    author = {Jacobsen, K. W. and Norskov, J. K. and Puska, M. J.},
    number = {14},
    month = {5},
    pages = {7423--7442},
    volume = {35},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.35.7423 https://link.aps.org/doi/10.1103/PhysRevB.20.3292 https://link.aps.org/doi/10.1103/PhysRevB.35.7423},
    doi = {10.1103/PhysRevB.35.7423},
    issn = {0163-1829}
}

@article{Ralston2007,
    title = {{Interferometric synthetic aperture microscopy}},
    year = {2007},
    journal = {Nature Physics},
    author = {Ralston, Tyler S. and Marks, Daniel L. and Scott Carney, P. and Boppart, Stephen A.},
    number = {2},
    month = {2},
    pages = {129--134},
    volume = {3},
    url = {http://www.nature.com/articles/nphys514},
    doi = {10.1038/nphys514},
    issn = {1745-2473}
}

@article{Mackowski1990,
    title = {{Internal absorption cross sections in a stratified sphere}},
    year = {1990},
    journal = {Applied Optics},
    author = {Mackowski, D W and Altenkirch, R A and Menguc, M P},
    number = {10},
    month = {4},
    pages = {1551--1559},
    volume = {29},
    publisher = {OSA},
    url = {http://ao.osa.org/abstract.cfm?URI=ao-29-10-1551 https://www.osapublishing.org/abstract.cfm?URI=ao-29-10-1551},
    doi = {10.1364/AO.29.001551},
    issn = {0003-6935}
}

@article{Schelm2005a,
    title = {{Internal electric field densities of metal nanoshells}},
    year = {2005},
    journal = {Journal of Physical Chemistry B},
    author = {Schelm, Stefan and Smith, Geoff B.},
    number = {5},
    month = {2},
    pages = {1689--1694},
    volume = {109},
    publisher = {American Chemical Society},
    url = {https://pubs.acs.org/doi/10.1021/jp0450686},
    doi = {10.1021/jp0450686},
    issn = {1520-6106}
}

@article{Sitarski1987,
    title = {{Internal heating of multilayered aerosol particles by electromagnetic radiation}},
    year = {1987},
    journal = {Langmuir},
    author = {Sitarski, Marek},
    number = {1},
    month = {1},
    pages = {85--93},
    volume = {3},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/abs/10.1021/la00073a015},
    doi = {10.1021/la00073a015},
    issn = {0743-7463}
}

@article{Babicheva2018a,
    title = {{Interplay and coupling of electric and magnetic multipole resonances in plasmonic nanoparticle lattices}},
    year = {2018},
    journal = {MRS Communications},
    author = {Babicheva, Viktoriia E. and Evlyukhin, Andrey B.},
    number = {03},
    month = {9},
    pages = {712--717},
    volume = {8},
    url = {https://www.cambridge.org/core/product/identifier/S215968591800112X/type/journal_article},
    doi = {10.1557/mrc.2018.112},
    issn = {2159-6859}
}

@article{Lassalle,
    title = {{Interplay between spontaneous decay rates and Lamb shifts in open photonic systems}},
    year = {2018},
    journal = {Optics Letters},
    author = {Lassalle, Emmanuel and Bonod, Nicolas and Durt, Thomas and Stout, Brian},
    number = {9},
    month = {5},
    pages = {1950},
    volume = {43},
    url = {https://doi.org/10.1364/OL.43.001950 https://www.osapublishing.org/abstract.cfm?URI=ol-43-9-1950},
    doi = {10.1364/OL.43.001950},
    issn = {0146-9592}
}

@article{Rasskazov20OL,
    title = {{Intriguing branching of the maximum position of the absorption cross section in Mie theory explained}},
    year = {2020},
    journal = {Optics Letters},
    author = {Rasskazov, Ilia L. and Carney, P. Scott and Moroz, Alexander},
    number = {14},
    month = {7},
    pages = {4056--4059},
    volume = {45},
    url = {https://www.osapublishing.org/ol/abstract.cfm?doi=10.1364/OL.397782 https://www.osapublishing.org/abstract.cfm?URI=ol-45-14-4056},
    doi = {10.1364/OL.397782},
    issn = {0146-9592}
}

@article{Lerme2000,
    title = {{Introduction of quantum finite-size effects in the Mie's theory for a multilayered metal sphere in the dipolar approximation: Application to free and matrix-embedded noble metal clusters}},
    year = {2000},
    journal = {The European Physical Journal D},
    author = {Lerm{\'{e}}, J},
    number = {2},
    pages = {265},
    volume = {10},
    url = {https://link.springer.com/content/pdf/10.1007%2Fs100530050548.pdf http://www.springerlink.com/index/10.1007/s100530050548},
    doi = {10.1007/s100530050548},
    issn = {14346060}
}

@article{Frezza2018,
    title = {{Introduction to electromagnetic scattering: tutorial}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Frezza, Fabrizio and Mangini, Fabio and Tedeschi, Nicola},
    number = {1},
    month = {1},
    pages = {163},
    volume = {35},
    url = {https://doi.org/10.1364/JOSAA.35.000163 https://www.osapublishing.org/abstract.cfm?URI=josaa-35-1-163},
    doi = {10.1364/JOSAA.35.000163},
    issn = {1084-7529}
}

@article{Markel2016,
    title = {{Introduction to the Maxwell Garnett approximation: tutorial}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Markel, Vadim A},
    number = {7},
    month = {7},
    pages = {1244},
    volume = {33},
    url = {http://dx.doi.org/10.1364/JOSAA.33.001244 https://www.osapublishing.org/abstract.cfm?URI=josaa-33-7-1244},
    doi = {10.1364/JOSAA.33.001244},
    issn = {1084-7529}
}

@article{Balberg1987a,
    title = {{Invariant properties of the percolation thresholds in the soft-core – hard-core transition}},
    year = {1987},
    journal = {Physical Review A},
    author = {Balberg, I and Binenbaum, N},
    number = {12},
    month = {6},
    pages = {5174--5177},
    volume = {35},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.35.5174 https://link.aps.org/doi/10.1103/PhysRevA.35.5174},
    doi = {10.1103/PhysRevA.35.5174},
    issn = {0556-2791}
}

@article{Challa2012a,
    title = {{Inverse scattering by point-like scatterers in the Foldy regime}},
    year = {2012},
    journal = {Inverse Problems},
    author = {Challa, Durga Prasad and Sini, Mourad},
    number = {12},
    month = {12},
    pages = {125006},
    volume = {28},
    url = {http://iopscience.iop.org/0266-5611/28/12/125006 http://stacks.iop.org/0266-5611/28/i=12/a=125006?key=crossref.529c3977f9275836946e6118eb1a9c1e},
    doi = {10.1088/0266-5611/28/12/125006},
    issn = {0266-5611}
}

@article{Takayanagi2015,
    title = {{Inverse scattering problem and generalized optical theorem}},
    year = {2015},
    journal = {Journal of Mathematical Physics},
    author = {Takayanagi, Kazuo and Oishi, Mariko},
    number = {2},
    month = {2},
    pages = {022101},
    volume = {56},
    url = {http://dx.doi.org/10.1063/1.4907381] http://aip.scitation.org/doi/10.1063/1.4907381},
    doi = {10.1063/1.4907381},
    issn = {0022-2488}
}

@article{MohammadiEstakhri2019,
    title = {{Inverse-designed metastructures that solve equations}},
    year = {2019},
    journal = {Science},
    author = {Mohammadi Estakhri, Nasim and Edwards, Brian and Engheta, Nader},
    number = {6433},
    month = {3},
    pages = {1333--1338},
    volume = {363},
    url = {http://www.sciencemag.org/lookup/doi/10.1126/science.aaw2498},
    doi = {10.1126/science.aaw2498},
    issn = {0036-8075}
}

@article{Tabatabaeenejad2009,
    title = {{Inversion of Subsurface Properties of Layered Dielectric Structures With Random Slightly Rough Interfaces Using the Method of Simulated Annealing}},
    year = {2009},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Tabatabaeenejad, Alireza and Moghaddam, Mahta},
    number = {7},
    month = {7},
    pages = {2035--2046},
    volume = {47},
    url = {http://ieeexplore.ieee.org/document/4838854/},
    doi = {10.1109/TGRS.2008.2011982},
    issn = {0196-2892},
    keywords = {Global optimization, Inverse problem, Layered media, Random rough surface, Simulated annealing, Subsurface properties}
}

@article{Shamshurin2018,
    title = {{Inversionless amplification of light by molecules selectively oriented over states in the field of laser radiation}},
    year = {2018},
    journal = {Quantum Electronics},
    author = {Shamshurin, A V and Kuzovatov, I A and Tsipotan, A S and Slabko, V V},
    number = {11},
    month = {11},
    pages = {1076--1082},
    volume = {48},
    url = {http://stacks.iop.org/1063-7818/48/i=11/a=1076?key=crossref.fc7c523e7237b0569d506137f250e957},
    doi = {10.1070/QEL16741},
    issn = {1063-7818}
}

@article{Aspnes,
    title = {{Investigation of effective-medium models of microscopic surface roughness by spectroscopic ellipsometry}},
    year = {1979},
    journal = {Physical Review B},
    author = {Aspnes, D E and Theeten, J. B. and Hottier, F},
    number = {8},
    month = {10},
    pages = {3292--3302},
    volume = {20},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.20.3292 https://link.aps.org/doi/10.1103/PhysRevB.20.3292},
    doi = {10.1103/PhysRevB.20.3292},
    issn = {0163-1829}
}

@article{Nilsson1969,
    title = {{Investigation of errors in the Kramers-Kronig analysis of reflectance data}},
    year = {1969},
    journal = {Physik der Kondensierten Materie},
    author = {Nilsson, P. O. and Munkby, L.},
    number = {3},
    month = {12},
    pages = {290--298},
    volume = {10},
    url = {https://link.springer.com/content/pdf/10.1007%2FBF02422649.pdf http://link.springer.com/10.1007/BF02422649},
    doi = {10.1007/BF02422649},
    issn = {1434-6028}
}

@article{Naimark1954,
    title = {{Investigation of the spectrum and the expansion in eigenfunctions of a nonselfadjoint operator of the second order on a semi-axis}},
    year = {1954},
    journal = {Tr. Mosk. Mat. Obs.},
    author = {Naimark, M. A.},
    pages = {181–270},
    volume = {3},
    url = {http://www.mathnet.ru/php/archive.phtml?wshow=paper&jrnid=mmo&paperid=30&option_lang=eng}
}

@article{Dong2017c,
    title = {{Investigation on plasmonic responses in multilayered nanospheres including asymmetry and spatial nonlocal effects}},
    year = {2017},
    journal = {Journal of Physics D: Applied Physics},
    author = {Dong, Tianyu and Shi, Yi and Liu, Hui and Chen, Feng and Ma, Xikui and Mittra, Raj},
    number = {49},
    month = {12},
    pages = {495302},
    volume = {50},
    publisher = {IOP Publishing},
    url = {https://iopscience.iop.org/article/10.1088/1361-6463/aa9257},
    doi = {10.1088/1361-6463/aa9257},
    issn = {0022-3727},
    keywords = {Metallic nanoparticles, Mie theory, Multilayer, Nonlocal effects, Symmetry-breaking}
}

@article{Steelman2017,
    title = {{Is the nuclear refractive index lower than cytoplasm? Validation of phase measurements and implications for light scattering technologies}},
    year = {2017},
    journal = {Journal of Biophotonics},
    author = {Steelman, Zachary A. and Eldridge, Will J. and Weintraub, Jacob B. and Wax, Adam},
    number = {12},
    month = {12},
    pages = {1714--1722},
    volume = {10},
    url = {http://doi.wiley.com/10.1002/jbio.201600314},
    doi = {10.1002/jbio.201600314},
    issn = {1864063X},
    keywords = {Light scattering, Microscopy, Mie theory, Nucleus, Phase imaging, Refractive index}
}

@article{Metwally2017,
    title = {{Isosbestic Thermoplasmonic Nanostructures}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Metwally, Khaled and Mensah, Serge and Baffou, Guillaume},
    number = {6},
    month = {6},
    pages = {1544--1551},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00329},
    doi = {10.1021/acsphotonics.7b00329},
    issn = {2330-4022},
    keywords = {nanoparticles, photothermal, plasmonics, thermoplasmonics}
}

@article{Feng2018,
    title = {{Isotropic magnetic Purcell effect}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Feng, Tianhua and Zhang, Wei and Liang, Zixian and Xu, Yi and Miroshnichenko, Andrey E},
    number = {3},
    month = {3},
    pages = {678--683},
    volume = {5},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acsphotonics.7b01016},
    doi = {10.1021/acsphotonics.7b01016},
    issn = {2330-4022}
}

@article{Hudak2019,
    title = {{Iterative design of multilayered dielectric microspheres with tunable transparency windows}},
    year = {2019},
    journal = {Journal of the Optical Society of America A},
    author = {Hudak, Nicholas J. and Garrett, Benjamin S. and DeLacy, Brendan G. and Mirotznik, Mark S.},
    number = {5},
    month = {5},
    pages = {705--715},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-36-5-705},
    doi = {10.1364/JOSAA.36.000705},
    issn = {1084-7529}
}

@article{Torquato2010,
    title = {{Jammed hard-particle packings: From Kepler to Bernal and beyond}},
    year = {2010},
    journal = {Reviews of Modern Physics},
    author = {Torquato, S. and Stillinger, F. H.},
    number = {3},
    month = {9},
    pages = {2633--2672},
    volume = {82},
    url = {https://link.aps.org/doi/10.1103/RevModPhys.82.2633},
    doi = {10.1103/RevModPhys.82.2633},
    issn = {0034-6861}
}

@article{Dubois2018,
    title = {{Kerker effect in ultrahigh-field magnetic resonance imaging}},
    year = {2018},
    journal = {Physical Review X},
    author = {Dubois, Marc and Leroi, Lisa and Raolison, Zo and Abdeddaim, Redha and Antonakakis, Tryfon and de Rosny, Julien and Vignaud, Alexandre and Sabouroux, Pierre and Georget, Elodie and Larrat, Benoit and Tayeb, Gérard and Bonod, Nicolas and Amadon, Alexis and Mauconduit, Franck and Poupon, Cyril and Le Bihan, Denis and Enoch, Stefan},
    number = {3},
    month = {9},
    pages = {031083},
    volume = {8},
    url = {https://link.aps.org/doi/10.1103/PhysRevX.8.031083},
    doi = {10.1103/PhysRevX.8.031083},
    issn = {2160-3308},
    keywords = {metamaterials}
}

@article{Karpov2009d,
    title = {{Kinetics of the crystallization of nanostructured disperse systems}},
    year = {2009},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Isaev, I. L. and Gavrilyuk, A. P. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {6},
    pages = {340--344},
    volume = {71},
    url = {http://link.springer.com/10.1134/S1061933X09030077},
    doi = {10.1134/S1061933X09030077},
    issn = {1061-933X}
}

@article{Yamamoto1997,
    title = {{Kramers-Kronig analysis applied to reflection-absorption spectroscopy}},
    year = {1997},
    journal = {Vibrational Spectroscopy},
    author = {Yamamoto, Kiyoshi and Ishida, Hatsuo},
    number = {1},
    month = {8},
    pages = {27--36},
    volume = {15},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0924203197000179},
    doi = {10.1016/S0924-2031(97)00017-9},
    issn = {09242031}
}

@article{Plieth1975,
    title = {{Kramers-Kronig analysis for the determination of the optical constants of thin surface films}},
    year = {1975},
    journal = {Surface Science},
    author = {Plieth, W.J. and Naegele, K.},
    number = {1},
    month = {5},
    pages = {53--63},
    volume = {50},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0039602875901727},
    doi = {10.1016/0039-6028(75)90172-7},
    issn = {00396028}
}

@article{Naegele1975,
    title = {{Kramers-Kronig analysis for the determination of the optical constants of thin surface films}},
    year = {1975},
    journal = {Surface Science},
    author = {Naegele, K. and Plieth, W.J.},
    number = {1},
    month = {5},
    pages = {64--76},
    volume = {50},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0039602875901739},
    doi = {10.1016/0039-6028(75)90173-9},
    issn = {00396028}
}

@article{Phillip1964,
    title = {{Kramers-Kronig Analysis of Reflectance Data for Diamond}},
    year = {1964},
    journal = {Physical Review},
    author = {Phillip, H R and Taft, E A},
    number = {5A},
    month = {11},
    pages = {A1445-A1448},
    volume = {136},
    url = {https://journals.aps.org/pr/pdf/10.1103/PhysRev.136.A1445 https://link.aps.org/doi/10.1103/PhysRev.136.A1445},
    doi = {10.1103/PhysRev.136.A1445},
    issn = {0031-899X}
}

@article{Roessler1965,
    title = {{Kramers-Kronig analysis of reflection data}},
    year = {1965},
    journal = {British Journal of Applied Physics},
    author = {Roessler, D M},
    number = {8},
    month = {8},
    pages = {1119--1123},
    volume = {16},
    url = {http://iopscience.iop.org/article/10.1088/0508-3443/16/8/310/pdf http://stacks.iop.org/0508-3443/16/i=8/a=310?key=crossref.5280906024d2750038036c7727b3f599},
    doi = {10.1088/0508-3443/16/8/310},
    issn = {0508-3443}
}

@article{Lee1997,
    title = {{Kramers-Kronig relations with logarithmic kernel and application to the phase spectrum in the Drude model}},
    year = {1997},
    journal = {Physical Review E},
    author = {Lee, M. Howard and Sindoni, O. I.},
    number = {4},
    month = {10},
    pages = {3891--3896},
    volume = {56},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.56.3891},
    doi = {10.1103/PhysRevE.56.3891},
    issn = {1063-651X}
}

@article{Kuzmenko2005,
    title = {{Kramers–Kronig constrained variational analysis of optical spectra}},
    year = {2005},
    journal = {Review of Scientific Instruments},
    author = {Kuzmenko, A. B.},
    number = {8},
    month = {8},
    pages = {083108},
    volume = {76},
    url = {http://aip.scitation.org/doi/10.1063/1.1979470},
    isbn = {0034-6748},
    doi = {10.1063/1.1979470},
    issn = {0034-6748},
    arxivId = {cond-mat/0503565}
}

@article{Bechhoefer2011,
    title = {{Kramers–Kronig, Bode, and the meaning of zero}},
    year = {2011},
    journal = {American Journal of Physics},
    author = {Bechhoefer, John},
    number = {10},
    month = {10},
    pages = {1053--1059},
    volume = {79},
    url = {http://arxiv.org/abs/1107.0071%0Ahttp://dx.doi.org/10.1119/1.3614039 http://aapt.scitation.org/doi/10.1119/1.3614039},
    doi = {10.1119/1.3614039},
    issn = {0002-9505},
    arxivId = {1107.0071}
}

@article{Qiu2018,
    title = {{Label-free surface plasmon resonance biosensing with titanium nitride thin film}},
    year = {2018},
    journal = {Biosensors and Bioelectronics},
    author = {Qiu, Guangyu and Ng, Siu Pang and Wu, Chi-Man Lawrence},
    month = {5},
    pages = {129--135},
    volume = {106},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0956566318300939},
    doi = {10.1016/j.bios.2018.02.006},
    issn = {09565663}
}

@article{Kinkhabwala2009,
    title = {{Large single-molecule fluorescence enhancements produced by a bowtie nanoantenna}},
    year = {2009},
    journal = {Nature Photonics},
    author = {Kinkhabwala, Anika and Yu, Zongfu and Fan, Shanhui and Avlasevich, Yuri and M{\"{u}}llen, Klaus and Moerner, W. E.},
    number = {11},
    month = {11},
    pages = {654--657},
    volume = {3},
    url = {http://www.nature.com/articles/nphoton.2009.187},
    doi = {10.1038/nphoton.2009.187},
    issn = {1749-4885}
}

@article{Bagheri2015,
    title = {{Large-area fabrication of TiN nanoantenna arrays for refractory plasmonics in the mid-infrared by femtosecond direct laser writing and interference lithography [Invited]}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Bagheri, Shahin and Zgrabik, Christine M. and Gissibl, Timo and Tittl, Andreas and Sterl, Florian and Walter, Ramon and De Zuani, Stefano and Berrier, Audrey and Stauden, Thomas and Richter, Gunther and Hu, Evelyn L. and Giessen, Harald},
    number = {11},
    month = {11},
    pages = {2625},
    volume = {5},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-5-11-2625},
    doi = {10.1364/OME.5.002625},
    issn = {2159-3930}
}

@article{Chirumamilla2017,
    title = {{Large-Area Ultrabroadband Absorber for Solar Thermophotovoltaics Based on 3D Titanium Nitride Nanopillars}},
    year = {2017},
    journal = {Advanced Optical Materials},
    author = {Chirumamilla, Manohar and Chirumamilla, Anisha and Yang, Yuanqing and Roberts, Alexander S. and Kristensen, Peter Kjaer and Chaudhuri, Krishnakali and Boltasseva, Alexandra and Sutherland, Duncan S. and Bozhevolnyi, Sergey I. and Pedersen, Kjeld},
    number = {22},
    month = {11},
    pages = {1700552},
    volume = {5},
    url = {http://doi.wiley.com/10.1002/adom.201700552},
    doi = {10.1002/adom.201700552},
    issn = {21951071},
    keywords = {3D nanopillars, broadband absorption, high-temperature photonics, titanium nitride, vertical-gap plasmon resonators}
}

@article{Chaabani2019,
    title = {{Large-Scale and Low-Cost Fabrication of Silicon Mie Resonators}},
    year = {2019},
    journal = {ACS Nano},
    author = {Cha{\^{a}}bani, Wajdi and Proust, Julien and Movsesyan, Artur and B{\'{e}}al, Jérémie and Baudrion, Anne-Laure and Adam, Pierre-Michel and Chehaidar, Abdallah and Plain, Jérôme},
    number = {4},
    month = {4},
    pages = {4199--4208},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.8b09198 https://pubs.acs.org/doi/10.1021/acsnano.8b09198},
    doi = {10.1021/acsnano.8b09198},
    issn = {1936-0851},
    keywords = {Mie resonances, colloidal solution, high-index dielectric, large scale, low cost, silicon nanoparticles}
}

@article{Timchenko2012,
    title = {{LASER INDUCED HYPERTHERMIA OF SUPERFICIAL TUMORS: A TRANSIENT THERMAL MODEL FOR INDIRECT HEATING STRATEGY}},
    year = {2012},
    journal = {Computational Thermal Sciences},
    author = {Timchenko, Victoria and Dombrovsky, Leonid A.},
    number = {6},
    pages = {457--475},
    volume = {4},
    url = {http://www.dl.begellhouse.com/journals/648192910890cd0e,5601d1006842027b,7120028944657568.html},
    doi = {10.1615/ComputThermalScien.2012006531},
    issn = {1940-2503}
}

@article{VanDerMolen2006,
    title = {{Laser threshold of Mie resonances}},
    year = {2006},
    journal = {Optics Letters},
    author = {van der Molen, Karen L. and Zijlstra, Peter and Lagendijk, Ad and Mosk, Allard P.},
    number = {10},
    month = {5},
    pages = {1432--1434},
    volume = {31},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-31-10-1432},
    isbn = {155752808X},
    doi = {10.1364/OL.31.001432},
    issn = {0146-9592}
}

@article{Popov2019,
    title = {{Laser- synthesized TiN nanoparticles as promising plasmonic alternative for biomedical applications}},
    year = {2019},
    journal = {Scientific Reports},
    author = {Popov, Anton A. and Tselikov, Gleb and Dumas, Noé and Berard, Charlotte and Metwally, Khaled and Jones, Nicola and Al-Kattan, Ahmed and Larrat, Benoit and Braguer, Diane and Mensah, Serge and Da Silva, Anabela and Est{\`{e}}ve, Marie-Anne and Kabashin, Andrei V.},
    number = {1},
    month = {12},
    pages = {1194},
    volume = {9},
    url = {http://www.nature.com/articles/s41598-018-37519-1},
    doi = {10.1038/s41598-018-37519-1},
    issn = {2045-2322}
}

@article{Acosta2015,
    title = {{Laser-induced bubble generation on a gold nanoparticle: A nonsymmetrical description}},
    year = {2015},
    journal = {Physical Review E},
    author = {Acosta, Eduardo and Gonz{\'{a}}lez, Martín G. and Sorichetti, Patricio A. and Santiago, Guillermo D.},
    number = {6},
    month = {12},
    pages = {062301},
    volume = {92},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.92.062301},
    doi = {10.1103/PhysRevE.92.062301},
    issn = {1539-3755}
}

@article{Tsipotan2016,
    title = {{Laser-induced wavelength-controlled self-assembly of colloidal quasi-resonant quantum dots}},
    year = {2016},
    journal = {Optics Express},
    author = {Tsipotan, Aleksey S. and Gerasimova, Marina A. and Slabko, Vitaliy V. and Aleksandrovsky, Aleksandr S.},
    number = {10},
    month = {5},
    pages = {11145},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-10-11145},
    doi = {10.1364/OE.24.011145},
    issn = {1094-4087}
}

@article{Mylnikov2020,
    title = {{Lasing Action in Single Subwavelength Particles Supporting Supercavity Modes}},
    year = {2020},
    journal = {ACS Nano},
    author = {Mylnikov, Vasilii and Ha, Son Tung and Pan, Zhenying and Valuckas, Vytautas and Paniagua-Dom{\'{i}}nguez, Ramón and Demir, Hilmi Volkan and Kuznetsov, Arseniy I.},
    month = {6},
    pages = {acsnano.0c02730},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.0c02730},
    doi = {10.1021/acsnano.0c02730},
    issn = {1936-0851},
    arxivId = {2003.03922},
    keywords = {applications, bound state in the, cmos compatibility, continuum, dielectric nanoantennas, emerged as a promising, gallium arsenide, laser, low ohmic losses and, mie resonance, n the past decade, nanolaser, platform for nanophotonic, resonant dielectric nanoantennas have}
}

@article{Zhou2013,
    title = {{Lasing action in strongly coupled plasmonic nanocavity arrays}},
    year = {2013},
    journal = {Nature Nanotechnology},
    author = {Zhou, Wei and Dridi, Montacer and Suh, Jae Yong and Kim, Chul Hoon and Co, Dick T and Wasielewski, Michael R and Schatz, George C and Odom, Teri W},
    number = {7},
    month = {6},
    pages = {506--511},
    volume = {8},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2013.99},
    doi = {10.1038/nnano.2013.99},
    issn = {1748-3387}
}

@article{Guo2019,
    title = {{Lasing at K points of a honeycomb plasmonic lattice}},
    year = {2019},
    journal = {Physical Review Letters},
    author = {Guo, R and Ne{\v{c}}ada, M and Hakala, T. K. and V{\"{a}}kev{\"{a}}inen, A. I. and T{\"{o}}rm{\"{a}}, P},
    number = {1},
    month = {1},
    pages = {013901},
    volume = {122},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.122.013901 https://link.aps.org/doi/10.1103/PhysRevLett.122.013901},
    doi = {10.1103/PhysRevLett.122.013901},
    issn = {0031-9007},
    keywords = {doi:10.1103/PhysRevLett.122.013901 url:https://doi}
}

@article{Schokker2014,
    title = {{Lasing at the band edges of plasmonic lattices}},
    year = {2014},
    journal = {Physical Review B},
    author = {Schokker, A. Hinke and Koenderink, A. Femius},
    number = {15},
    month = {10},
    pages = {155452},
    volume = {90},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.90.155452},
    doi = {10.1103/PhysRevB.90.155452},
    issn = {1098-0121},
    arxivId = {1409.7293}
}

@article{Passarelli2019,
    title = {{Lasing conditions of transverse electromagnetic modes in metallic-coated micro- and nanotubes}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Passarelli, Nicolás and Bustos-Mar{\'{u}}n, Raúl and Depine, Ricardo},
    number = {20},
    month = {5},
    pages = {13015--13026},
    volume = {123},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.9b01808 https://pubs.acs.org/doi/10.1021/acs.jpcc.9b01808},
    doi = {10.1021/acs.jpcc.9b01808},
    issn = {1932-7447}
}

@article{Wang2020a,
    title = {{Lasing from finite plasmonic nanoparticle lattices}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Wang, Danqing and Bourgeois, Marc R and Guan, Jun and Fumani, Ahmad K and Schatz, George C and Odom, Teri W},
    number = {3},
    month = {3},
    pages = {630--636},
    volume = {7},
    url = {https://dx.doi.org/10.1021/acsphotonics.0c00231 https://pubs.acs.org/doi/10.1021/acsphotonics.0c00231},
    doi = {10.1021/acsphotonics.0c00231},
    issn = {2330-4022}
}

@article{Hakala2017,
    title = {{Lasing in dark and bright modes of a finite-sized plasmonic lattice}},
    year = {2017},
    journal = {Nature Communications},
    author = {Hakala, T. K. and Rekola, H. T. and V{\"{a}}kev{\"{a}}inen, A. I. and Martikainen, J.-P. and Ne{\v{c}}ada, M. and Moilanen, A. J. and T{\"{o}}rm{\"{a}}, P.},
    number = {1},
    month = {4},
    pages = {13687},
    volume = {8},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/doifinder/10.1038/ncomms13687 http://www.nature.com/articles/ncomms13687},
    doi = {10.1038/ncomms13687},
    issn = {2041-1723},
    keywords = {LEDs and light sources, Lasers, Nanophotonics and plasmonics, Optical physics}
}

@article{Pourjamal2019,
    title = {{Lasing in Ni nanodisk arrays}},
    year = {2019},
    journal = {ACS Nano},
    author = {Pourjamal, Sara and Hakala, Tommi K and Ne{\v{c}}ada, Marek and Freire-Fern{\'{a}}ndez, Francisco and Kataja, Mikko and Rekola, Heikki and Martikainen, Jani-Petri and T{\"{o}}rm{\"{a}}, Päivi and van Dijken, Sebastiaan},
    number = {5},
    month = {5},
    pages = {5686--5692},
    volume = {13},
    publisher = {UTC},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b01006},
    doi = {10.1021/acsnano.9b01006},
    issn = {1936-0851},
    keywords = {Ni nanodisk array, loss-compensated magnetoplasmonics, nanolasing, plasmonics, surface lattice resonance}
}

@article{Schokker2016,
    title = {{Lasing in quasi-periodic and aperiodic plasmon lattices}},
    year = {2016},
    journal = {Optica},
    author = {Schokker, A. Hinke and Koenderink, A. Femius},
    number = {7},
    month = {7},
    pages = {686--693},
    volume = {3},
    url = {http://dx.doi.org/10.1364/OPTICA.3.000686 https://www.osapublishing.org/abstract.cfm?URI=optica-3-7-686},
    doi = {10.1364/OPTICA.3.000686},
    issn = {2334-2536}
}

@article{Ma2019a,
    title = {{Lasing under ultralow pumping}},
    year = {2019},
    journal = {Nature Materials},
    author = {Ma, Ren-Min},
    number = {11},
    month = {11},
    pages = {1152--1153},
    volume = {18},
    url = {http://www.nature.com/articles/s41563-019-0513-2},
    doi = {10.1038/s41563-019-0513-2},
    issn = {1476-1122}
}

@article{Babicheva2018b,
    title = {{Lattice effect influence on the electric and magnetic dipole resonance overlap in a disk array}},
    year = {2018},
    journal = {Nanophotonics},
    author = {Babicheva, Viktoriia E. and Moloney, Jerome V.},
    number = {10},
    month = {10},
    pages = {1663--1668},
    volume = {7},
    url = {http://www.degruyter.com/view/j/nanoph.2018.7.issue-10/nanoph-2018-0107/nanoph-2018-0107.xml},
    doi = {10.1515/nanoph-2018-0107},
    issn = {2192-8614}
}

@article{Liu2019d,
    title = {{Lattice invisibility effect based on transverse Kerker scattering in 1D metalattices}},
    year = {2019},
    journal = {Journal of Physics D: Applied Physics},
    author = {Liu, M. Q. and Zhao, C. Y.},
    number = {49},
    month = {12},
    pages = {495107},
    volume = {52},
    publisher = {IOP Publishing},
    url = {https://iopscience.iop.org/article/10.1088/1361-6463/ab4141},
    doi = {10.1088/1361-6463/ab4141},
    issn = {0022-3727},
    keywords = {directional scattering, metasurfaces, multipolar interferences, transverse Kerker scattering, zero-phase propagation}
}

@article{Babicheva2018d,
    title = {{Lattice Kerker effect in the array of hexagonal boron nitride antennas}},
    year = {2018},
    journal = {MRS Advances},
    author = {Babicheva, Viktoriia E.},
    number = {45-46},
    month = {6},
    pages = {2783--2788},
    volume = {3},
    url = {https://www.cambridge.org/core/product/identifier/S2059852118005108/type/journal_article},
    doi = {10.1557/adv.2018.510},
    issn = {2059-8521}
}

@article{Khlopin2017,
    title = {{Lattice modes and plasmonic linewidth engineering in gold and aluminum nanoparticle arrays}},
    year = {2017},
    journal = {Journal of the Optical Society of America B},
    author = {Khlopin, Dmitry and Laux, Frédéric and Wardley, William P. and Martin, Jérôme and Wurtz, Gregory A. and Plain, Jérôme and Bonod, Nicolas and Zayats, Anatoly V. and Dickson, Wayne and G{\'{e}}rard, Davy},
    number = {3},
    month = {3},
    pages = {691--700},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-34-3-691},
    doi = {10.1364/JOSAB.34.000691},
    issn = {0740-3224}
}

@article{Ragheb2019,
    title = {{Lattice plasmon modes in an asymmetric environment: from far-field to near-field optical properties}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Ragheb, Iman and Braik, Macilia and Mezeghrane, Abdelaziz and Boubekeur-Lecaque, Leïla and Belkhir, Abderrahmane and Felidj, Nordin},
    number = {7},
    month = {7},
    pages = {E36-E41},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.000E36 https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E36},
    doi = {10.1364/JOSAB.36.000E36},
    issn = {0740-3224}
}

@article{Zhang2016a,
    title = {{Lattice plasmons in dielectric nanoparticle arrays arranged on metal film}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Zhang, Lianxue and Ge, Chaoyang and Zhang, Kun and Tian, Cheng and Fang, Xin and Zhai, Wenhao and Tao, Li and Li, Yanping and Ran, Guangzhao},
    number = {12},
    month = {12},
    pages = {125002},
    volume = {18},
    url = {http://iopscience.iop.org/2040-8986/18/12/125002 http://stacks.iop.org/2040-8986/18/i=12/a=125002?key=crossref.56a61986509d43496d7aa0f4b130b488},
    doi = {10.1088/2040-8978/18/12/125002},
    issn = {2040-8978}
}

@article{Dadadzhanov2020,
    title = {{Lattice Rayleigh Anomaly Associated Enhancement of NH and CH Stretching Modes on Gold Metasurfaces for Overtone Detection}},
    year = {2020},
    journal = {Nanomaterials},
    author = {Dadadzhanov, Daler R and Vartanyan, Tigran A and Karabchevsky, Alina},
    number = {7},
    month = {6},
    pages = {1265},
    volume = {10},
    url = {https://www.mdpi.com/2079-4991/10/7/1265},
    doi = {10.3390/nano10071265},
    issn = {2079-4991},
    keywords = {absorption, localized surface plasmon resonance, metasurface, overtone spectroscopy, surface-enhanced near-infrared}
}

@article{Cernigoj2018,
    title = {{Lattice resonances and local field enhancement in array of dielectric dimers for surface enhanced Raman spectroscopy}},
    year = {2018},
    journal = {Scientific Reports},
    author = {{\v{C}}ernigoj, Jernej and Silvestri, Fabrizio and Stoevelaar, L Pjotr and Berzin{\v{s}}, Jonas and Gerini, Giampiero},
    number = {1},
    month = {12},
    pages = {15706},
    volume = {8},
    url = {www.nature.com/scientificreports/ http://www.nature.com/articles/s41598-018-33941-7},
    doi = {10.1038/s41598-018-33941-7},
    issn = {2045-2322}
}

@article{Castellanos2019,
    title = {{Lattice resonances in dielectric metasurfaces}},
    year = {2019},
    journal = {Journal of Applied Physics},
    author = {Castellanos, Gabriel W. and Bai, Ping and G{\'{o}}mez Rivas, Jaime},
    number = {21},
    month = {6},
    pages = {213105},
    volume = {125},
    url = {http://aip.scitation.org/doi/10.1063/1.5094122},
    doi = {10.1063/1.5094122},
    issn = {0021-8979}
}

@article{Babicheva2019d,
    title = {{Lattice resonances in transdimensional WS2 nanoantenna arrays}},
    year = {2019},
    journal = {Applied Sciences},
    author = {Babicheva, Viktoriia E. and Moloney, Jerome V.},
    number = {10},
    month = {5},
    pages = {2005},
    volume = {9},
    url = {https://www.mdpi.com/2076-3417/9/10/2005},
    doi = {10.3390/app9102005},
    issn = {2076-3417},
    keywords = {Collective effects, Mie resonances, Multipole resonances, Nanomaterials, Transdimensional lattices, Transition metal dichalcogenides, Two-dimensional materials, Van der Waals materials}
}

@article{Babicheva2019,
    title = {{Lattice Zenneck modes on subwavelength antennas}},
    year = {2019},
    journal = {Laser {\&} Photonics Reviews},
    author = {Babicheva, Viktoriia E. and Moloney, Jerome V.},
    number = {2},
    month = {2},
    pages = {1800267},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/lpor.201800267},
    doi = {10.1002/lpor.201800267},
    issn = {18638880}
}

@article{Karmakar2020,
    title = {{Lattice-induced plasmon hybridization in metamaterials}},
    year = {2020},
    journal = {Optics Letters},
    author = {Karmakar, Subhajit and Kumar, Deepak and Varshney, Ravendra K. and Roy Chowdhury, Dibakar},
    number = {13},
    month = {7},
    pages = {3386--3389},
    volume = {45},
    url = {https://www.osapublishing.org/ol/abstract.cfm?doi=10.1364/OL.393702 https://www.osapublishing.org/abstract.cfm?URI=ol-45-13-3386},
    doi = {10.1364/OL.393702},
    issn = {0146-9592}
}

@article{Hu2019,
    title = {{Lattice-resonance metalenses for fully reconfigurable imaging}},
    year = {2019},
    journal = {ACS Nano},
    author = {Hu, Jingtian and Wang, Danqing and Bhowmik, Debanjan and Liu, Tingting and Deng, Shikai and Knudson, Michael P and Ao, Xianyu and Odom, Teri W},
    number = {4},
    month = {4},
    pages = {4613--4620},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b00651},
    doi = {10.1021/acsnano.9b00651},
    issn = {1936-0851},
    keywords = {evolutionary algorithm, flat optics, multiplane imaging, reconfigurable metalenses, surface lattice resonance}
}

@article{MacLaren1990,
    title = {{Layer Korringa-Kohn-Rostoker electronic structure code for bulk and interface geometries}},
    year = {1990},
    journal = {Computer Physics Communications},
    author = {MacLaren, J.M. and Crampin, S. and Vvedensky, D.D. and Albers, R.C. and Pendry, J.B.},
    number = {3},
    month = {10},
    pages = {365--389},
    volume = {60},
    url = {https://linkinghub.elsevier.com/retrieve/pii/001046559090035Y},
    doi = {10.1016/0010-4655(90)90035-Y},
    issn = {00104655},
    keywords = {Band structure, Calculation code, Code calcul, Compos{\'{e}} lamellaire, Computer program, Crystal defect, D{\'{e}}faut cristallin, Electronic structure, Energie totale, Green function, Interface, KKR method, Lamellar compound, Magnetism, Magn{\'{e}}tisme, Mathematical operator, Multiple scattering, M{\'{e}}thode SCF, Programme ordinateur, SCF method, Surface, Total energy}
}

@article{MacLaren1989,
    title = {{Layer Korringa-Kohn-Rostoker technique for surface and interface electronic properties}},
    year = {1989},
    journal = {Physical Review B},
    author = {MacLaren, J. M. and Crampin, S and Vvedensky, D D and Pendry, J B},
    number = {18},
    month = {12},
    pages = {12164--12175},
    volume = {40},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.40.12164},
    doi = {10.1103/PhysRevB.40.12164},
    issn = {0163-1829}
}

@article{Leuze2014,
    title = {{Layer-Specific Intracortical Connectivity Revealed with Diffusion MRI}},
    year = {2014},
    journal = {Cerebral Cortex},
    author = {Leuze, Christoph W U and Anwander, Alfred and Bazin, P.-L. and Dhital, Bibek and Stuber, C. and Reimann, Katja and Geyer, Stefan and Turner, Robert},
    number = {2},
    month = {2},
    pages = {328--339},
    volume = {24},
    url = {https://academic.oup.com/cercor/article-lookup/doi/10.1093/cercor/bhs311},
    isbn = {1460-2199 (Electronic){\textbackslash}r1047-3211 (Linking)},
    doi = {10.1093/cercor/bhs311},
    issn = {1047-3211},
    pmid = {23099298},
    keywords = {Crossing-fiber tractography, Diffusion tensor imaging, Layer 1, Stria of Gennari, Visual cortex}
}

@article{Ray2018,
    title = {{Life under the microscope: Single-molecule fluorescence highlights the RNA world}},
    year = {2018},
    journal = {Chemical Reviews},
    author = {Ray, Sujay and Widom, Julia R. and Walter, Nils G.},
    number = {8},
    month = {4},
    pages = {4120--4155},
    volume = {118},
    url = {https://pubs.acs.org/doi/10.1021/acs.chemrev.7b00519},
    doi = {10.1021/acs.chemrev.7b00519},
    issn = {0009-2665}
}

@article{Khlebtsov2000,
    title = {{Light Absorption by the Clusters of Colloidal Gold and Silver Particles Formed During Slow and Fast Aggregation}},
    year = {2000},
    journal = {Colloid Journal},
    author = {Khlebtsov, N. G. and Dykman, L. A. and Krasnov, Ya. M. and Mel'nikov, A. G.},
    number = {6},
    pages = {765--779},
    volume = {62},
    url = {http://link.springer.com/10.1023/A:1026643111821},
    doi = {10.1023/A:1026643111821},
    issn = {1061933X}
}

@article{Murai2020,
    title = {{Light conversion efficiency of emitters on top of plasmonic and dielectric arrays of nanoparticles}},
    year = {2020},
    journal = {ECS Journal of Solid State Science and Technology},
    author = {Murai, S and Noguchi, K and Castellanos, G W and Wang, S and Tanaka, K and Rivas, J Gómez},
    number = {1},
    month = {10},
    pages = {011614},
    volume = {9},
    url = {http://jss.ecsdl.org/lookup/doi/10.1149/2.0202001JSS https://iopscience.iop.org/article/10.1149/2.0202001JSS},
    doi = {10.1149/2.0202001JSS},
    issn = {2162-8769}
}

@article{Iwama1992,
    title = {{Light field propagation by metal micro- and nanostructures}},
    year = {2001},
    journal = {Journal of Microscopy},
    author = {Krenn, J. R. and Salerno, M. and Felidj, N. and Lamprecht, B. and Schider, G. and Leitner, A. and Aussenegg, F. R. and Weeber, J. C. and Dereux, A. and Goudonnet, J. P.},
    number = {1},
    month = {4},
    pages = {122--128},
    volume = {202},
    url = {http://doi.wiley.com/10.1046/j.1365-2818.2001.00819.x},
    doi = {10.1046/j.1365-2818.2001.00819.x},
    issn = {0022-2720},
    keywords = {AQUACULTURE, ASFA, ATLANTIC SALMON, BLOOD, CONTENT, CURRENT CONTENTS, EGGS, FISH, HATCHERY, JUVENILES, KNOWLEDGE, MOVEMENT, PRODUCTION, REARING, REGULATION, SALMON, SALMONID, SMOLT, SMOLTS, UNITS, WATER CONTENT, adults, anadromous fish, economics, fresh water, quality, sea water, seawater, smoltification, sodium, water}
}

@article{Bulgakov2016,
    title = {{Light guiding above the light line in arrays of dielectric nanospheres}},
    year = {2016},
    journal = {Optics Letters},
    author = {Bulgakov, Evgeny N. and Maksimov, Dmitrii N.},
    number = {16},
    month = {8},
    pages = {3888--3891},
    volume = {41},
    url = {http://arxiv.org/abs/1603.02815 http://dx.doi.org/10.1038/srep31908 https://www.osapublishing.org/abstract.cfm?URI=ol-41-16-3888 http://www.nature.com/articles/srep31908},
    doi = {10.1364/OL.41.003888},
    issn = {0146-9592},
    arxivId = {1603.02815}
}

@article{Barreda2017,
    title = {{Light guiding and switching using eccentric core-shell geometries}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Barreda, Ángela I. and Guti{\'{e}}rrez, Yael and Sanz, Juan M. and Gonz{\'{a}}lez, Francisco and Moreno, Fernando},
    number = {1},
    month = {12},
    pages = {11189},
    volume = {7},
    url = {http://www.nature.com/articles/s41598-017-11401-y},
    doi = {10.1038/s41598-017-11401-y},
    issn = {2045-2322}
}

@article{Martens2003,
    title = {{Light Scattering and Light Absorbance Separated by Extended Multiplicative Signal Correction. Application to Near-Infrared Transmission Analysis of Powder Mixtures}},
    year = {2003},
    journal = {Analytical Chemistry},
    author = {Martens, Harald and Nielsen, Jesper Pram and Engelsen, Søren Balling},
    number = {3},
    month = {2},
    pages = {394--404},
    volume = {75},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac020194w},
    isbn = {0003-2700},
    doi = {10.1021/ac020194w},
    issn = {0003-2700},
    pmid = {12585463}
}

@book{Maradudin2007b,
    title = {{Light Scattering and Nanoscale Surface Roughness}},
    year = {2007},
    booktitle = {Springer Science {\&} Business Media},
    author = {Maradudin, A A},
    editor = {Maradudin, Alexei A.},
    pages = {496},
    series = {Nanostructure Science and Technology},
    publisher = {Springer US},
    url = {http://medcontent.metapress.com/index/A65RM03P4874243N.pdf\nhttp://books.google.com/books?hl=en&amp;lr=&amp;id=pQKr0Leq_0cC&amp;oi=fnd&amp;pg=PR5&amp;dq=Light+scattering+and+nanoscale+surface+roughness&amp;ots=QuAANGfqW-&amp;sig=-ENXdWLmQxA74fDksV6-34_3jR},
    address = {Boston, MA},
    isbn = {978-0-387-25580-4},
    doi = {10.1007/978-0-387-35659-4}
}

@article{Fan2014,
    title = {{Light scattering and surface plasmons on small spherical particles}},
    year = {2014},
    journal = {Light: Science {\&} Applications},
    author = {Fan, Xiaofeng and Zheng, Weitao and Singh, David J},
    number = {6},
    pages = {e179},
    volume = {3},
    url = {http://www.nature.com/doifinder/10.1038/lsa.2014.60},
    isbn = {2047-7538},
    doi = {10.1038/lsa.2014.60},
    issn = {2047-7538},
    pmid = {24522336},
    arxivId = {physics/0308016},
    keywords = {NONE, light scattering, mie theory, nano-optics, small particles, surface plasmons}
}

@article{Tzarouchis2018,
    title = {{Light scattering by a dielectric sphere: perspectives on the Mie resonances}},
    year = {2018},
    journal = {Applied Sciences},
    author = {Tzarouchis, Dimitrios and Sihvola, Ari},
    number = {2},
    month = {1},
    pages = {184},
    volume = {8},
    publisher = {Multidisciplinary Digital Publishing Institute},
    url = {http://www.mdpi.com/2076-3417/8/2/184},
    doi = {10.3390/app8020184},
    issn = {2076-3417},
    keywords = {dielectric resonances, lorenz, mie theory, plasmonic resonances, scattering}
}

@article{Tribelsky2008,
    title = {{Light scattering by a finite obstacle and Fano resonances}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Tribelsky, Michael I. and Flach, Sergej and Miroshnichenko, Andrey E. and Gorbach, Andrey V. and Kivshar, Yuri S.},
    number = {4},
    month = {1},
    pages = {043903},
    volume = {100},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.100.043903},
    doi = {10.1103/PhysRevLett.100.043903},
    issn = {0031-9007}
}

@article{Farafonov2012,
    title = {{Light scattering by a multilayered spheroidal particle}},
    year = {2012},
    journal = {Applied Optics},
    author = {Farafonov, Victor G. and Voshchinnikov, Nikolai V.},
    number = {10},
    month = {4},
    pages = {1586},
    volume = {51},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-51-10-1586},
    doi = {10.1364/AO.51.001586},
    issn = {1559-128X},
    keywords = {Electromagnetic scattering, Extinction, Light scattering, Optical constants, Optical properties, Radiation pressure}
}

@article{Bobbert1986,
    title = {{Light scattering by a sphere on a substrate}},
    year = {1986},
    journal = {Physica A: Statistical Mechanics and its Applications},
    author = {Bobbert, P.A. and Vlieger, J.},
    number = {1-2},
    month = {7},
    pages = {209--242},
    volume = {137},
    publisher = {North-Holland},
    url = {https://www.sciencedirect.com/science/article/pii/0378437186900725 http://linkinghub.elsevier.com/retrieve/pii/0378437186900725},
    doi = {10.1016/0378-4371(86)90072-5},
    issn = {03784371}
}

@article{Mulholland1994,
    title = {{Light scattering by agglomerates: coupled electric and magnetic dipole method}},
    year = {1994},
    journal = {Langmuir},
    author = {Mulholland, George W and Bohren, Craig F and Fuller, Kirk A},
    number = {8},
    month = {8},
    pages = {2533--2546},
    volume = {10},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/abs/10.1021/la00020a009},
    doi = {10.1021/la00020a009},
    issn = {0743-7463}
}

@article{Merchiers2007,
    title = {{Light scattering by an ensemble of interacting dipolar particles with both electric and magnetic polarizabilities}},
    year = {2007},
    journal = {Physical Review A},
    author = {Merchiers, O. and Moreno, F. and Gonz{\'{a}}lez, F. and Saiz, J. M.},
    number = {4},
    month = {10},
    pages = {043834},
    volume = {76},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.76.043834},
    doi = {10.1103/PhysRevA.76.043834},
    issn = {1050-2947}
}

@article{Bohren1974,
    title = {{Light scattering by an optically active sphere}},
    year = {1974},
    journal = {Chemical Physics Letters},
    author = {Bohren, Craig F.},
    number = {3},
    month = {12},
    pages = {458--462},
    volume = {29},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0009261474851444},
    doi = {10.1016/0009-2614(74)85144-4},
    issn = {00092614}
}

@article{Bereza2017,
    title = {{Light scattering by dielectric bodies in the Born approximation}},
    year = {2017},
    journal = {Physical Review A},
    author = {Bereza, A S and Nemykin, A V and Perminov, S V and Frumin, L L and Shapiro, D A},
    number = {6},
    month = {6},
    pages = {063839},
    volume = {95},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.95.063839 http://link.aps.org/doi/10.1103/PhysRevA.95.063839},
    doi = {10.1103/PhysRevA.95.063839},
    issn = {2469-9926}
}

@article{Farafonov2003,
    title = {{Light scattering by multilayered nonspherical particles: a set of methods}},
    year = {2003},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Farafonov, Victor G. and Il'in, Vladimir B. and Prokopjeva, Marina S.},
    month = {6},
    pages = {599--626},
    volume = {79-80},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407302003102},
    doi = {10.1016/S0022-4073(02)00310-2},
    issn = {00224073},
    keywords = {Inhomogeneous nonspherical particles, Light scattering}
}

@article{Egel2016a,
    title = {{Light scattering by oblate particles near planar interfaces: on the validity of the T-matrix approach}},
    year = {2016},
    journal = {Optics Express},
    author = {Egel, Amos and Theobald, Dominik and Donie, Yidenekachew and Lemmer, Uli and Gomard, Guillaume},
    number = {22},
    month = {10},
    pages = {25154},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-22-25154},
    doi = {10.1364/OE.24.025154},
    issn = {1094-4087}
}

@article{Gallas2017,
    title = {{Light scattering by periodic rough surfaces: equivalent jump conditions}},
    year = {2017},
    journal = {Journal of the Optical Society of America A},
    author = {Gallas, Bruno and Maurel, Agnès and Marigo, Jean-Jacques and Ourir, Abdelwaheb},
    number = {12},
    month = {12},
    pages = {2181},
    volume = {34},
    url = {https://www.osapublishing.org/DirectPDFAccess/2570B2AD-D676-D8DF-343D5FE491EE89B0_376942/josaa-34-12-2181.pdf?da=1&id=376942&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-34-12-2181},
    doi = {10.1364/JOSAA.34.002181},
    issn = {1084-7529}
}

@article{Mishchenko1991,
    title = {{Light scattering by randomly oriented axially symmetric particles}},
    year = {1991},
    journal = {Journal of the Optical Society of America A},
    author = {Mishchenko, M. I.},
    number = {6},
    month = {6},
    pages = {871--882},
    volume = {8},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-8-6-871},
    doi = {10.1364/JOSAA.8.000871},
    issn = {1084-7529}
}

@book{VandeHulst1957,
    title = {{Light Scattering by Small Particles}},
    year = {1957},
    author = {van de Hulst, H. C.},
    pages = {470},
    publisher = {John Wiley {\&} Sons},
    url = {http://adsabs.harvard.edu/abs/1957lssp.book.....V},
    address = {New York}
}

@article{Wriedt1998,
    title = {{Light scattering from a particle on or near a surface}},
    year = {1998},
    journal = {Optics Communications},
    author = {Wriedt, Thomas and Doicu, Adrian},
    number = {4-6},
    month = {7},
    pages = {376--384},
    volume = {152},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401898000996},
    doi = {10.1016/S0030-4018(98)00099-6},
    issn = {00304018}
}

@article{Gouesbet1988,
    title = {{Light scattering from a sphere arbitrarily located in a Gaussian beam, using a Bromwich formulation}},
    year = {1988},
    journal = {Journal of the Optical Society of America A},
    author = {Gouesbet, G. and Maheu, B. and Gr{\'{e}}han, G.},
    number = {9},
    month = {9},
    pages = {1427--1443},
    volume = {5},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-5-9-1427},
    doi = {10.1364/JOSAA.5.001427},
    issn = {1084-7529}
}

@article{Videen1991,
    title = {{Light scattering from a sphere on or near a surface}},
    year = {1991},
    journal = {Journal of the Optical Society of America A},
    author = {Videen, Gorden},
    number = {3},
    month = {3},
    pages = {483},
    volume = {8},
    url = {https://www.osapublishing.org/DirectPDFAccess/62DCE7C8-E70D-0BB3-71A8CA02AB3D2573_4011/josaa-8-3-483.pdf?da=1&id=4011&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-8-3-483},
    doi = {10.1364/JOSAA.8.000483},
    issn = {1084-7529}
}

@article{Videen1992,
    title = {{Light scattering from a sphere on or near a surface: errata}},
    year = {1992},
    journal = {Journal of the Optical Society of America A},
    author = {Videen, Gorden},
    number = {5},
    month = {5},
    pages = {844},
    volume = {9},
    url = {https://www.osapublishing.org/DirectPDFAccess/62F7BE10-CB52-9BBA-A73C67E485A6450D_64018/josaa-9-5-844.pdf?da=1&id=64018&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-9-5-844},
    doi = {10.1364/JOSAA.9.000844},
    issn = {1084-7529}
}

@article{Sanchez-Gil1991,
    title = {{Light scattering from random rough dielectric surfaces}},
    year = {1991},
    journal = {Journal of the Optical Society of America A},
    author = {S{\'{a}}nchez-Gil, J. A. and Nieto-Vesperinas, M.},
    number = {8},
    month = {8},
    pages = {1270},
    volume = {8},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-8-8-1270},
    doi = {10.1364/JOSAA.8.001270},
    issn = {1084-7529}
}

@article{Maradudin2007a,
    title = {{Light scattering from randomly rough surfaces}},
    year = {2007},
    journal = {Science Progress},
    author = {Maradudin, A.A. and M{\'{e}}ndez, E.R.},
    number = {4},
    month = {10},
    pages = {161--221},
    volume = {90},
    url = {http://openurl.ingenta.com/content/xref?genre=article&issn=0036-8504&volume=90&issue=4&spage=161},
    isbn = {0036-8504},
    doi = {10.3184/003685007X228711},
    issn = {00368504},
    pmid = {18183733},
    keywords = {Conical scattering, Enhanced backscattering, Enhanced transmission, Satellite peaks, Scattering, Second harmonic generation, Speckle correlations, Spectral redistribution, Surface roughness}
}

@article{Celli1975,
    title = {{Light scattering from rough surfaces}},
    year = {1975},
    journal = {Physical Review B},
    author = {Celli, V. and Marvin, A. and Toigo, F.},
    number = {4},
    month = {2},
    pages = {1779--1786},
    volume = {11},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.11.1779},
    doi = {10.1103/PhysRevB.11.1779},
    issn = {0556-2805}
}

@phdthesis{Linder2014,
    title = {{Light Scattering in Fiber-based Materials : a foundation for characterization of structural properties}},
    year = {2014},
    author = {Linder, Tomas},
    isbn = {978-91-7439-995-0},
    issn = {1402-1544}
}

@article{Qu2016,
    title = {{Light scattering of a Laguerre-Gaussian vortex beam by a chiral sphere}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Qu, Tan and Wu, Zhen-Sen and Shang, Qing-Chao and Li, Zheng-Jun},
    number = {4},
    month = {4},
    pages = {475--482},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-33-4-475},
    doi = {10.1364/JOSAA.33.000475},
    issn = {1084-7529}
}

@article{Donie2018,
    title = {{Light trapping in thin film silicon solar cells via phase separated disordered nanopillars}},
    year = {2018},
    journal = {Nanoscale},
    author = {Donie, Yidenekachew J. and Smeets, Michael and Egel, Amos and Lentz, Florian and Preinfalk, Jan B. and Mertens, Adrian and Smirnov, Vladimir and Lemmer, Uli and Bittkau, Karsten and Gomard, Guillaume},
    number = {14},
    pages = {6651--6659},
    volume = {10},
    url = {http://xlink.rsc.org/?DOI=C8NR00455B},
    doi = {10.1039/C8NR00455B},
    issn = {2040-3364}
}

@article{Chen2015a,
    title = {{Light upconverting core–shell nanostructures: nanophotonic control for emerging applications}},
    year = {2015},
    journal = {Chem. Soc. Rev.},
    author = {Chen, Guanying and {\AA}gren, Hans and Ohulchanskyy, Tymish Y. and Prasad, Paras N.},
    number = {6},
    month = {3},
    pages = {1680--1713},
    volume = {44},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C4CS00170B},
    doi = {10.1039/C4CS00170B},
    issn = {0306-0012}
}

@article{Tiguntseva2018,
    title = {{Light-Emitting Halide Perovskite Nanoantennas}},
    year = {2018},
    journal = {Nano Letters},
    author = {Tiguntseva, E. Y. and Zograf, G. P. and Komissarenko, F. E. and Zuev, D. A. and Zakhidov, A. A. and Makarov, S. V. and Kivshar, Yuri S.},
    number = {2},
    pages = {1185--1190},
    volume = {18},
    doi = {10.1021/acs.nanolett.7b04727},
    issn = {15306992},
    keywords = {Halide perovskites, Mie resonance, Purcell effect, nanoantenna, photoluminescence}
}

@article{Vaskin2019a,
    title = {{Light-emitting metasurfaces}},
    year = {2019},
    journal = {Nanophotonics},
    author = {Vaskin, Aleksandr and Kolkowski, Radoslaw and Koenderink, A. Femius and Staude, Isabelle},
    number = {7},
    month = {7},
    pages = {1151--1198},
    volume = {8},
    url = {http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2019-0110/nanoph-2019-0110.xml http://www.degruyter.com/view/j/nanoph.2019.8.issue-7/nanoph-2019-0110/nanoph-2019-0110.xml},
    doi = {10.1515/nanoph-2019-0110},
    issn = {2192-8614}
}

@article{Berghuis2020,
    title = {{Light-matter coupling strength controlled by the orientation of organic crystals in plasmonic cavities}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Berghuis, Anton Matthijs and Serpenti, Vincent and Ramezani, Mohammad and Wang, Shaojun and G{\'{o}}mez Rivas, Jaime},
    number = {22},
    month = {6},
    pages = {12030--12038},
    volume = {124},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.0c00692},
    doi = {10.1021/acs.jpcc.0c00692},
    issn = {1932-7447}
}

@article{AbdelMalek2016,
    title = {{Light-switching-light optical transistor based on metallic nanoparticle cross-chains geometry incorporating Kerr nonlinearity}},
    year = {2016},
    journal = {Annalen der Physik},
    author = {AbdelMalek, Fathi and Aroua, Walid and Haxha, Shyqyri and Flint, Ian},
    number = {7-8},
    month = {8},
    pages = {560--570},
    volume = {528},
    url = {http://doi.wiley.com/10.1002/andp.201500344},
    doi = {10.1002/andp.201500344},
    issn = {00033804},
    keywords = {Kerr nonlinearity, integrated optics, optical transistor, surface plasmon polaritons}
}

@article{Giannini2010,
    title = {{Lighting up multipolar surface plasmon polaritons by collective resonances in arrays of nanoantennas}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Giannini, V and Vecchi, G and G{\'{o}}mez Rivas, J.},
    number = {26},
    month = {12},
    pages = {266801},
    volume = {105},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.105.266801 https://link.aps.org/doi/10.1103/PhysRevLett.105.266801},
    doi = {10.1103/PhysRevLett.105.266801},
    issn = {0031-9007}
}

@article{Zhang2018,
    title = {{Lighting up silicon nanoparticles with Mie resonances}},
    year = {2018},
    journal = {Nature Communications},
    author = {Zhang, Chengyun and Xu, Yi and Liu, Jin and Li, Juntao and Xiang, Jin and Li, Hui and Li, Jinxiang and Dai, Qiaofeng and Lan, Sheng and Miroshnichenko, Andrey E},
    number = {1},
    month = {12},
    pages = {2964},
    volume = {9},
    url = {www.nature.com/naturecommunications http://www.nature.com/articles/s41467-018-05394-z},
    isbn = {4146701805394},
    doi = {10.1038/s41467-018-05394-z},
    issn = {2041-1723}
}

@article{Abrashuly2019,
    title = {{Limits for Absorption and Scattering by Core-Shell Nanowires in the Visible Spectrum}},
    year = {2019},
    journal = {Physical Review Applied},
    author = {Abrashuly, Aivar and Valagiannopoulos, Constantinos},
    number = {1},
    month = {1},
    pages = {014051},
    volume = {11},
    url = {https://link.aps.org/doi/10.1103/PhysRevApplied.11.014051},
    doi = {10.1103/PhysRevApplied.11.014051},
    issn = {2331-7019},
    keywords = {doi:10.1103/PhysRevApplied.11.014051 url:https://d}
}

@article{Wang2019b,
    title = {{Limits to strong coupling of excitons in multilayer WS2 with collective plasmonic resonances}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Wang, Shaojun and Le-Van, Quynh and Vaianella, Fabio and Maes, Bjorn and Eizagirre Barker, Simone and Godiksen, Rasmus H and Curto, Alberto G and Gomez Rivas, Jaime},
    number = {2},
    month = {2},
    pages = {286--293},
    volume = {6},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b01459},
    doi = {10.1021/acsphotonics.8b01459},
    issn = {2330-4022},
    keywords = {2D semiconductors, exciton-polaritons, light-matter interaction, plasmonics, surface lattice resonances, transition-metal dichalcogenides}
}

@article{Miljkovic2012,
    title = {{Line shape distortion effects in infrared spectroscopy}},
    year = {2012},
    journal = {The Analyst},
    author = {Miljkovi{\'{c}}, Miloš and Bird, Benjamin and Diem, Max},
    number = {17},
    pages = {3954},
    volume = {137},
    url = {http://xlink.rsc.org/?DOI=c2an35582e},
    isbn = {10.1039/C2AN35582E},
    doi = {10.1039/c2an35582e},
    issn = {0003-2654},
    pmid = {22811966}
}

@article{Karimi2014,
    title = {{Linear and nonlinear optical properties of multilayered spherical quantum dots: Effects of geometrical size, hydrogenic impurity, hydrostatic pressure and temperature}},
    year = {2014},
    journal = {Journal of Luminescence},
    author = {Karimi, M.J. and Rezaei, G and Nazari, M},
    month = {1},
    pages = {55--60},
    volume = {145},
    url = {http://dx.doi.org/10.1016/j.jlumin.2013.07.046 https://linkinghub.elsevier.com/retrieve/pii/S0022231313004389},
    doi = {10.1016/j.jlumin.2013.07.046},
    issn = {00222313},
    keywords = {Hydrogenic impurity, Hydrostatic pressure, Multilayered spherical quantum dots, Optical properties, Temperature}
}

@book{Naimark1968,
    title = {{Linear Differential Operators}},
    year = {1968},
    author = {Naimark, M A},
    number = {Part 2},
    publisher = {Ungar, New York}
}

@article{Averitt1999,
    title = {{Linear optical properties of gold nanoshells}},
    year = {1999},
    journal = {Journal of the Optical Society of America B},
    author = {Averitt, Richard D. and Westcott, Sarah L. and Halas, Naomi J.},
    number = {10},
    month = {10},
    pages = {1824--1832},
    volume = {16},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-16-10-1824},
    doi = {10.1364/JOSAB.16.001824},
    issn = {0740-3224},
    keywords = {Linewidth, Metal optics, Mie theory, Resonance, Surface plasmons}
}

@article{Pena2008,
    title = {{Linear optical response of metallic nanoshells in different dielectric media}},
    year = {2008},
    journal = {Journal of the Optical Society of America B},
    author = {Pe{\~{n}}a, O. and Pal, U. and Rodr{\'{i}}guez-Fern{\'{a}}ndez, L. and Crespo-Sosa, A.},
    number = {8},
    month = {8},
    pages = {1371},
    volume = {25},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-25-8-1371},
    doi = {10.1364/JOSAB.25.001371},
    issn = {0740-3224},
    keywords = {Metals, Nanomaterials, Optical properties, Subwavelength structures}
}

@article{Xu2012,
    title = {{Linearization of Markov chain formalism for vector radiative transfer in a plane-parallel atmosphere/surface system}},
    year = {2012},
    journal = {Applied Optics},
    author = {Xu, Feng and Davis, Anthony B and Sanghavi, Suniti V and Martonchik, John V and Diner, David J},
    number = {16},
    month = {6},
    pages = {3491},
    volume = {51},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-51-16-3491},
    doi = {10.1364/AO.51.003491},
    issn = {0003-6935}
}

@article{Valagiannopoulos2009,
    title = {{Linearization of the T-matrix solution for quasi-homogeneous scatterers}},
    year = {2009},
    journal = {Journal of the Optical Society of America A},
    author = {Valagiannopoulos, Constantine A. and Tsitsas, Nikolaos L.},
    number = {4},
    month = {4},
    pages = {870--881},
    volume = {26},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-26-4-870},
    doi = {10.1364/JOSAA.26.000870},
    issn = {1084-7529}
}

@article{Mehrzad2018,
    title = {{Liquid crystal mediated active nano-plasmonic based on the formation of hybrid plasmonic-photonic modes}},
    year = {2018},
    journal = {Applied Physics Letters},
    author = {Mehrzad, Hossein and Mohajerani, Ezeddin},
    number = {6},
    volume = {112},
    doi = {10.1063/1.5004076},
    issn = {00036951}
}

@article{Karpov2005,
    title = {{Local anisotropy and giant enhancement of local electromagnetic fields in fractal aggregates of metal nanoparticles}},
    year = {2005},
    journal = {Physical Review B - Condensed Matter and Materials Physics},
    author = {Karpov, Sergei V. and Gerasimov, Valeriy S. and Isaev, Ivan L. and Markel, Vadim A.},
    number = {20},
    pages = {1--8},
    volume = {72},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.72.205425},
    issn = {10980121},
    arxivId = {physics/0507202}
}

@article{Shahbazyan2016,
    title = {{Local density of states for nanoplasmonics}},
    year = {2016},
    journal = {Physical Review Letters},
    author = {Shahbazyan, Tigran V.},
    number = {20},
    month = {11},
    pages = {207401},
    volume = {117},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.117.207401},
    doi = {10.1103/PhysRevLett.117.207401},
    issn = {0031-9007},
    arxivId = {1602.05977}
}

@article{Maier2003,
    title = {{Local detection of electromagnetic energy transport below the diffraction limit in metal nanoparticle plasmon waveguides}},
    year = {2003},
    journal = {Nature Materials},
    author = {Maier, Stefan A and Kik, Pieter G and Atwater, Harry A and Meltzer, Sheffer and Harel, Elad and Koel, Bruce E and Requicha, Ari A.G.},
    number = {4},
    month = {4},
    pages = {229--232},
    volume = {2},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/12690394%5Cnhttp://www.nature.com/cgitaf/DynaPage.taf?file=/nmat/journal/v2/n4/full/nmat852.html&filetype=pdf%5Cnhttp://www.nature.com/doifinder/10.1038/nmat852 http://www.nature.com/doifinder/10.1038/nmat852},
    isbn = {1476-1122 (Print){\textbackslash}r1476-1122 (Linking)},
    doi = {10.1038/nmat852},
    issn = {14761122},
    pmid = {12690394},
    arxivId = {arXiv:cond-mat/0403600v1},
    archivePrefix = {arXiv},
    eprint = {0403600v1},
    primaryClass = {cond-mat},
    keywords = {Electromagnetic Phenomena, Electromagnetic Phenomena: instrumentation, Electromagnetic Phenomena: methods, Electron, Energy Transfer, Equipment Design, Fluorescence, Fluorescence: methods, Materials Testing, Materials Testing: instrumentation, Materials Testing: methods, Microscopy, Nanotechnology, Nanotechnology: instrumentation, Nanotechnology: methods, Radiation, Scanning, Scanning: methods, Silver, Silver: chemistry, Surface Plasmon Resonance, Surface Plasmon Resonance: instrumentation, Surface Plasmon Resonance: methods, Transducers}
}

@article{Wiecha2017,
    title = {{Local field enhancement and thermoplasmonics in multimodal aluminum structures}},
    year = {2017},
    journal = {Physical Review B},
    author = {Wiecha, Peter R. and Mennemanteuil, Marie-Maxime and Khlopin, Dmitry and Martin, Jérôme and Arbouet, Arnaud and G{\'{e}}rard, Davy and Bouhelier, Alexandre and Plain, Jérôme and Cuche, Aurélien},
    number = {3},
    month = {7},
    pages = {035440},
    volume = {96},
    publisher = {American Physical Society},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.96.035440},
    doi = {10.1103/PhysRevB.96.035440},
    issn = {2469-9950}
}

@article{Yin2016a,
    title = {{Local Field Modulation Induced Three-Order Upconversion Enhancement: Combining Surface Plasmon Effect and Photonic Crystal Effect}},
    year = {2016},
    journal = {Advanced Materials},
    author = {Yin, Ze and Li, Hang and Xu, Wen and Cui, Shaobo and Zhou, Donglei and Chen, Xu and Zhu, Yongsheng and Qin, Guanshi and Song, Hongwei},
    number = {13},
    month = {4},
    pages = {2518--2525},
    volume = {28},
    url = {http://doi.wiley.com/10.1002/adma.201502943},
    doi = {10.1002/adma.201502943},
    issn = {09359648},
    keywords = {multicolor displays, nanoparticles, photonic crystals, surface plasmon, upconversion}
}

@article{Messinger1981,
    title = {{Local fields at the surface of noble-metal microspheres}},
    year = {1981},
    journal = {Physical Review B},
    author = {Messinger, Barbara J and von Raben, K. Ulrich and Chang, Richard K and Barber, Peter W},
    number = {2},
    month = {7},
    pages = {649--657},
    volume = {24},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.24.649 https://link.aps.org/doi/10.1103/PhysRevB.24.649},
    doi = {10.1103/PhysRevB.24.649},
    issn = {0163-1829}
}

@article{Guler2013,
    title = {{Local Heating with Lithographically Fabricated Plasmonic Titanium Nitride Nanoparticles}},
    year = {2013},
    journal = {Nano Letters},
    author = {Guler, Urcan and Ndukaife, Justus C. and Naik, Gururaj V. and Nnanna, A. G Agwu and Kildishev, Alexander V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {12},
    month = {12},
    pages = {6078--6083},
    volume = {13},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl4033457},
    isbn = {1530-6984},
    doi = {10.1021/nl4033457},
    issn = {1530-6984},
    pmid = {24279759},
    arxivId = {arXiv:1408.1149},
    keywords = {LSPR, TiN nanoparticle, biomaterials, photodynamic therapy, photothermal effect, plasmonic heating}
}

@article{DeDood2001a,
    title = {{Local optical density of states in SiO2 spherical microcavities: Theory and experiment}},
    year = {2001},
    journal = {Physical Review A},
    author = {de Dood, M. J. A. and Slooff, L. H. and Polman, A. and Moroz, A. and van Blaaderen, A.},
    number = {3},
    month = {8},
    pages = {033807},
    volume = {64},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.64.033807},
    doi = {10.1103/PhysRevA.64.033807},
    issn = {1050-2947}
}

@article{Chen2018b,
    title = {{Local temperature control of hybrid plasmonic nano-antennas}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Chen, Meijie and He, Yurong and Hu, Yanwei and Zhu, Jiaqi},
    month = {3},
    pages = {50--57},
    volume = {225},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407318305570},
    doi = {10.1016/j.jqsrt.2018.12.023},
    issn = {00224073}
}

@article{Tomas2001,
    title = {{Local-field corrections to the decay rate of excited molecules in absorbing cavities: The Onsager model}},
    year = {2001},
    journal = {Physical Review A},
    author = {Toma{\v{s}}, M S},
    number = {5},
    month = {4},
    pages = {053811},
    volume = {63},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.63.053811 https://link.aps.org/doi/10.1103/PhysRevA.63.053811},
    doi = {10.1103/PhysRevA.63.053811},
    issn = {1050-2947}
}

@article{Tang2009,
    title = {{Localized and delocalized surface-plasmon-mediated light tunneling through monolayer hexagonal-close-packed metallic nanoshells}},
    year = {2009},
    journal = {Physical Review B},
    author = {Tang, Chaojun and Wang, Zhenlin and Zhang, Weiyi and Zhu, Shining and Ming, Naiben and Sun, Gang and Sheng, Ping},
    number = {16},
    month = {10},
    pages = {165401},
    volume = {80},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.80.165401},
    isbn = {1654012009},
    doi = {10.1103/PhysRevB.80.165401},
    issn = {1098-0121}
}

@article{Qian2014,
    title = {{Localized Hybrid Plasmon Modes Reversion in Gold–Silica–Gold Multilayer Nanoshells}},
    year = {2014},
    journal = {The Journal of Physical Chemistry C},
    author = {Qian, Jun and Li, Yudong and Chen, Jing and Xu, Jingjun and Sun, Qian},
    number = {16},
    month = {4},
    pages = {8581--8587},
    volume = {118},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/jp5007445},
    doi = {10.1021/jp5007445},
    issn = {1932-7447}
}

@article{Kobylko2018,
    title = {{Localized Plasmonic Resonances of Prolate Nanoparticles in a Symmetric Environment: Experimental Verification of the Accuracy of Numerical and Analytical Models}},
    year = {2018},
    journal = {Physical Review Applied},
    author = {Kobylko, Mathias and Coulon, Pierre-Eugène and Slablab, Abdallah and Fafin, Alexandre and Cardin, Julien and Dufour, Christian and Losquin, Arthur and Kociak, Mathieu and Monnet, Isabelle and Mailly, Dominique and Lafosse, Xavier and Ulysse, Christian and Garcia-Caurel, Enric and Rizza, Giancarlo},
    number = {6},
    month = {6},
    pages = {064038},
    volume = {9},
    url = {https://journals.aps.org/prapplied/pdf/10.1103/PhysRevApplied.9.064038 https://link.aps.org/doi/10.1103/PhysRevApplied.9.064038},
    doi = {10.1103/PhysRevApplied.9.064038},
    issn = {2331-7019},
    keywords = {doi:10.1103/PhysRevApplied.9.064038 url:https://do}
}

@article{Moroz2009a,
    title = {{Localized resonances of composite particles}},
    year = {2009},
    journal = {Journal of Physical Chemistry C},
    author = {Moroz, Alexander},
    number = {52},
    pages = {21604--21610},
    volume = {113},
    doi = {10.1021/jp9082568},
    issn = {19327447}
}

@article{Sardana2016,
    title = {{Localized surface plasmon resonance in the IR regime}},
    year = {2016},
    journal = {Optics Express},
    author = {Sardana, Neha and Talalaev, Vadim and Heyroth, Frank and Schmidt, Georg and Bohley, Christian and Sprafke, Alexander and Schilling, Joerg},
    number = {1},
    month = {1},
    pages = {254--261},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-1-254},
    doi = {10.1364/OE.24.000254},
    issn = {1094-4087}
}

@article{Ren2017a,
    title = {{Localized surface plasmon resonance of nanotriangle dimers at different relative positions}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Ren, Yatao and Qi, Hong and Chen, Qin and Wang, Shenling and Ruan, Liming},
    month = {9},
    pages = {45--51},
    volume = {199},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407317300651},
    doi = {10.1016/j.jqsrt.2017.05.003},
    issn = {00224073}
}

@article{Mayer2011,
    title = {{Localized Surface Plasmon Resonance Sensors}},
    year = {2011},
    journal = {Chemical Reviews},
    author = {Mayer, Kathryn M and Hafner, Jason H},
    number = {6},
    month = {6},
    pages = {3828--3857},
    volume = {111},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/cr100313v http://pubs.acs.org/doi/abs/10.1021/cr100313v},
    doi = {10.1021/cr100313v},
    issn = {0009-2665}
}

@article{Langhammer2008,
    title = {{Localized Surface Plasmon Resonances in Aluminum Nanodisks}},
    year = {2008},
    journal = {Nano Letters},
    author = {Langhammer, Christoph and Schwind, Markus and Kasemo, Bengt and Zorić, Igor},
    number = {5},
    month = {5},
    pages = {1461--1471},
    volume = {8},
    url = {https://pubs.acs.org/doi/10.1021/nl080453i},
    doi = {10.1021/nl080453i},
    issn = {1530-6984}
}

@article{Martin2013,
    title = {{Localized surface plasmon resonances in the ultraviolet from large scale nanostructured aluminum films}},
    year = {2013},
    journal = {Optical Materials Express},
    author = {Martin, Jérôme and Proust, Julien and G{\'{e}}rard, Davy and Plain, Jérôme},
    number = {7},
    month = {7},
    pages = {954},
    volume = {3},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/ome/abstract.cfm?uri=ome-3-7-954},
    doi = {10.1364/OME.3.000954},
    issn = {2159-3930},
    keywords = {Subwavelength structures, Surface plasmons, nanostructures}
}

@article{Lawandy2004,
    title = {{Localized surface plasmon singularities in amplifying media}},
    year = {2004},
    journal = {Applied Physics Letters},
    author = {Lawandy, N M},
    number = {21},
    month = {11},
    pages = {5040--5042},
    volume = {85},
    url = {http://aip.scitation.org/doi/10.1063/1.1825058},
    doi = {10.1063/1.1825058},
    issn = {0003-6951}
}

@article{Parsons2009,
    title = {{Localized surface-plasmon resonances in periodic nondiffracting metallic nanoparticle and nanohole arrays}},
    year = {2009},
    journal = {Physical Review B},
    author = {Parsons, J. and Hendry, E. and Burrows, C. P. and Augui{\'{e}}, B. and Sambles, J. R. and Barnes, W. L.},
    number = {7},
    month = {2},
    pages = {073412},
    volume = {79},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.79.073412},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.79.073412},
    issn = {1098-0121}
}

@article{Aspnes1982,
    title = {{Local‐field effects and effective‐medium theory: A microscopic perspective}},
    year = {1982},
    journal = {American Journal of Physics},
    author = {Aspnes, D. E.},
    number = {8},
    month = {8},
    pages = {704--709},
    volume = {50},
    url = {http://dx.doi.org/10.1119/1.12734 http://aapt.scitation.org/toc/ajp/50/8 http://aip.scitation.org/doi/10.1063/1.118064 http://aapt.scitation.org/doi/10.1119/1.12734},
    doi = {10.1119/1.12734},
    issn = {0002-9505}
}

@article{Benda2018,
    title = {{Locating exceptional points on multidimensional complex-valued potential energy surfaces}},
    year = {2018},
    journal = {Journal of Physical Chemistry Letters},
    author = {Benda, Zsuzsanna and Jagau, Thomas-C},
    number = {24},
    month = {12},
    pages = {6978--6984},
    volume = {9},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpclett.8b03228},
    doi = {10.1021/acs.jpclett.8b03228},
    issn = {1948-7185}
}

@article{Dong2018,
    title = {{Long-distance near-field energy transport via propagating surface waves}},
    year = {2018},
    journal = {Physical Review B},
    author = {Dong, Jian and Zhao, Junming and Liu, Linhua},
    number = {7},
    month = {2},
    pages = {075422},
    volume = {97},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.97.075422 https://link.aps.org/doi/10.1103/PhysRevB.97.075422},
    doi = {10.1103/PhysRevB.97.075422},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.97.075422 url:https://doi.org}
}

@article{Kheirandish,
    title = {{Long-distance optical pulling of nanoparticle in a low index cavity using a single plane wave}},
    year = {2020},
    journal = {Science Advances},
    author = {Lee, E. and Luo, T.},
    number = {21},
    month = {5},
    pages = {eaaz3646},
    volume = {6},
    url = {https://advances.sciencemag.org/lookup/doi/10.1126/sciadv.aaz3646},
    doi = {10.1126/sciadv.aaz3646},
    issn = {2375-2548}
}

@article{Ndukaife2015,
    title = {{Long-range and rapid transport of individual nano-objects by a hybrid electrothermoplasmonic nanotweezer}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Ndukaife, Justus C. and Kildishev, Alexander V. and Nnanna, Agbai George Agwu and Shalaev, Vladimir M. and Wereley, Steven T. and Boltasseva, Alexandra},
    number = {1},
    month = {11},
    pages = {53--59},
    volume = {11},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2015.248},
    doi = {10.1038/nnano.2015.248},
    issn = {1748-3387}
}

@article{Babicheva2017b,
    title = {{Long-range propagation of plasmon and phonon polaritons in hyperbolic-metamaterial waveguides}},
    year = {2017},
    journal = {Journal of Optics},
    author = {Babicheva, Viktoriia E},
    number = {12},
    month = {12},
    pages = {124013},
    volume = {19},
    url = {http://stacks.iop.org/2040-8986/19/i=12/a=124013?key=crossref.65d0809c816dbd91a5243302a1dd9ddc},
    doi = {10.1088/2040-8986/aa94b1},
    issn = {2040-8978}
}

@article{Huang2011,
    title = {{Long-range surface plasmon-enhanced fluorescence spectroscopy biosensor for ultrasensitive detection of E. coli O157:H7}},
    year = {2011},
    journal = {Analytical Chemistry},
    author = {Huang, Chun-Jen and Dostalek, Jakub and Sessitsch, Angela and Knoll, Wolfgang},
    number = {3},
    month = {2},
    pages = {674--677},
    volume = {83},
    url = {https://pubs.acs.org/doi/10.1021/ac102773r},
    doi = {10.1021/ac102773r},
    issn = {0003-2700}
}

@article{Mazor2012,
    title = {{Longitudinal chirality, enhanced nonreciprocity, and nanoscale planar one-way plasmonic guiding}},
    year = {2012},
    journal = {Physical Review B},
    author = {Mazor, Y. and Steinberg, Ben Z.},
    number = {4},
    month = {7},
    pages = {045120},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.86.045120},
    doi = {10.1103/PhysRevB.86.045120},
    issn = {1098-0121},
    arxivId = {arXiv:1201.5218v1}
}

@article{Wang2020b,
    title = {{Loss and gain in a plasmonic nanolaser}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Wang, Shao-Lei and Wang, Suo and Man, Xing-kun and Ma, Ren-Min},
    month = {5},
    pages = {1--6},
    volume = {1},
    url = {https://www.degruyter.com/view/journals/nanoph/ahead-of-print/article-10.1515-nanoph-2020-0117/article-10.1515-nanoph-2020-0117.xml},
    doi = {10.1515/nanoph-2020-0117},
    issn = {2192-8614},
    keywords = {gain, laser miniaturization, loss, nanolaser, plasmonic, semiconductor}
}

@article{Andrianov2013,
    title = {{Loss compensation by spasers in plasmonic systems}},
    year = {2013},
    journal = {Optics Express},
    author = {Andrianov, E. S. and Baranov, D. G. and Pukhov, A. A. and Dorofeenko, A. V. and Vinogradov, A. P. and Lisyansky, A. A.},
    number = {11},
    month = {6},
    pages = {13467--13478},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-11-13467},
    doi = {10.1364/OE.21.013467},
    issn = {1094-4087}
}

@article{Klimov2018,
    title = {{Loss compensation symmetry in dimers made of gain and lossy nanoparticles}},
    year = {2018},
    journal = {Laser Physics Letters},
    author = {Klimov, V V and Zabkov, I V and Guzatov, D V and Vinogradov, A P},
    number = {3},
    month = {3},
    pages = {035901},
    volume = {15},
    url = {http://stacks.iop.org/1612-202X/15/i=3/a=035901?key=crossref.26ff95ac45adedcbbcbd5bd35983d661},
    doi = {10.1088/1612-202X/aa8cdc},
    issn = {1612-2011}
}

@article{Ma2020,
    title = {{Loss-favored ultrasensitive refractive index sensor based on directional scattering from a single all-dielectric nanosphere}},
    year = {2020},
    journal = {Journal of Materials Chemistry C},
    author = {Ma, Churong and Liu, Ying and Zhao, Feng and Xu, Feng and Yan, Jiahao and Li, Xiangping and Guan, Bai-Ou and Yang, Guowei and Chen, Kai},
    number = {19},
    pages = {6350--6357},
    volume = {8},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=D0TC00899K},
    doi = {10.1039/D0TC00899K},
    issn = {2050-7526}
}

@article{Peng2014,
    title = {{Loss-induced suppression and revival of lasing}},
    year = {2014},
    journal = {Science},
    author = {Peng, B. and {\"{O}}zdemir, S. K. and Rotter, S. and Yilmaz, H. and Liertzer, M. and Monifi, F. and Bender, C. M. and Nori, F. and Yang, L.},
    number = {6207},
    month = {10},
    pages = {328--332},
    volume = {346},
    publisher = {Cambridge Univ. Press},
    url = {www.sciencemag.org/content/346/6207/325/suppl/DC1 http://www.sciencemag.org/cgi/doi/10.1126/science.1258004},
    doi = {10.1126/science.1258004},
    issn = {0036-8075}
}

@article{Boriskina2017,
    title = {{Losses in plasmonics: from mitigating energy dissipation to embracing loss-enabled functionalities}},
    year = {2017},
    journal = {Advances in Optics and Photonics},
    author = {Boriskina, Svetlana V. and Cooper, Thomas Alan and Zeng, Lingping and Ni, George and Tong, Jonathan K. and Tsurimaki, Yoichiro and Huang, Yi and Meroueh, Laureen and Mahan, Gerald and Chen, Gang},
    number = {4},
    month = {12},
    pages = {775},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=aop-9-4-775},
    doi = {10.1364/AOP.9.000775},
    issn = {1943-8206}
}

@article{Yang2020d,
    title = {{Low Threshold Bound State in the Continuum Lasers in Hybrid Lattice Resonance Metasurfaces}},
    year = {2020},
    author = {Yang, Jhen-Hong and Maksimov, Dmitrii N. and Huang, Zhen-Ting and Pankin, Pavel S. and Timofeev, Ivan V. and Hong, Kuo-Bing and Li, Heng and Chen, Jia-Wei and Hsu, Chu-Yuan and Liu, Yi-Yun and Lu, Tien-Chang and Lin, Tzy-Rong and Yang, Chan-Shan and Chen, Kuo-Ping},
    month = {7},
    url = {http://arxiv.org/abs/2007.03233},
    arxivId = {2007.03233}
}

@article{Boltasseva2011,
    title = {{Low-Loss Plasmonic Metamaterials}},
    year = {2011},
    journal = {Science},
    author = {Boltasseva, Alexandra and Atwater, Harry A.},
    number = {6015},
    month = {1},
    pages = {290--291},
    volume = {331},
    url = {http://science.sciencemag.org/content/331/6015/290 http://www.sciencemag.org/cgi/doi/10.1126/science.1198258},
    doi = {10.1126/science.1198258},
    issn = {0036-8075}
}

@article{Zhang2010b,
    title = {{Low-loss plasmonic waveguide based on gain-assisted periodic metal nanosphere chains}},
    year = {2010},
    journal = {Optics Express},
    author = {Zhang, Haixi and Ho, Ho-Pui},
    number = {22},
    month = {10},
    pages = {23035},
    volume = {18},
    url = {http://www.opticsexpress.org/abstract.cfm?URI=oe-18-22-23035 https://www.osapublishing.org/oe/abstract.cfm?uri=oe-18-22-23035},
    isbn = {1094-4087},
    doi = {10.1364/OE.18.023035},
    issn = {1094-4087},
    pmid = {21164644},
    keywords = {Integrated optics devices, Metamateria, Waveguides}
}

@article{Simon2012,
    title = {{Low-power photon upconversion through triplet-triplet annihilation in polymers}},
    year = {2012},
    journal = {Journal of Materials Chemistry},
    author = {Simon, Yoan C. and Weder, Christoph},
    number = {39},
    pages = {20817},
    volume = {22},
    url = {http://xlink.rsc.org/?DOI=c2jm33654e},
    doi = {10.1039/c2jm33654e},
    issn = {0959-9428}
}

@misc{lumerical,
    title = {{Lumerical Solutions, “FDTD Solutions”}},
    url = {www.lumerical.com/tcad-products/fdtd/}
}

@article{Malakhovskii2018,
    title = {{Magnetic circular dichroism of CdTe nanoparticles}},
    year = {2018},
    journal = {Physics Letters A},
    author = {Malakhovskii, A.V. and Sokolov, A.E. and Tsipotan, A.S. and Zharkov, S.M. and Zabluda, V.N.},
    number = {14},
    month = {4},
    pages = {980--983},
    volume = {382},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0375960118301531},
    doi = {10.1016/j.physleta.2018.02.012},
    issn = {03759601}
}

@article{Kataja2016a,
    title = {{Magnetic circular dichroism of non-local surface lattice resonances in magnetic nanoparticle arrays}},
    year = {2016},
    journal = {Optics Express},
    author = {Kataja, Mikko and Pourjamal, Sara and van Dijken, Sebastiaan},
    number = {4},
    month = {2},
    pages = {3562--3571},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-4-3562},
    doi = {10.1364/OE.24.003562},
    issn = {1094-4087}
}

@article{Zubritskaya2018,
    title = {{Magnetic control of the chiroptical plasmonic surfaces}},
    year = {2018},
    journal = {Nano Letters},
    author = {Zubritskaya, Irina and Maccaferri, Nicolò and Inchausti Ezeiza, Xabier and Vavassori, Paolo and Dmitriev, Alexandre},
    number = {1},
    month = {1},
    pages = {302--307},
    volume = {18},
    url = {https://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b04139 http://pubs.acs.org/doi/10.1021/acs.nanolett.7b04139 https://pubs.acs.org/doi/10.1021/acs.nanolett.7b04139},
    doi = {10.1021/acs.nanolett.7b04139},
    issn = {1530-6984},
    keywords = {2D nanoantennas, Chiroptics, active tuning, magnetoplasmonics}
}

@article{Calandrini2018,
    title = {{Magnetic hot-spot generation at optical frequencies: from plasmonic metamolecules to all-dielectric nanoclusters}},
    year = {2018},
    journal = {Nanophotonics},
    author = {Calandrini, Eugenio and Cerea, Andrea and De Angelis, Francesco and Zaccaria, Remo Proietti and Toma, Andrea},
    number = {1},
    month = {12},
    pages = {45--62},
    volume = {8},
    url = {https://doi.org/10.1515/nanoph-2018-0138 http://www.degruyter.com/view/j/nanoph.2019.8.issue-1/nanoph-2018-0138/nanoph-2018-0138.xml},
    doi = {10.1515/nanoph-2018-0138},
    issn = {2192-8614},
    keywords = {Fano resonance, Mie resonances, artificial optical magnet-ism, magnetic hot-spots}
}

@article{Kolmychek2016,
    title = {{Magnetization-induced effects in second harmonic generation under the lattice plasmon resonance excitation}},
    year = {2016},
    journal = {Optics Letters},
    author = {Kolmychek, I. A. and Shaimanov, A. N. and Baryshev, A. V. and Murzina, T. V.},
    number = {23},
    month = {12},
    pages = {5446--5449},
    volume = {41},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-41-23-5446},
    doi = {10.1364/OL.41.005446},
    issn = {0146-9592}
}

@article{Hadad2010,
    title = {{Magnetized Spiral Chains of Plasmonic Ellipsoids for One-Way Optical Waveguides}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Hadad, Y. and Steinberg, Ben Z.},
    number = {23},
    month = {12},
    pages = {233904},
    volume = {105},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.105.233904},
    doi = {10.1103/PhysRevLett.105.233904},
    issn = {0031-9007},
    pmid = {21231463},
    arxivId = {1008.0497}
}

@article{Barsukova2017,
    title = {{Magneto-Optical Response Enhanced by Mie Resonances in Nanoantennas}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Barsukova, Maria G. and Shorokhov, Alexander S. and Musorin, Alexander I. and Neshev, Dragomir N. and Kivshar, Yuri S. and Fedyanin, Andrey A.},
    number = {10},
    month = {10},
    pages = {2390--2395},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b00783},
    doi = {10.1021/acsphotonics.7b00783},
    issn = {2330-4022},
    keywords = {Mie resonances, magneto-optical effects, optical magnetism, silicon nanophotonics, subwavelength nanostructures}
}

@article{Hohenester2018,
    title = {{Making simulations with the MNPBEM toolbox big: Hierarchical matrices and iterative solvers}},
    year = {2018},
    journal = {Computer Physics Communications},
    author = {Hohenester, Ulrich},
    month = {1},
    pages = {209--228},
    volume = {222},
    url = {www.elsevier.com/locate/cpc http://linkinghub.elsevier.com/retrieve/pii/S0010465517302552 https://linkinghub.elsevier.com/retrieve/pii/S0010465517302552},
    doi = {10.1016/j.cpc.2017.08.010},
    issn = {00104655},
    keywords = {Boundary element method, Hierarchical matrices, Iterative solver, Metallic nanoparticles, Plasmonics}
}

@article{Girard2010,
    title = {{Manipulating and squeezing the photon local density of states with plasmonic nanoparticle networks}},
    year = {2010},
    journal = {Physical Review B},
    author = {Girard, Christian and Dujardin, Erik and Marty, Renaud and Arbouet, Arnaud and des Francs, Gérard Colas},
    number = {15},
    month = {4},
    pages = {153412},
    volume = {81},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.81.153412},
    doi = {10.1103/PhysRevB.81.153412},
    issn = {1098-0121}
}

@article{Wang2019f,
    title = {{Manipulating light-matter interactions in plasmonic nanoparticle lattices}},
    year = {2019},
    journal = {Accounts of Chemical Research},
    author = {Wang, Danqing and Guan, Jun and Hu, Jingtian and Bourgeois, Marc R and Odom, Teri W},
    number = {11},
    month = {11},
    pages = {2997--3007},
    volume = {52},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.accounts.9b00345},
    doi = {10.1021/acs.accounts.9b00345},
    issn = {0001-4842}
}

@article{Li2011,
    title = {{Manipulating the plasmon-induced transparency in terahertz metamaterials}},
    year = {2011},
    journal = {Optics Express},
    author = {Li, Zhongyang and Ma, Yingfang and Huang, Ran and Singh, Ranjan and Gu, Jianqiang and Tian, Zhen and Han, Jiaguang and Zhang, Weili},
    number = {9},
    month = {4},
    pages = {8912},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-9-8912},
    doi = {10.1364/OE.19.008912},
    issn = {1094-4087}
}

@article{Proctor2020,
    title = {{Manipulating topological valley modes in plasmonic metasurfaces}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Proctor, Matthew and Huidobro, Paloma A and Maier, Stefan A and Craster, Richard V and Makwana, Mehul P},
    month = {2},
    url = {https://doi.org/10.1515/nanoph-2019-0408 http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2019-0408/nanoph-2019-0408.xml},
    doi = {10.1515/nanoph-2019-0408},
    issn = {2192-8614},
    keywords = {metal nanoparticles, plasmonic metasurface, topo-logical valley modes, topological nanophotonics, topological plasmonics}
}

@article{Vaskin2019,
    title = {{Manipulation of Magnetic Dipole Emission from Eu 3+ with Mie-Resonant Dielectric Metasurfaces}},
    year = {2019},
    journal = {Nano Letters},
    author = {Vaskin, Aleksandr and Mashhadi, Soheila and Steinert, Michael and Chong, Katie E. and Keene, David and Nanz, Stefan and Abass, Aimi and Rusak, Evgenia and Choi, Duk-Yong and Fernandez-Corbaton, Ivan and Pertsch, Thomas and Rockstuhl, Carsten and Noginov, Mikhail A. and Kivshar, Yuri S. and Neshev, Dragomir N. and Noginova, Natalia and Staude, Isabelle},
    month = {1},
    pages = {acs.nanolett.8b04268},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.8b04268},
    doi = {10.1021/acs.nanolett.8b04268},
    issn = {1530-6984},
    keywords = {Magnetic dipole emission, Mie resonances, Purcell enhancement, dielectric metasurfaces}
}

@article{Vaskin2019b,
    title = {{Manipulation of magnetic dipole emission from Eu3+ with Mie-resonant dielectric metasurfaces}},
    year = {2019},
    journal = {Nano Letters},
    author = {Vaskin, Aleksandr and Mashhadi, Soheila and Steinert, Michael and Chong, Katie E and Keene, David and Nanz, Stefan and Abass, Aimi and Rusak, Evgenia and Choi, Duk-Yong and Fernandez-Corbaton, Ivan and Pertsch, Thomas and Rockstuhl, Carsten and Noginov, Mikhail A and Kivshar, Yuri S and Neshev, Dragomir N and Noginova, Natalia and Staude, Isabelle},
    number = {2},
    month = {2},
    pages = {1015--1022},
    volume = {19},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.nanolett.8b04268},
    doi = {10.1021/acs.nanolett.8b04268},
    issn = {1530-6984},
    keywords = {Magnetic dipole emission, Mie resonances, Purcell enhancement, dielectric metasurfaces}
}

@article{Sadeghi2018,
    title = {{Mapping lattice-induced plasmon modes in metallic nanoantenna arrays using fluorescence decay of semiconductor quantum dot bioconjugates}},
    year = {2018},
    journal = {Optical Materials},
    author = {Sadeghi, Seyed M. and Gutha, Rithvik R. and Sharp, Christina and Hatef, Ali},
    month = {11},
    pages = {356--362},
    volume = {85},
    publisher = {Elsevier B.V.},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0925346718306074},
    doi = {10.1016/j.optmat.2018.08.069},
    issn = {09253467},
    keywords = {Extinction, Gold nanoantennas, Localized surface plasmon resonances, Nanorods, Plasmonic coupling, Refractive index sensitivity, Surface lattice resonances}
}

@article{Chikkaraddy2017,
    title = {{Mapping Nanoscale Hotspots with Single-Molecule Emitters Assembled into Plasmonic Nanocavities Using DNA Origami}},
    year = {2017},
    journal = {Nano Letters},
    author = {Chikkaraddy, Rohit and Turek, V. A. and Kongsuwan, Nuttawut and Benz, Felix and Carnegie, Cloudy and van de Goor, Tim and de Nijs, Bart and Demetriadou, Angela and Hess, Ortwin and Keyser, Ulrich F. and Baumberg, Jeremy J.},
    month = {12},
    pages = {acs.nanolett.7b04283},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b04283},
    doi = {10.1021/acs.nanolett.7b04283},
    issn = {1530-6984},
    keywords = {DNA origami, Purcell factor, SERS, Single-molecule, nanoassembly, nanocavities, plasmonics, strong coupling}
}

@article{Nelayah2007,
    title = {{Mapping surface plasmons on a single metallic nanoparticle}},
    year = {2007},
    journal = {Nature Physics},
    author = {Nelayah, Jaysen and Kociak, Mathieu and St{\'{e}}phan, Odile and Garc{\'{i}}a de Abajo, F. Javier and Tenc{\'{e}}, Marcel and Henrard, Luc and Taverna, Dario and Pastoriza-Santos, Isabel and Liz-Marz{\'{a}}n, Luis M. and Colliex, Christian},
    number = {5},
    month = {5},
    pages = {348--353},
    volume = {3},
    url = {http://www.nature.com/articles/nphys575},
    doi = {10.1038/nphys575},
    issn = {1745-2473}
}

@article{Bryant2008,
    title = {{Mapping the plasmon resonances of metallic nanoantennas}},
    year = {2008},
    journal = {Nano Letters},
    author = {Bryant, Garnett W. and Garc{\'{i}}a de Abajo, F. Javier and Aizpurua, Javier},
    number = {2},
    month = {2},
    pages = {631--636},
    volume = {8},
    url = {https://pubs.acs.org/doi/10.1021/nl073042v},
    doi = {10.1021/nl073042v},
    issn = {1530-6984}
}

@article{Xu2016,
    title = {{Markov chain formalism for generalized radiative transfer in a plane-parallel medium, accounting for polarization}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Xu, Feng and Davis, Anthony B and Diner, David J},
    month = {11},
    pages = {14--26},
    volume = {184},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316301753},
    doi = {10.1016/j.jqsrt.2016.06.004},
    issn = {00224073},
    keywords = {Angular reciprocity, Clouds, Generalized radiative transfer, Markov chain formalism, Polarized radiative transfer, Stochastic optical media}
}

@article{Xu2011a,
    title = {{Markov chain formalism for polarized light transfer in plane-parallel atmospheres, with numerical comparison to the Monte Carlo method}},
    year = {2011},
    journal = {Optics Express},
    author = {Xu, Feng and Davis, Anthony B and West, Robert A and Esposito, Larry W},
    number = {2},
    month = {1},
    pages = {946},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-2-946},
    doi = {10.1364/OE.19.000946},
    issn = {1094-4087}
}

@article{Xu2011b,
    title = {{Markov chain formalism for vector radiative transfer in a plane-parallel atmosphere overlying a polarizing surface}},
    year = {2011},
    journal = {Optics Letters},
    author = {Xu, Feng and Davis, Anthony B and West, Robert A and Martonchik, John V and Diner, David J},
    number = {11},
    month = {6},
    pages = {2083},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-36-11-2083},
    doi = {10.1364/OL.36.002083},
    issn = {0146-9592},
    keywords = {2904210, 2905855, OCIS codes}
}

@article{Lin2016,
    title = {{Markov chain solution of photon multiple scattering through turbid slabs}},
    year = {2016},
    journal = {Optics Express},
    author = {Lin, Ying and Northrop, William F and Li, Xuesong},
    number = {23},
    month = {11},
    pages = {26942},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-23-26942},
    doi = {10.1364/OE.24.026942},
    issn = {1094-4087}
}

@phdthesis{Galvin2015,
    title = {{Markov-Airy method for electromagnetic fields in layered structures and microsphere-stabilized planar resonators}},
    year = {2015},
    author = {Galvin, Thomas C.},
    month = {9},
    url = {https://www.ideals.illinois.edu/handle/2142/89273},
    school = {University of Illinois at Urbana-Champaign},
    keywords = {Thesis, dispersion, microlaser, microsphere, mirror, waveguide}
}

@article{Galvin2019,
    title = {{Markov–Airy description of optical scattering, waveguides, and resonators}},
    year = {2019},
    journal = {Journal of the Optical Society of America A},
    author = {Galvin, T. C. and Eden, J. G.},
    number = {5},
    month = {5},
    pages = {898--909},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-36-5-898},
    doi = {10.1364/JOSAA.36.000898},
    issn = {1084-7529}
}

@article{Choudhury2018,
    title = {{Material platforms for optical metasurfaces}},
    year = {2018},
    journal = {Nanophotonics},
    author = {Choudhury, Sajid M. and Wang, Di and Chaudhuri, Krishnakali and DeVault, Clayton and Kildishev, Alexander V. and Boltasseva, Alexandra and Shalaev, Vladimir M.},
    number = {6},
    month = {6},
    pages = {959--987},
    volume = {7},
    url = {http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2017-0130/nanoph-2017-0130.xml http://www.degruyter.com/view/j/nanoph.2018.7.issue-6/nanoph-2017-0130/nanoph-2017-0130.xml},
    doi = {10.1515/nanoph-2017-0130},
    issn = {2192-8614}
}

@article{Ma2019,
    title = {{Mathematical and numerical analysis of a nonlocal Drude model in nanoplasmonics}},
    year = {2019},
    author = {Ma, Chupeng and Zhang, Yongwei and Zou, Jun},
    month = {6},
    url = {http://arxiv.org/abs/1906.04790},
    isbn = {1906.04790v1},
    arxivId = {1906.04790},
    keywords = {65F10, 65N55, 65Y05, error estimates AMS subject classifications 65N30, finite element method, hydrodynamic Drude model, nonlocal effects, well-posedness}
}

@article{Xiong2016,
    title = {{Matryoshka-caged gold nanorods: Synthesis, plasmonic properties, and catalytic activity}},
    year = {2016},
    journal = {Nano Research},
    author = {Xiong, Wei and Sikdar, Debabrata and Yap, Lim Wei and Guo, Pengzhen and Premaratne, Malin and Li, Xinyong and Cheng, Wenlong},
    number = {2},
    month = {2},
    pages = {415--423},
    volume = {9},
    url = {http://link.springer.com/10.1007/s12274-015-0922-8},
    doi = {10.1007/s12274-015-0922-8},
    issn = {1998-0124},
    keywords = {4-nitrophenol, catalysis, galvanic replacement reaction, matryoshka-caged gold nanorods, surface plasmon resonance}
}

@article{Tretyakov2014,
    title = {{Maximizing Absorption and Scattering by Dipole Particles}},
    year = {2014},
    journal = {Plasmonics},
    author = {Tretyakov, Sergei},
    number = {4},
    month = {8},
    pages = {935--944},
    volume = {9},
    url = {http://link.springer.com/10.1007/s11468-014-9699-y},
    doi = {10.1007/s11468-014-9699-y},
    issn = {1557-1955},
    keywords = {Absorption {\textperiodcentered}, Dipole {\textperiodcentered}, Extinction {\textperiodcentered}, Introduction, Plasmonics, Scattering {\textperiodcentered}}
}

@article{Yezekyan2020,
    title = {{Maximizing absorption and scattering by spherical nanoparticles}},
    year = {2020},
    journal = {Optics Letters},
    author = {Yezekyan, Torgom and Nerkararyan, Khachatur V. and Bozhevolnyi, Sergey I.},
    number = {6},
    month = {3},
    pages = {1531--1534},
    volume = {45},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-45-6-1531},
    doi = {10.1364/OL.387046},
    issn = {0146-9592}
}

@article{Butet2016a,
    title = {{Maximizing nonlinear optical conversion in plasmonic nanoparticles through ideal absorption of light}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Butet, Jérémy and Yang, Kuang-Yu and Dutta-Gupta, Shourya and Martin, Olivier J F},
    number = {8},
    month = {8},
    pages = {1453--1460},
    volume = {3},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.6b00031 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00031},
    doi = {10.1021/acsphotonics.6b00031},
    issn = {2330-4022},
    keywords = {Mie theory, nonlinear optics, plasmon, second-harmonic generation}
}

@article{Gustafsson2019,
    title = {{Maximum gain, effective area, and directivity}},
    year = {2019},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Gustafsson, Mats and Capek, Miloslav},
    number = {8},
    month = {8},
    pages = {5282--5293},
    volume = {67},
    url = {https://ieeexplore.ieee.org/document/8718501/},
    doi = {10.1109/TAP.2019.2916760},
    issn = {0018-926X},
    arxivId = {1812.07058},
    keywords = {Antenna gain, antenna theory, current distribution, directivity, eigenvalues and eigenfunctions, optimization methods, radiation efficiency}
}

@article{Markel2016a,
    title = {{Maxwell Garnett approximation (advanced topics): tutorial}},
    year = {2016},
    journal = {Journal of the Optical Society of America A},
    author = {Markel, Vadim A},
    number = {11},
    month = {11},
    pages = {2237},
    volume = {33},
    url = {http://dx.doi.org/10.1364/JOSAA.33.002237 https://www.osapublishing.org/abstract.cfm?URI=josaa-33-11-2237},
    doi = {10.1364/JOSAA.33.002237},
    issn = {1084-7529}
}

@article{Sentenac1998,
    title = {{Mean-field theory of light scattering by one-dimensional rough surfaces}},
    year = {1998},
    journal = {Journal of the Optical Society of America A},
    author = {Sentenac, A and Greffet, J.-J.},
    number = {2},
    month = {2},
    pages = {528},
    volume = {15},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-15-2-528},
    doi = {10.1364/JOSAA.15.000528},
    issn = {1084-7529}
}

@article{Snoeks1995,
    title = {{Measuring and modifying the spontaneous emission rate of erbium near an Interface}},
    year = {1995},
    journal = {Physical Review Letters},
    author = {Snoeks, E. and Lagendijk, A. and Polman, A.},
    number = {13},
    month = {3},
    pages = {2459--2462},
    volume = {74},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.74.2459},
    doi = {10.1103/PhysRevLett.74.2459},
    issn = {0031-9007}
}

@article{Lovera2013,
    title = {{Mechanisms of Fano resonances in coupled plasmonic systems}},
    year = {2013},
    journal = {ACS Nano},
    author = {Lovera, Andrea and Gallinet, Benjamin and Nordlander, Peter and Martin, Olivier JF},
    number = {5},
    month = {5},
    pages = {4527--4536},
    volume = {7},
    publisher = {UTC},
    url = {www.acsnano.org4527 https://pubs.acs.org/doi/10.1021/nn401175j},
    doi = {10.1021/nn401175j},
    issn = {1936-0851},
    keywords = {plasmonics}
}

@article{Bobb2019,
    title = {{Mechanisms of Formation of Nanoparticles in Aqueous Salt Solutions Under the Action of a High-Power Periodic Laser Radiation}},
    year = {2019},
    journal = {Journal of Engineering Physics and Thermophysics},
    author = {Bobb, J. A. and Fisenko, S. P. and Rodrigues, C. J. and El-Shall, M. S. and Tibbetts, K. M.},
    number = {2},
    month = {3},
    pages = {369--375},
    volume = {92},
    url = {http://link.springer.com/10.1007/s10891-019-01940-8},
    doi = {10.1007/s10891-019-01940-8},
    issn = {1062-0125}
}

@article{Brasse2020,
    title = {{Mechanotunable plasmonic properties of colloidal assemblies}},
    year = {2020},
    journal = {Advanced Materials Interfaces},
    author = {Brasse, Yannic and Gupta, Vaibhav and Schollbach, H. C. Tomohiro and Karg, Matthias and K{\"{o}}nig, Tobias A. F. and Fery, Andreas},
    number = {5},
    month = {3},
    pages = {1901678},
    volume = {7},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/admi.201901678},
    doi = {10.1002/admi.201901678},
    issn = {2196-7350},
    keywords = {colloidal self-assembly, deformation, optomechanics, plasmon resonance coupling, plasmonic lattice}
}

@article{Gupta2019,
    title = {{Mechanotunable surface lattice resonances in the visible optical range by soft lithography templates and directed self-assembly}},
    year = {2019},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Gupta, Vaibhav and Probst, Patrick T. and Go{\ss}ler, Fabian R. and Steiner, Anja Maria and Schubert, Jonas and Brasse, Yannic and K{\"{o}}nig, Tobias A. F. and Fery, Andreas},
    number = {31},
    month = {8},
    pages = {28189--28196},
    volume = {11},
    url = {http://pubs.acs.org/doi/10.1021/acsami.9b08871 https://pubs.acs.org/doi/10.1021/acsami.9b08871},
    doi = {10.1021/acsami.9b08871},
    issn = {1944-8244}
}

@article{Fothergill2018,
    title = {{Metal enhanced fluorescence biosensing: from ultra-violet towards second near-infrared window}},
    year = {2018},
    journal = {Nanoscale},
    author = {Fothergill, Sarah Madeline and Joyce, Caoimhe and Xie, Fang},
    number = {45},
    pages = {20914--20929},
    volume = {10},
    url = {http://xlink.rsc.org/?DOI=C8NR06156D},
    doi = {10.1039/C8NR06156D},
    issn = {2040-3364}
}

@article{Derom2013,
    title = {{Metal enhanced fluorescence in rare earth doped plasmonic core–shell nanoparticles}},
    year = {2013},
    journal = {Nanotechnology},
    author = {Derom, S and Berthelot, A and Pillonnet, A and Benamara, O and Jurdyc, A M and Girard, C and Colas des Francs, G},
    number = {49},
    month = {12},
    pages = {495704},
    volume = {24},
    url = {http://iopscience.iop.org/article/10.1088/0957-4484/24/49/495704/pdf http://stacks.iop.org/0957-4484/24/i=49/a=495704?key=crossref.e38ef39819fb8520bf22c0032b6adf10},
    doi = {10.1088/0957-4484/24/49/495704},
    issn = {0957-4484}
}

@article{Lamprecht2000,
    title = {{Metal nanoparticle gratings: Influence of dipolar particle interaction on the plasmon resonance}},
    year = {2000},
    journal = {Physical Review Letters},
    author = {Lamprecht, B. and Schider, G. and Lechner, R. T. and Ditlbacher, H. and Krenn, J. R. and Leitner, A. and Aussenegg, F. R.},
    number = {20},
    month = {5},
    pages = {4721--4724},
    volume = {84},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.84.4721},
    doi = {10.1103/PhysRevLett.84.4721},
    issn = {0031-9007}
}

@article{Mojarad2009,
    title = {{Metal nanoparticles in strongly confined beams: transmission, reflection and absorption}},
    year = {2009},
    journal = {Journal of the European Optical Society: Rapid Publications},
    author = {Mojarad, Nassiredin M. and Zumofen, Gert and Sandoghdar, Vahid and Agio, Mario},
    month = {4},
    pages = {09014},
    volume = {4},
    url = {https://www.jeos.org/index.php/jeos_rp/article/view/09014},
    doi = {10.2971/jeos.2009.09014},
    issn = {1990-2573}
}

@article{Li2010a,
    title = {{Metal nanoparticles with gain toward single-molecule detection by surface-enhanced Raman scattering}},
    year = {2010},
    journal = {Nano Letters},
    author = {Li, Zhi-Yuan and Xia, Younan},
    number = {1},
    month = {1},
    pages = {243--249},
    volume = {10},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/nl903409x},
    doi = {10.1021/nl903409x},
    issn = {1530-6984},
    keywords = {Metal nanoparticles, SERS, gain, local field enhancement, surface plasmon resonance}
}

@article{Hirsch2006,
    title = {{Metal nanoshells}},
    year = {2006},
    journal = {Annals of Biomedical Engineering},
    author = {Hirsch, Leon R. and Gobin, Andre M. and Lowery, Amanda R. and Tam, Felicia and Drezek, Rebekah A. and Halas, Naomi J. and West, Jennifer L.},
    number = {1},
    month = {3},
    pages = {15--22},
    volume = {34},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/s10439-005-9001-8},
    doi = {10.1007/s10439-005-9001-8},
    issn = {0090-6964}
}

@article{Gurwich2017,
    title = {{Metal nanospheres under intense continuous-wave illumination: A unique case of nonperturbative nonlinear nanophotonics}},
    year = {2017},
    journal = {Physical Review E},
    author = {Gurwich, I and Sivan, Y},
    number = {1},
    month = {7},
    pages = {012212},
    volume = {96},
    url = {https://journals.aps.org/pre/pdf/10.1103/PhysRevE.96.012212 http://link.aps.org/doi/10.1103/PhysRevE.96.012212},
    doi = {10.1103/PhysRevE.96.012212},
    issn = {2470-0045}
}

@article{Sun2017b,
    title = {{Metal-dielectric hybrid dimer nanoantenna: coupling between surface plasmons and dielectric resonances for fluorescence enhancement}},
    year = {2017},
    journal = {Journal of Physical Chemistry C},
    author = {Sun, Song and Li, Mo and Du, Qingguo and Png, Ching Eng and Bai, Ping},
    number = {23},
    month = {6},
    pages = {12871--12884},
    volume = {121},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.7b02593},
    doi = {10.1021/acs.jpcc.7b02593},
    issn = {1932-7447}
}

@article{Geddes2002,
    title = {{Metal-enhanced fluorescence}},
    year = {2002},
    journal = {Journal of Fluorescence},
    author = {Geddes, C.D. and Lakowicz, J.R.},
    number = {2},
    pages = {121--129},
    volume = {12},
    doi = {10.1023/A:1016875709579}
}

@article{Li,
    title = {{Metal-enhanced fluorescence of carbon dots adsorbed Ag@SiO2 core-shell nanoparticles}},
    year = {2012},
    journal = {RSC Advances},
    author = {Li, Cuiyan and Zhu, Yihua and Zhang, Xiaoqing and Yang, Xiaoling and Li, Chunzhong},
    number = {5},
    pages = {1765},
    volume = {2},
    url = {http://pubs.rsc.org/en/content/articlepdf/2012/RA/C2RA01032A http://xlink.rsc.org/?DOI=c2ra01032a},
    doi = {10.1039/c2ra01032a},
    issn = {2046-2069}
}

@article{Lu2014a,
    title = {{Metal-enhanced fluorescence-based core–shell Ag@SiO2 nanoflares for affinity biosensing via target-induced structure switching of aptamer}},
    year = {2014},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Lu, Lu and Qian, Yunxia and Wang, Lihui and Ma, Keke and Zhang, Yaodong},
    number = {3},
    month = {2},
    pages = {1944--1950},
    volume = {6},
    url = {https://pubs.acs.org/doi/10.1021/am4049942},
    doi = {10.1021/am4049942},
    issn = {1944-8244},
    keywords = {adenosine-5′-triphosphate, aptamer, core-shell nanoparticle, metal-enhanced fluorescence, silica, silver nanoparticle}
}

@article{Saboktakin2012a,
    title = {{Metal-Enhanced Upconversion Luminescence Tunable through Metal Nanoparticle-Nanophosphor Separation}},
    year = {2012},
    journal = {ACS Nano},
    author = {Saboktakin, Marjan and Ye, Xingchen and Oh, Soong Ju and Hong, Sung-Hoon and Fafarman, Aaron T. and Chettiar, Uday K. and Engheta, Nader and Murray, Christopher B. and Kagan, Cherie R.},
    number = {10},
    month = {10},
    pages = {8758--8766},
    volume = {6},
    url = {http://pubs.acs.org/doi/abs/10.1021/nn302466r},
    isbn = {1936-0851},
    doi = {10.1021/nn302466r},
    issn = {1936-0851},
    pmid = {22967489},
    keywords = {atomic layer deposition, lanthanide, metal-enhanced absorption, nanoimprint lithography, nanophosphor, plasmonically enhanced emission, upconversion}
}

@article{Li2017,
    title = {{Metal-Substrate-Mediated Plasmon Hybridization in a Nanoparticle Dimer for Photoluminescence Line-Width Shrinking and Intensity Enhancement}},
    year = {2017},
    journal = {ACS Nano},
    author = {Li, Guang-Can and Zhang, Yong-Liang and Jiang, Jing and Luo, Yu and Lei, Dang Yuan},
    number = {3},
    month = {3},
    pages = {3067--3080},
    volume = {11},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.7b00048 http://pubs.acs.org/doi/abs/10.1021/acsnano.7b00048},
    doi = {10.1021/acsnano.7b00048},
    issn = {1936-0851}
}

@article{Fevrier2013,
    title = {{Metallic nanoparticle chains on dielectric waveguides: coupled and uncoupled situations compared}},
    year = {2013},
    journal = {Optics Express},
    author = {F{\'{e}}vrier, Mickaël and Gogol, Philippe and Lourtioz, Jean-Michel and Dagens, Béatrice},
    number = {21},
    month = {10},
    pages = {24504},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-21-24504},
    isbn = {1094-4087 (Electronic){\textbackslash}r1094-4087 (Linking)},
    doi = {10.1364/OE.21.024504},
    issn = {1094-4087},
    pmid = {24150296}
}

@article{Lozano2016,
    title = {{Metallic nanostructures for efficient LED lighting}},
    year = {2016},
    journal = {Light: Science {\&} Applications},
    author = {Lozano, Gabriel and Rodriguez, Said R.K. and Verschuuren, Marc A. and G{\'{o}}mez Rivas, Jaime},
    number = {6},
    month = {6},
    pages = {e16080},
    volume = {5},
    url = {http://www.nature.com/articles/lsa201680},
    doi = {10.1038/lsa.2016.80},
    issn = {2047-7538},
    keywords = {light-emitting diodes, nanophotonics, plasmonics, solid-state lighting}
}

@article{Moroz2002,
    title = {{Metallo-dielectric diamond and zinc-blende photonic crystals}},
    year = {2002},
    journal = {Physical Review B},
    author = {Moroz, Alexander},
    number = {11},
    month = {9},
    pages = {115109},
    volume = {66},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.66.115109},
    doi = {10.1103/PhysRevB.66.115109},
    issn = {0163-1829}
}

@article{Graf2002,
    title = {{Metallodielectric colloidal core-shell particles for photonic applications}},
    year = {2002},
    journal = {Langmuir},
    author = {Graf, Christina and van Blaaderen, Alfons},
    number = {2},
    month = {1},
    pages = {524--534},
    volume = {18},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/la011093g},
    doi = {10.1021/la011093g},
    issn = {0743-7463}
}

@article{Jenkins2013,
    title = {{Metamaterial transparency induced by cooperative electromagnetic interactions}},
    year = {2013},
    journal = {Physical Review Letters},
    author = {Jenkins, Stewart D. and Ruostekoski, Janne},
    number = {14},
    month = {9},
    pages = {147401},
    volume = {111},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.111.147401},
    doi = {10.1103/PhysRevLett.111.147401},
    issn = {0031-9007},
    arxivId = {1305.3808}
}

@article{Wang2018h,
    title = {{Metaparticles: dressing nano-objects with a hyperbolic coating}},
    year = {2018},
    journal = {Laser {\&} Photonics Reviews},
    author = {Wang, Pan and Krasavin, Alexey V. and Viscomi, Francesco N. and Adawi, Ali M. and Bouillard, Jean-Sebastien G. and Zhang, Lei and Roth, Diane J. and Tong, Limin and Zayats, Anatoly V.},
    number = {11},
    month = {11},
    pages = {1800179},
    volume = {12},
    url = {http://doi.wiley.com/10.1002/lpor.201800179},
    doi = {10.1002/lpor.201800179},
    issn = {18638880}
}

@article{Kupriianov2019,
    title = {{Metasurface engineering through bound states in the continuum}},
    year = {2019},
    author = {Kupriianov, Anton S. and Xu, Yi and Sayanskiy, Andrey and Dmitriev, Victor and Kivshar, Yuri S. and Tuz, Vladimir R.},
    month = {4},
    url = {http://arxiv.org/abs/1904.04688},
    arxivId = {1904.04688}
}

@article{VanDeGroep2018,
    title = {{Metasurface Mirrors for External Control of Mie Resonances}},
    year = {2018},
    journal = {Nano Letters},
    author = {van de Groep, Jorik and Brongersma, Mark L.},
    number = {6},
    month = {6},
    pages = {3857--3864},
    volume = {18},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.8b01148},
    doi = {10.1021/acs.nanolett.8b01148},
    issn = {1530-6984},
    keywords = {Mie resonance, metasurface mirror, nanoscale photodetector, plasmon, semiconductor nanowire}
}

@article{Ren2019,
    title = {{Metasurface orbital angular momentum holography}},
    year = {2019},
    journal = {Nature Communications},
    author = {Ren, Haoran and Briere, Gauthier and Fang, Xinyuan and Ni, Peinan and Sawant, Rajath and H{\'{e}}ron, Sébastien and Chenot, Sébastien and V{\'{e}}zian, Stéphane and Damilano, Benjamin and Br{\"{a}}ndli, Virginie and Maier, Stefan A and Genevet, Patrice},
    number = {1},
    month = {12},
    pages = {2986},
    volume = {10},
    url = {https://doi.org/10.1038/s41467-019-11030-1 http://www.nature.com/articles/s41467-019-11030-1},
    doi = {10.1038/s41467-019-11030-1},
    issn = {2041-1723}
}

@article{Liu2020a,
    title = {{Metasurfaces composed of plasmonic molecules: Hybridization between parallel and orthogonal surface lattice resonances}},
    year = {2020},
    journal = {Advanced Optical Materials},
    author = {Liu, Shao-Ding and Yue, Peng and Zhang, Shi and Wang, Mingshan and Dai, Hongwei and Chen, Yiqin and Nie, Zhong‐Quan and Cui, Yanxia and Han, Jun‐Bo and Duan, Huigao},
    number = {4},
    month = {2},
    pages = {1901109},
    volume = {8},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201901109},
    doi = {10.1002/adom.201901109},
    issn = {2195-1071}
}

@article{Babicheva2018,
    title = {{Metasurfaces with electric quadrupole and magnetic dipole resonant coupling}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Babicheva, Viktoriia E. and Evlyukhin, Andrey B.},
    number = {5},
    month = {5},
    pages = {2022--2033},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b01520},
    doi = {10.1021/acsphotonics.7b01520},
    issn = {2330-4022}
}

@article{Glybovski2016,
    title = {{Metasurfaces: From microwaves to visible}},
    year = {2016},
    journal = {Physics Reports},
    author = {Glybovski, Stanislav B and Tretyakov, Sergei A and Belov, Pavel A and Kivshar, Yuri S and Simovski, Constantin R},
    month = {5},
    pages = {1--72},
    volume = {634},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0370157316300618},
    doi = {10.1016/j.physrep.2016.04.004},
    issn = {03701573},
    keywords = {Absorbers, Frequency selective surfaces, High-impedance surfaces, Lenses, Metamaterials, Metasurfaces, Polarizers}
}

@article{DelPozo1992,
    title = {{Method for the determination of optical constants of thin films: dependence on experimental uncertainties}},
    year = {1992},
    journal = {Applied Optics},
    author = {del Pozo, J. M. and D{\'{i}}az, L.},
    number = {22},
    month = {8},
    pages = {4474},
    volume = {31},
    url = {https://www.osapublishing.org/DirectPDFAccess/67069C64-FAC1-A3EA-8B2AB7361C56D47F_40075/ao-31-22-4474.pdf?da=1&id=40075&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-31-22-4474},
    doi = {10.1364/AO.31.004474},
    issn = {0003-6935},
    keywords = {Optical constants, reflectance, thickness, thin films, transmittance}
}

@book{Vladimirov2002,
    title = {{Methods of the Theory of Generalized Functions}},
    year = {2002},
    author = {Vladimirov, V. S.},
    month = {4},
    pages = {328},
    publisher = {Taylor {\&} Francis},
    url = {https://www.taylorfrancis.com/books/9781482288162},
    isbn = {9781482288162},
    doi = {10.1201/9781482288162}
}

@article{Zharov2005,
    title = {{Microbubbles-overlapping mode for laser killing of cancer cells with absorbing nanoparticle clusters}},
    year = {2005},
    journal = {Journal of Physics D: Applied Physics},
    author = {Zharov, V P and Letfullin, R R and Galitovskaya, E N},
    number = {15},
    month = {8},
    pages = {2571--2581},
    volume = {38},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0022-3727/38/i=15/a=007?key=crossref.81642ee54b2217f4428c06bfc429a550},
    doi = {10.1088/0022-3727/38/15/007},
    issn = {0022-3727}
}

@article{Ameling2013,
    title = {{Microcavity plasmonics: strong coupling of photonic cavities and plasmons}},
    year = {2013},
    journal = {Laser {\&} Photonics Reviews},
    author = {Ameling, Ralf and Giessen, Harald},
    number = {2},
    month = {3},
    pages = {141--169},
    volume = {7},
    url = {http://doi.wiley.com/10.1002/lpor.201100041},
    doi = {10.1002/lpor.201100041},
    issn = {18638880},
    keywords = {Coupling, Microcavity, Plasmonics}
}

@article{Dzurendova2020,
    title = {{Microcultivation and FTIR spectroscopy-based screening revealed a nutrient-induced co-production of high-value metabolites in oleaginous Mucoromycota fungi}},
    year = {2020},
    journal = {PLOS ONE},
    author = {Dzurendova, Simona and Zimmermann, Boris and Kohler, Achim and Tafintseva, Valeria and Slany, Ondrej and Certik, Milan and Shapaval, Volha},
    editor = {Virolle, Marie-Joelle},
    number = {6},
    month = {6},
    pages = {e0234870},
    volume = {15},
    url = {http://dx.doi.org/10.1371/journal.pone.0234870 https://dx.plos.org/10.1371/journal.pone.0234870},
    doi = {10.1371/journal.pone.0234870},
    issn = {1932-6203}
}

@article{Liu2019b,
    title = {{Microlens array enhanced upconversion luminescence at low excitation irradiance}},
    year = {2019},
    journal = {Nanoscale},
    author = {Liu, Qingyun and Liu, Haichun and Li, Deyang and Qiao, Wen and Chen, Guanying and {\AA}gren, Hans},
    url = {http://xlink.rsc.org/?DOI=C9NR03105G},
    doi = {10.1039/C9NR03105G},
    issn = {2040-3364}
}

@article{Wang2018d,
    title = {{Microscopic inspection and tracking of single upconversion nanoparticles in living cells}},
    year = {2018},
    journal = {Light: Science {\&} Applications},
    author = {Wang, Fan and Wen, Shihui and He, Hao and Wang, Baoming and Zhou, Zhiguang and Shimoni, Olga and Jin, Dayong},
    number = {4},
    month = {4},
    pages = {18007},
    volume = {7},
    url = {http://www.nature.com/doifinder/10.1038/lsa.2018.7},
    doi = {10.1038/lsa.2018.7},
    issn = {2047-7538}
}

@article{Kosa2017,
    title = {{Microtiter plate cultivation of oleaginous fungi and monitoring of lipogenesis by high-throughput FTIR spectroscopy}},
    year = {2017},
    journal = {Microbial Cell Factories},
    author = {Kosa, Gergely and Kohler, Achim and Tafintseva, Valeria and Zimmermann, Boris and Forfang, Kristin and Afseth, Nils Kristian and Tzimorotas, Dimitrios and Vuoristo, Kiira S. and Horn, Svein Jarle and Mounier, Jerome and Shapaval, Volha},
    number = {1},
    month = {12},
    pages = {101},
    volume = {16},
    url = {http://microbialcellfactories.biomedcentral.com/articles/10.1186/s12934-017-0716-7},
    doi = {10.1186/s12934-017-0716-7},
    issn = {1475-2859}
}

@book{Fung1994,
    title = {{Microwave scattering and emission models and their applications}},
    year = {1994},
    author = {Fung, Adrian K.},
    pages = {573},
    publisher = {Artech House},
    url = {http://us.artechhouse.com/Microwave-Scattering-and-Emission-Models-and-Their-Applications-P748.aspx},
    isbn = {9780890065235}
}

@article{Sieger2016,
    title = {{Mid-Infrared Spectroscopy Platform Based on GaAs/AlGaAs Thin-Film Waveguides and Quantum Cascade Lasers}},
    year = {2016},
    journal = {Analytical Chemistry},
    author = {Sieger, Markus and Haas, Julian and Jetter, Michael and Michler, Peter and Godejohann, Matthias and Mizaikoff, Boris},
    number = {5},
    month = {3},
    pages = {2558--2562},
    volume = {88},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.analchem.5b04144 http://pubs.acs.org/doi/abs/10.1021/acs.analchem.5b04144},
    doi = {10.1021/acs.analchem.5b04144},
    issn = {0003-2700}
}

@article{Ladutenko2017,
    title = {{Mie calculation of electromagnetic near-field for a multilayered sphere}},
    year = {2017},
    journal = {Computer Physics Communications},
    author = {Ladutenko, Konstantin and Pal, Umapada and Rivera, Antonio and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio},
    number = {180},
    month = {5},
    pages = {225--230},
    volume = {214},
    url = {http://cpc.cs.qub.ac.uk/summaries/AEEY_v2_0.html http://www.sciencedirect.com/ http://dx.doi.org/10.1016/j.cpc.2017.01.017 http://linkinghub.elsevier.com/retrieve/pii/S0010465517300292},
    doi = {10.1016/j.cpc.2017.01.017},
    issn = {00104655},
    keywords = {Mie scattering, Multilayered sphere, Near-field calculation}
}

@article{Tserkezis2018,
    title = {{Mie excitons: Understanding strong coupling in dielectric nanoparticles}},
    year = {2018},
    journal = {Physical Review B},
    author = {Tserkezis, C and Gon{\c{c}}alves, P A D and Wolff, C and Todisco, F and Busch, K and Mortensen, N A},
    number = {15},
    month = {10},
    pages = {155439},
    volume = {98},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.98.155439 https://link.aps.org/doi/10.1103/PhysRevB.98.155439},
    doi = {10.1103/PhysRevB.98.155439},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.98.155439 url:https://doi.org}
}

@article{Zhao2009,
    title = {{Mie resonance-based dielectric metamaterials}},
    year = {2009},
    journal = {Materials Today},
    author = {Zhao, Qian and Zhou, Ji and Zhang, Fuli and Lippens, Didier},
    number = {12},
    pages = {60--69},
    volume = {12},
    publisher = {Elsevier Ltd},
    url = {http://dx.doi.org/10.1016/S1369-7021(09)70318-9},
    isbn = {0486139751},
    doi = {10.1016/S1369-7021(09)70318-9},
    issn = {13697021},
    pmid = {11292865}
}

@article{Konevskikh2016,
    title = {{Mie scatter corrections in single cell infrared microspectroscopy}},
    year = {2016},
    journal = {Faraday Discuss.},
    author = {Konevskikh, Tatiana and Lukacs, Rozalia and Bl{\"{u}}mel, Reinhold and Ponossov, Arkadi and Kohler, Achim},
    pages = {235--257},
    volume = {187},
    url = {http://pubs.rsc.org/en/content/articlepdf/2016/fd/c5fd00171d http://xlink.rsc.org/?DOI=C5FD00171D},
    doi = {10.1039/C5FD00171D},
    issn = {1359-6640}
}

@article{Mohlenhoff2005,
    title = {{Mie-Type Scattering and Non-Beer-Lambert Absorption Behavior of Human Cells in Infrared Microspectroscopy}},
    year = {2005},
    journal = {Biophysical Journal},
    author = {Mohlenhoff, Brian and Romeo, Melissa and Diem, Max and Wood, Bayden R},
    number = {5},
    month = {5},
    pages = {3635--3640},
    volume = {88},
    url = {https://ac.els-cdn.com/S0006349505734123/1-s2.0-S0006349505734123-main.pdf?_tid=40967417-7310-411b-bedc-c11095b4cb55&acdnat=1542814396_b27f686e275e5b3c4c213309b7bc968f http://linkinghub.elsevier.com/retrieve/pii/S0006349505734123},
    isbn = {00063495/05/05/3},
    doi = {10.1529/biophysj.104.057950},
    issn = {00063495}
}

@article{Devilez2015,
    title = {{Mimicking localized surface plasmons with dielectric particles}},
    year = {2015},
    journal = {Physical Review B},
    author = {Devilez, Alexis and Zambrana-Puyalto, Xavier and Stout, Brian and Bonod, Nicolas},
    number = {24},
    month = {12},
    pages = {241412},
    volume = {92},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.92.241412},
    doi = {10.1103/PhysRevB.92.241412},
    issn = {1098-0121}
}

@article{Chang2018,
    title = {{Mini Gold Nanorods with Tunable Plasmonic Peaks Beyond 1000 nm}},
    year = {2018},
    journal = {Chemistry of Materials},
    author = {Chang, Huei-Huei and Murphy, Catherine J.},
    month = {1},
    pages = {acs.chemmater.7b05310},
    url = {http://pubs.acs.org/doi/10.1021/acs.chemmater.7b05310},
    doi = {10.1021/acs.chemmater.7b05310},
    issn = {0897-4756}
}

@article{Arnold2016,
    title = {{Minimal spaser threshold within electrodynamic framework: Shape, size and modes}},
    year = {2016},
    journal = {Annalen der Physik},
    author = {Arnold, Nikita and Hrelescu, Calin and Klar, Thomas A.},
    number = {3-4},
    month = {4},
    pages = {295--306},
    volume = {528},
    url = {http://doi.wiley.com/10.1002/andp.201500318},
    doi = {10.1002/andp.201500318},
    issn = {00033804},
    keywords = {Spaser, laser threshold, localized surface plasmon, plasmonics, retardation}
}

@article{Rahimzadegan2020,
    title = {{Minimalist Mie coefficient model}},
    year = {2020},
    journal = {Optics Express},
    author = {Rahimzadegan, Aso and Alaee, Rasoul and Rockstuhl, Carsten and Boyd, Robert W.},
    number = {11},
    month = {5},
    pages = {16511--16525},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-28-11-16511},
    doi = {10.1364/OE.390331},
    issn = {1094-4087}
}

@article{Dazzi2013,
    title = {{Minimising contributions from scattering in infrared spectra by means of an integrating sphere}},
    year = {2013},
    journal = {The Analyst},
    author = {Dazzi, Alexandre and Deniset-Besseau, Ariane and Lasch, Peter},
    number = {14},
    pages = {4191},
    volume = {138},
    url = {http://pubs.rsc.org/en/content/articlepdf/2013/an/c3an00381g http://xlink.rsc.org/?DOI=c3an00381g},
    doi = {10.1039/c3an00381g},
    issn = {0003-2654}
}

@article{Chan2017,
    title = {{Minimizing the Heat Effect of Photodynamic Therapy Based on Inorganic Nanocomposites Mediated by 808 nm Near-Infrared Light}},
    year = {2017},
    journal = {Small},
    author = {Chan, Ming-Hsien and Pan, Yu-Ting and Lee, I-Jung and Chen, Chieh-Wei and Chan, Yung-Chieh and Hsiao, Michael and Wang, Feng and Sun, Lingdong and Chen, Xueyuan and Liu, Ru-Shi},
    number = {21},
    month = {6},
    pages = {1700038},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/smll.201700038},
    doi = {10.1002/smll.201700038},
    issn = {16136810},
    keywords = {808 nm near‐infrared light, bioimaging, graphitic carbon nitride quantum dots, photodynamic therapy, upconversion nanoparticles}
}

@article{Videen2015a,
    title = {{Mixing rules and morphology dependence of the scatterer}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Videen, Gorden and Zubko, Evgenij and Sun, Wenbo and Shkuratov, Yuriy and Yuffa, Alex},
    month = {1},
    pages = {68--75},
    volume = {150},
    url = {http://ac.els-cdn.com/S0022407314003288/1-s2.0-S0022407314003288-main.pdf?_tid=3f2298a8-2158-11e7-a692-00000aacb35d&acdnat=1492205035_0bf1bf546845254c678e9764d8157127 http://linkinghub.elsevier.com/retrieve/pii/S0022407314003288},
    doi = {10.1016/j.jqsrt.2014.07.022},
    issn = {00224073},
    keywords = {Agglomerate, Agglomerated debris, Bruggeman, Light scattering, Mixing rules, Morphology}
}

@article{Hohenester2012,
    title = {{MNPBEM - A Matlab toolbox for the simulation of plasmonic nanoparticles}},
    year = {2012},
    journal = {Computer Physics Communications},
    author = {Hohenester, Ulrich and Tr{\"{u}}gler, Andreas},
    number = {2},
    month = {2},
    pages = {370--381},
    volume = {183},
    url = {www.elsevier.com/locate/cpc http://cpc.cs.qub.ac.uk/summaries/AEKJ_v1_0.html http://linkinghub.elsevier.com/retrieve/pii/S0010465511003274},
    doi = {10.1016/j.cpc.2011.09.009},
    issn = {00104655},
    keywords = {Boundary element method, Metallic nanoparticles, Plasmonics}
}

@article{Colom2019a,
    title = {{Modal analysis of anapoles, internal fields, and Fano resonances in dielectric particles}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Colom, Rémi and McPhedran, Ross and Stout, Brian and Bonod, Nicolas},
    number = {8},
    month = {8},
    pages = {2052--2061},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-8-2052},
    doi = {10.1364/JOSAB.36.002052},
    issn = {0740-3224}
}

@article{Rashidian2020,
    title = {{Modal control of thermoplasmonic behavior of nanostructures based on excitation of perfect absorption resonances}},
    year = {2020},
    journal = {Journal of the Optical Society of America B},
    author = {Yazdanfar, Payam and Heydarian, Hesam and Rashidian, Bizhan},
    number = {8},
    month = {8},
    pages = {2238--2247},
    volume = {37},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-37-8-2238},
    doi = {10.1364/JOSAB.393926},
    issn = {0740-3224}
}

@article{Ershov2020,
    title = {{Mode coupling in arrays of Al nanoparticles}},
    year = {2020},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Ershov, Alexander E. and Gerasimov, Valeriy S. and Bikbaev, Rashid G. and Polyutov, Sergey P. and Karpov, Sergey. V.},
    month = {6},
    pages = {106961},
    volume = {248},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407320300765},
    doi = {10.1016/j.jqsrt.2020.106961},
    issn = {00224073}
}

@article{Flauraud2017,
    title = {{Mode Coupling in Plasmonic Heterodimers Probed with Electron Energy Loss Spectroscopy}},
    year = {2017},
    journal = {ACS Nano},
    author = {Flauraud, Valentin and Bernasconi, Gabriel D. and Butet, Jérémy and Alexander, Duncan T. L. and Martin, Olivier J. F. and Brugger, Jürgen},
    number = {4},
    month = {4},
    pages = {3485--3495},
    volume = {11},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.6b08589 http://pubs.acs.org/doi/abs/10.1021/acsnano.6b08589},
    doi = {10.1021/acsnano.6b08589},
    issn = {1936-0851},
    keywords = {bimetallic antennas, eigenmodes, electron beam lithography, electron energy loss spectroscopy, optical nanoantennas, plasmonic heterostructures}
}

@article{Feichtner2017,
    title = {{Mode matching for optical antennas}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Feichtner, Thorsten and Christiansen, Silke and Hecht, Bert},
    number = {21},
    month = {11},
    pages = {217401},
    volume = {119},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.119.217401},
    doi = {10.1103/PhysRevLett.119.217401},
    issn = {0031-9007}
}

@article{Liu2017,
    title = {{Mode properties in metallic and non-metallic plasmonic waveguides}},
    year = {2017},
    journal = {Applied Optics},
    author = {Liu, Wanwan and Chen, Yifu and Hu, Xin and Wen, Long and Jin, Lin and Su, Qiang and Chen, Qin},
    number = {16},
    month = {6},
    pages = {4861},
    volume = {56},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-56-16-4861},
    doi = {10.1364/AO.56.004861},
    issn = {0003-6935},
    keywords = {Metamaterials, Optical properties, Plasmonics, Waveguides}
}

@incollection{Zhbankov1995,
    title = {{Model Cellulose Compounds. Unmodified Celluloses}},
    year = {1995},
    booktitle = {Infrared Spectra of Cellulose and its Derivatives},
    author = {Zhbankov, Rostislav Georgievich},
    pages = {35--71},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/978-1-4899-2732-3_2},
    address = {Boston, MA},
    doi = {10.1007/978-1-4899-2732-3{\_}2}
}

@article{Dridi2013,
    title = {{Model for describing plasmon-enhanced lasers that combines rate equations with finite-difference time-domain}},
    year = {2013},
    journal = {Journal of the Optical Society of America B},
    author = {Dridi, Montacer and Schatz, George C.},
    number = {11},
    month = {11},
    pages = {2791--2797},
    volume = {30},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-30-11-2791},
    doi = {10.1364/JOSAB.30.002791},
    issn = {0740-3224},
    keywords = {Plasmonics, Surface plasmons, Ultrafast devices, Ultrafast lasers}
}

@article{Trivedi2017,
    title = {{Model for describing plasmonic nanolasers using Maxwell-Liouville equations with finite-difference time-domain calculations}},
    year = {2017},
    journal = {Physical Review A},
    author = {Trivedi, Dhara J. and Wang, Danqing and Odom, Teri W. and Schatz, George C.},
    number = {5},
    month = {11},
    pages = {053825},
    volume = {96},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.96.053825},
    doi = {10.1103/PhysRevA.96.053825},
    issn = {2469-9926}
}

@article{Chew1976,
    title = {{Model for Raman and fluorescent scattering by molecules embedded in small particles}},
    year = {1976},
    journal = {Physical Review A},
    author = {Chew, H. and McNulty, P. J. and Kerker, M.},
    number = {1},
    month = {1},
    pages = {396--404},
    volume = {13},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.13.396},
    doi = {10.1103/PhysRevA.13.396},
    issn = {0556-2791}
}

@article{Surowka2020,
    title = {{Model-based correction algorithm for Fourier Transform infrared microscopy measurements of complex tissue-substrate systems}},
    year = {2020},
    journal = {Analytica Chimica Acta},
    author = {Surowka, Artur Dawid and Birarda, Giovanni and Szczerbowska-Boruchowska, Magdalena and Cestelli-Guidi, Mariangela and Ziomber-Lisiak, Agata and Vaccari, Lisa},
    month = {3},
    pages = {143--155},
    volume = {1103},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0003267019315569},
    doi = {10.1016/j.aca.2019.12.070},
    issn = {00032670}
}

@article{Andreozzi2018,
    title = {{Modeling Heat Transfer in Tumors: A Review of Thermal Therapies}},
    year = {2018},
    journal = {Annals of Biomedical Engineering},
    author = {Andreozzi, Assunta and Brunese, Luca and Iasiello, Marcello and Tucci, Claudio and Vanoli, Giuseppe Peter},
    month = {12},
    url = {https://doi.org/10.1007/s10439-018-02177-x http://link.springer.com/10.1007/s10439-018-02177-x},
    doi = {10.1007/s10439-018-02177-x},
    issn = {0090-6964},
    keywords = {Bioheat models, Cancer treatment, Hyperthermia, Thermal ablation}
}

@article{Jylha2006,
    title = {{Modeling of isotropic backward-wave materials composed of resonant spheres}},
    year = {2006},
    journal = {Journal of Applied Physics},
    author = {Jylh{\"{a}}, L and Kolmakov, I and Maslovski, S and Tretyakov, S},
    number = {4},
    month = {2},
    pages = {043102},
    volume = {99},
    url = {https://doi.org/10.1063/1.2173309 http://aip.scitation.org/toc/jap/99/4 http://aip.scitation.org/doi/10.1063/1.2173309},
    doi = {10.1063/1.2173309},
    issn = {0021-8979}
}

@article{Schroder2011,
    title = {{Modeling of light scattering in different regimes of surface roughness}},
    year = {2011},
    journal = {Optics Express},
    author = {Schr{\"{o}}der, Sven and Duparr{\'{e}}, Angela and Coriand, Luisa and T{\"{u}}nnermann, Andreas and Penalver, Dayana H and Harvey, James E},
    number = {10},
    month = {5},
    pages = {9820},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-10-9820},
    isbn = {doi:10.1364/OE.19.009820},
    doi = {10.1364/OE.19.009820},
    issn = {1094-4087},
    pmid = {21643239}
}

@article{Grimault2006,
    title = {{Modeling of regular gold nanostructures arrays for SERS applications using a 3D FDTD method}},
    year = {2006},
    journal = {Applied Physics B},
    author = {Grimault, A.-S. and Vial, A. and Lamy de la Chapelle, M.},
    number = {1-2},
    month = {7},
    pages = {111--115},
    volume = {84},
    url = {http://link.springer.com/10.1007/s00340-006-2187-0},
    doi = {10.1007/s00340-006-2187-0},
    issn = {0946-2171}
}

@article{Fischer2012a,
    title = {{Modeling upconversion of erbium doped microcrystals based on experimentally determined Einstein coefficients}},
    year = {2012},
    journal = {Journal of Applied Physics},
    author = {Fischer, Stefan and Steinkemper, Heiko and Löper, Philipp and Hermle, Martin and Goldschmidt, Jan Christoph},
    number = {1},
    pages = {013109},
    volume = {111},
    url = {http://scitation.aip.org/content/aip/journal/jap/111/1/10.1063/1.3674319},
    doi = {10.1063/1.3674319},
    issn = {00218979}
}

@article{Martikainen2016,
    title = {{Modelling lasing in plasmonic nanoparticle arrays}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Martikainen, J-P and Hakala, T. K. and Rekola, H. T. and T{\"{o}}rm{\"{a}}, P},
    number = {2},
    month = {2},
    pages = {024006},
    volume = {18},
    publisher = {IOP Publishing},
    url = {https://iopscience.iop.org/article/10.1088/2040-8978/18/2/024006},
    doi = {10.1088/2040-8978/18/2/024006},
    issn = {2040-8978},
    keywords = {CDA, lasing, nanoparticle array, plasmonics}
}

@article{Naiki2017,
    title = {{Modification of emission photon statistics from single quantum dots using metal/SiO2 core/shell nanostructures}},
    year = {2017},
    journal = {Photochemical {\&} Photobiological Sciences},
    author = {Naiki, Hiroyuki and Oikawa, Hidetoshi and Masuo, Sadahiro},
    number = {4},
    pages = {489--498},
    volume = {16},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C6PP00342G},
    doi = {10.1039/C6PP00342G},
    issn = {1474-905X},
    pmid = {27929197}
}

@article{Qin2016,
    title = {{Modification on populating paths of {$\beta$}-NaYF{\_}4:Nd/Yb/Ho@SiO{\_}2@Ag core/double-shell nanocomposites with plasmon enhanced upconversion emission}},
    year = {2016},
    journal = {Optical Materials Express},
    author = {Qin, Yi and Dong, Zhiliang and Zhou, Dacheng and Yang, Yong and Xu, Xuhui and Qiu, Jianbei},
    number = {6},
    month = {6},
    pages = {1942},
    volume = {6},
    url = {https://www.osapublishing.org/DirectPDFAccess/D598529F-A72E-FF43-6BF12DC0A251E529_340691/ome-6-6-1942.pdf?da=1&id=340691&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ome-6-6-1942},
    doi = {10.1364/OME.6.001942},
    issn = {2159-3930}
}

@article{Ramezani2016,
    title = {{Modified emission of extended light emitting layers by selective coupling to collective lattice resonances}},
    year = {2016},
    journal = {Physical Review B},
    author = {Ramezani, Mohammad and Lozano, Gabriel and Verschuuren, Marc A and G{\'{o}}mez-Rivas, Jaime},
    number = {12},
    month = {9},
    pages = {125406},
    volume = {94},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.94.125406 https://link.aps.org/doi/10.1103/PhysRevB.94.125406},
    doi = {10.1103/PhysRevB.94.125406},
    issn = {2469-9950}
}

@article{Darby2016,
    title = {{Modified optical absorption of molecules on metallic nanoparticles at sub-monolayer coverage}},
    year = {2016},
    journal = {Nature Photonics},
    author = {Darby, Brendan L and Augui{\'{e}}, Baptiste and Meyer, Matthias and Pantoja, Andres E and Le Ru, Eric C},
    number = {1},
    month = {1},
    pages = {40--45},
    volume = {10},
    url = {www.nature.com/naturephotonics http://www.nature.com/articles/nphoton.2015.205},
    doi = {10.1038/nphoton.2015.205},
    issn = {1749-4885}
}

@article{Qiu2007,
    title = {{Modified spherical wave functions with anisotropy ratio: application to the analysis of scattering by multilayered anisotropic shells}},
    year = {2007},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Qiu, Cheng-Wei and Zouhdi, SaÏd and Razek, Adel},
    number = {12},
    month = {12},
    pages = {3515--3523},
    volume = {55},
    url = {http://ieeexplore.ieee.org/document/4388124/},
    doi = {10.1109/TAP.2007.910491},
    issn = {0018-926X}
}

@article{DeDood2001,
    title = {{Modified spontaneous emission in erbium-doped SiO2 spherical colloids}},
    year = {2001},
    journal = {Applied Physics Letters},
    author = {de Dood, M. J. A. and Slooff, L. H. and Polman, A. and Moroz, A. and van Blaaderen, A.},
    number = {22},
    month = {11},
    pages = {3585--3587},
    volume = {79},
    url = {http://aip.scitation.org/doi/10.1063/1.1419033},
    doi = {10.1063/1.1419033},
    issn = {0003-6951}
}

@article{Baranov2017a,
    title = {{Modifying magnetic dipole spontaneous emission with nanophotonic structures}},
    year = {2017},
    journal = {Laser {\&} Photonics Reviews},
    author = {Baranov, Denis G. and Savelev, Roman S. and Li, Sergey V. and Krasnok, Alexander E. and Al{\`{u}}, Andrea},
    number = {3},
    month = {5},
    pages = {1600268},
    volume = {11},
    url = {http://doi.wiley.com/10.1002/lpor.201600268},
    doi = {10.1002/lpor.201600268},
    issn = {18638880},
    keywords = {Nanophotonics, Purcell effect, magnetic dipole, nanoantennas, spontaneous emission}
}

@article{Alabastri2013,
    title = {{Molding of Plasmonic Resonances in Metallic Nanostructures: Dependence of the Non-Linear Electric Permittivity on System Size and Temperature}},
    year = {2013},
    journal = {Materials},
    author = {Alabastri, Alessandro and Tuccio, Salvatore and Giugni, Andrea and Toma, Andrea and Liberale, Carlo and Das, Gobind and Angelis, Francesco and Fabrizio, Enzo and Zaccaria, Remo},
    number = {11},
    month = {10},
    pages = {4879--4910},
    volume = {6},
    url = {http://www.mdpi.com/1996-1944/6/11/4879/},
    isbn = {1996-1944},
    doi = {10.3390/ma6114879},
    issn = {1996-1944},
    keywords = {Nanostructures, Non-linear optics, Photonics, Plasmonics, Temperature dependence, Thermoplasmonics}
}

@article{Kang2017,
    title = {{Molecular Hyperthermia: Spatiotemporal Protein Unfolding and Inactivation by Nanosecond Plasmonic Heating}},
    year = {2017},
    journal = {Small},
    author = {Kang, Peiyuan and Chen, Zhuo and Nielsen, Steven O. and Hoyt, Kenneth and D'Arcy, Sheena and Gassensmith, Jeremiah J. and Qin, Zhenpeng},
    number = {36},
    month = {9},
    pages = {1700841},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/smll.201700841},
    doi = {10.1002/smll.201700841},
    issn = {16136810}
}

@article{Gu2016,
    title = {{Molecular nonlinear optics: recent advances and applications}},
    year = {2016},
    journal = {Advances in Optics and Photonics},
    author = {Gu, Bobo and Zhao, Chujun and Baev, Alexander and Yong, Ken-Tye and Wen, Shuangchun and Prasad, Paras N.},
    number = {2},
    pages = {328--369},
    volume = {8},
    doi = {10.1364/aop.8.000328},
    issn = {1943-8206}
}

@article{Gili2016,
    title = {{Monolithic AlGaAs second-harmonic nanoantennas}},
    year = {2016},
    journal = {Optics Express},
    author = {Gili, V. F. and Carletti, L. and Locatelli, A. and Rocco, D. and Finazzi, M. and Ghirardini, L. and Favero, I. and Gomez, C. and Lema{\^{i}}tre, A. and Celebrano, M. and De Angelis, C. and Leo, G.},
    number = {14},
    month = {7},
    pages = {15965--15971},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-14-15965},
    doi = {10.1364/OE.24.015965},
    issn = {1094-4087}
}

@article{Lyamkina2016,
    title = {{Monolithically integrated single quantum dots coupled to bowtie nanoantennas}},
    year = {2016},
    journal = {Optics Express},
    author = {Lyamkina, A A and Schraml, K and Regler, A and Schalk, M and Bakarov, A K and Toropov, A I and Moshchenko, S P and Kaniber, Michael},
    number = {25},
    month = {12},
    pages = {28936},
    volume = {24},
    url = {https://www.osapublishing.org/DirectPDFAccess/7A98C095-FFF8-6AD3-1AC0EC091DF51B34_355843/oe-24-25-28936.pdf?da=1&id=355843&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-24-25-28936},
    doi = {10.1364/OE.24.028936},
    issn = {1094-4087}
}

@article{Trabelsi2017,
    title = {{Morphological and molecular characterization of Fusarium spp. associated with olive trees dieback in Tunisia}},
    year = {2017},
    journal = {3 Biotech},
    author = {Trabelsi, Rahma and Sellami, Hanen and Gharbi, Yâakoub and Krid, Samira and Cheffi, Manel and Kammoun, Sonia and Dammak, Mariem and Mseddi, Aymen and Gdoura, Radhouane and Triki, Mohamed Ali},
    number = {1},
    month = {5},
    pages = {28},
    volume = {7},
    url = {http://link.springer.com/10.1007/s13205-016-0587-3},
    doi = {10.1007/s13205-016-0587-3},
    issn = {2190-572X}
}

@article{Pallua2012,
    title = {{Morphological and tissue characterization of the medicinal fungus Hericium coralloides by a structural and molecular imaging platform}},
    year = {2012},
    journal = {The Analyst},
    author = {Pallua, J. D. and Recheis, W. and P{\"{o}}der, R. and Pfaller, K. and Pezzei, C. and Hahn, H. and Huck-Pezzei, V. and Bittner, L. K. and Schaefer, G. and Steiner, E. and Andre, G. and Hutwimmer, S. and Felber, S. and Pallua, A. K. and Pallua, A. F. and Bonn, G. K. and Huck, C. W.},
    number = {7},
    pages = {1584--1595},
    volume = {137},
    url = {http://xlink.rsc.org/?DOI=C1AN15615B},
    doi = {10.1039/C1AN15615B},
    issn = {0003-2654}
}

@article{Wang2011,
    title = {{Morphology-dependent resonances in an eccentrically layered sphere illuminated by a tightly focused off-axis Gaussian beam: parallel and perpendicular beam incidence}},
    year = {2011},
    journal = {Journal of the Optical Society of America A},
    author = {Wang, J. J. and Gouesbet, G. and Gr{\'{e}}han, G. and Han, Y. P. and Saengkaew, S.},
    number = {9},
    month = {9},
    pages = {1849--1859},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-28-9-1849},
    doi = {10.1364/JOSAA.28.001849},
    issn = {1084-7529}
}

@article{Stefanou2000,
    title = {{MULTEM 2: A new version of the program for transmission and band-structure calculations of photonic crystals}},
    year = {2000},
    journal = {Computer Physics Communications},
    author = {Stefanou, N. and Yannopapas, V. and Modinos, A.},
    number = {1-2},
    month = {10},
    pages = {189--196},
    volume = {132},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0010465500001314},
    doi = {10.1016/S0010-4655(00)00131-4},
    issn = {00104655}
}

@article{Xia,
    title = {{Multi-band perfect plasmonic absorptions using rectangular graphene gratings}},
    year = {2017},
    journal = {Optics Letters},
    author = {Xia, Sheng-Xuan and Zhai, Xiang and Huang, Yu and Liu, Jian-Qiang and Wang, Ling-Ling and Wen, Shuang-Chun},
    number = {15},
    month = {8},
    pages = {3052},
    volume = {42},
    url = {https://doi.org/10.1364/OL.42.003052 https://www.osapublishing.org/abstract.cfm?URI=ol-42-15-3052},
    doi = {10.1364/OL.42.003052},
    issn = {0146-9592}
}

@article{Gutha2019,
    title = {{Multi-order surface lattice resonances and dark mode activation in metallic nanoantenna arrays}},
    year = {2019},
    journal = {Journal of Applied Physics},
    author = {Gutha, Rithvik R and Sadeghi, Seyed M and Sharp, Christina and Hatef, Ali and Lin, Yongbin},
    number = {2},
    month = {1},
    pages = {023103},
    volume = {125},
    url = {https://doi.org/10.1063/1.5051135 http://aip.scitation.org/doi/10.1063/1.5051135},
    doi = {10.1063/1.5051135},
    issn = {0021-8979}
}

@article{Nan2008,
    title = {{Multiferroic magnetoelectric composites: Historical perspective, status, and future directions}},
    year = {2008},
    journal = {Journal of Applied Physics},
    author = {Nan, Ce-Wen and Bichurin, M. I. and Dong, Shuxiang and Viehland, D. and Srinivasan, G.},
    number = {3},
    month = {2},
    pages = {031101},
    volume = {103},
    url = {http://aip.scitation.org/doi/10.1063/1.2836410},
    doi = {10.1063/1.2836410},
    issn = {0021-8979}
}

@article{Alu2008,
    title = {{Multifrequency optical invisibility cloak with layered plasmonic shells}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Al{\`{u}}, Andrea and Engheta, Nader},
    number = {11},
    month = {3},
    pages = {113901},
    volume = {100},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.100.113901},
    doi = {10.1103/PhysRevLett.100.113901},
    issn = {0031-9007}
}

@article{Qian2018,
    title = {{Multifrequency Superscattering from Subwavelength Hyperbolic Structures}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Qian, Chao and Lin, Xiao and Yang, Yi and Gao, Fei and Shen, Yichen and Lopez, Josue and Kaminer, Ido and Zhang, Baile and Li, Erping and Solja{\v{c}}i{\'{c}}, Marin and Chen, Hongsheng},
    number = {4},
    month = {4},
    pages = {1506--1511},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b01534},
    doi = {10.1021/acsphotonics.7b01534},
    issn = {2330-4022},
    keywords = {2d materials, ago, and especially controlling the, cattering of light is, dating back, hyperbolic structure, infrared frequency, is, mie 2 a century, of rayleigh 1 and, phonon polariton, scattering e ff ect, superscattering, to the pioneering work, ubiquitous in nature, understanding}
}

@article{Xing2012,
    title = {{Multifunctional nanoprobes for upconversion fluorescence, MR and CT trimodal imaging}},
    year = {2012},
    journal = {Biomaterials},
    author = {Xing, Huaiyong and Bu, Wenbo and Zhang, Shengjian and Zheng, Xiangpeng and Li, Ming and Chen, Feng and He, Qianjun and Zhou, Liangping and Peng, Weijun and Hua, Yanqing and Shi, Jianlin},
    number = {4},
    pages = {1079--1089},
    volume = {33},
    publisher = {Elsevier Ltd},
    url = {http://dx.doi.org/10.1016/j.biomaterials.2011.10.039},
    isbn = {1878-5905 (Electronic){\textbackslash}r0142-9612 (Linking)},
    doi = {10.1016/j.biomaterials.2011.10.039},
    issn = {01429612},
    pmid = {22061493},
    keywords = {CT imaging, MRI, Multifunctional nanoprobes, Surface plasmon resonance, Upconversion fluorescence}
}

@article{Xu2005,
    title = {{Multilayered metal core-shell nanostructures for inducing a large and tunable local optical field}},
    year = {2005},
    journal = {Physical Review B},
    author = {Xu, Hongxing},
    number = {7},
    month = {8},
    pages = {073405},
    volume = {72},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.72.073405 https://link.aps.org/doi/10.1103/PhysRevB.72.073405},
    doi = {10.1103/PhysRevB.72.073405},
    issn = {1098-0121},
    keywords = {3640Vz, 4225Fx, numbers: 7867Bf}
}

@article{Monticone2013,
    title = {{Multilayered plasmonic covers for comblike scattering response and optical tagging}},
    year = {2013},
    journal = {Physical Review Letters},
    author = {Monticone, Francesco and Argyropoulos, Christos and Al{\`{u}}, Andrea},
    number = {11},
    month = {3},
    pages = {113901},
    volume = {110},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.110.113901 https://link.aps.org/doi/10.1103/PhysRevLett.110.113901},
    doi = {10.1103/PhysRevLett.110.113901},
    issn = {0031-9007},
    keywords = {4120Jb, 7145Gm, numbers: 7867Pt}
}

@article{Phan2018a,
    title = {{Multilayered plasmonic nanostructures for solar energy harvesting}},
    year = {2018},
    journal = {Journal of Physical Chemistry C},
    author = {Phan, Anh D and Le, Nam B and Lien, Nghiem T. H. and Wakabayashi, Katsunori},
    number = {34},
    month = {8},
    pages = {19801--19806},
    volume = {122},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpcc.8b05769},
    doi = {10.1021/acs.jpcc.8b05769},
    issn = {1932-7447}
}

@article{Liu2017d,
    title = {{Multilayered upconversion nanocomposites with dual photosensitizing functions for enhanced photodynamic therapy}},
    year = {2017},
    journal = {J. Mater. Chem. B},
    author = {Liu, Siyang and Yuan, Ye and Yang, Yingkun and Liu, Zhihe and Yin, Shengyan and Qin, Weiping and Wu, Changfeng},
    number = {41},
    pages = {8169--8177},
    volume = {5},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/tb/c7tb01968h http://xlink.rsc.org/?DOI=C7TB01968H},
    doi = {10.1039/C7TB01968H},
    issn = {2050-750X}
}

@article{Yang2017b,
    title = {{Multimode directionality in all-dielectric metasurfaces}},
    year = {2017},
    journal = {Physical Review B},
    author = {Yang, Yuanqing and Miroshnichenko, Andrey E. and Kostinski, Sarah V. and Odit, Mikhail and Kapitanova, Polina and Qiu, Min and Kivshar, Yuri S.},
    number = {16},
    month = {4},
    pages = {165426},
    volume = {95},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.95.165426},
    doi = {10.1103/PhysRevB.95.165426},
    issn = {2469-9950},
    arxivId = {1609.01875}
}

@article{Ma2017,
    title = {{Multiple and dependent scattering by densely packed discrete spheres: Comparison of radiative transfer and Maxwell theory}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Ma, L.X. and Tan, J.Y. and Zhao, J.M. and Wang, F.Q. and Wang, C.A.},
    month = {1},
    pages = {255--266},
    volume = {187},
    url = {http://ac.els-cdn.com/S0022407316304137/1-s2.0-S0022407316304137-main.pdf?_tid=67eaef70-2148-11e7-97c3-00000aab0f01&acdnat=1492198232_4446e084895aba112678924ef90de32b http://linkinghub.elsevier.com/retrieve/pii/S0022407316304137},
    doi = {10.1016/j.jqsrt.2016.09.025},
    issn = {00224073},
    keywords = {Dependent scattering, Mueller matrix, Radiative transfer, T-matrix method}
}

@article{Schmidt1986,
    title = {{Multiple emitter location and signal parameter estimation}},
    year = {1986},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Schmidt, R.},
    number = {3},
    month = {3},
    pages = {276--280},
    volume = {34},
    url = {http://ieeexplore.ieee.org/lpdocs/epic03/wrapper.htm?arnumber=1143830 http://ieeexplore.ieee.org/document/1143830/},
    isbn = {0018-926X},
    doi = {10.1109/TAP.1986.1143830},
    issn = {0096-1973},
    pmid = {20949035},
    keywords = {Adaptive arrays, Direction of arrival estimation, Direction-of-arrival estimation, Frequency estimation, Interference, Multiple signal classification, Parameter estimation, Polarization, Sensor arrays, Sensor phenomena and characterization, Signal processing, Signal processing antennas, Working environment noise}
}

@article{Mishchenko2007a,
    title = {{Multiple scattering by random particulate media: exact 3D results}},
    year = {2007},
    journal = {Optics Express},
    author = {Mishchenko, Michael I and Liu, Li and Mackowski, Daniel W and Cairns, Brian and Videen, Gorden},
    number = {6},
    pages = {2822},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-6-2822},
    doi = {10.1364/OE.15.002822},
    issn = {1094-4087}
}

@article{Yi2017a,
    title = {{Multiple surface plasmon resonances of square lattice nanohole arrays in Au-SiO2-Au multilayer films}},
    year = {2017},
    journal = {Optics Communications},
    author = {Yi, Zao and Liu, Miao and Luo, Jiangshan and Zhao, Yulin and Zhang, Weibin and Yi, Yougen and Yi, Yong and Duan, Tao and Wang, Chaoyang and Tang, Yongjian},
    month = {5},
    pages = {1--6},
    volume = {390},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0030401816311324},
    doi = {10.1016/j.optcom.2016.12.064},
    issn = {00304018}
}

@article{Necada2020,
    title = {{Multiple-scattering T-matrix simulations for nanophotonics: symmetries and periodic lattices}},
    year = {2020},
    author = {Ne{\v{c}}ada, Marek and T{\"{o}}rm{\"{a}}, Päivi},
    month = {6},
    url = {http://arxiv.org/abs/2006.12968},
    arxivId = {2006.12968}
}

@article{Gutha2018a,
    title = {{Multiplexed infrared plasmonic surface lattice resonances}},
    year = {2018},
    journal = {Journal of Physics D: Applied Physics},
    author = {Gutha, Rithvik Reddy and Sadeghi, Seyed M and Sharp, Christina and Wing, Waylin J},
    number = {4},
    month = {1},
    pages = {045305},
    volume = {51},
    publisher = {IOP Publishing},
    url = {http://iopscience.iop.org/article/10.1088/1361-6463/aaa0ba http://stacks.iop.org/0022-3727/51/i=4/a=045305?key=crossref.61d6823d7534fefd3adf250c2564d3d7},
    doi = {10.1088/1361-6463/aaa0ba},
    issn = {0022-3727}
}

@article{Sadrieva2019,
    title = {{Multipolar origin of bound states in the continuum}},
    year = {2019},
    journal = {Physical Review B},
    author = {Sadrieva, Zarina and Frizyuk, Kristina and Petrov, Mihail and Kivshar, Yuri and Bogdanov, Andrey},
    number = {11},
    month = {9},
    pages = {115303},
    volume = {100},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.100.115303},
    doi = {10.1103/PhysRevB.100.115303},
    issn = {2469-9950},
    arxivId = {1903.00309}
}

@article{Terekhov2017,
    title = {{Multipolar response of nonspherical silicon nanoparticles in the visible and near-infrared spectral ranges}},
    year = {2017},
    journal = {Physical Review B},
    author = {Terekhov, Pavel D and Baryshnikova, Kseniia V and Artemyev, Yuriy A and Karabchevsky, Alina and Shalin, Alexander S and Evlyukhin, Andrey B},
    number = {3},
    month = {7},
    pages = {035443},
    volume = {96},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.96.035443 http://link.aps.org/doi/10.1103/PhysRevB.96.035443},
    doi = {10.1103/PhysRevB.96.035443},
    issn = {2469-9950}
}

@article{Smirnova2018,
    title = {{Multipolar second-harmonic generation by Mie-resonant dielectric nanoparticles}},
    year = {2018},
    journal = {Physical Review A},
    author = {Smirnova, Daria and Smirnov, Alexander I and Kivshar, Yuri S},
    number = {1},
    month = {1},
    pages = {013807},
    volume = {97},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.97.013807 https://link.aps.org/doi/10.1103/PhysRevA.97.013807},
    doi = {10.1103/PhysRevA.97.013807},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.97.013807 url:https://doi.org}
}

@article{Wang2018m,
    title = {{Multipolar-interference-assisted terahertz waveplates via all-dielectric metamaterials}},
    year = {2018},
    journal = {Applied Physics Letters},
    author = {Wang, Da-Cheng and Sun, Song and Feng, Zheng and Tan, Wei and Qiu, Cheng-Wei},
    number = {20},
    month = {11},
    pages = {201103},
    volume = {113},
    url = {http://aip.scitation.org/doi/10.1063/1.5063603},
    doi = {10.1063/1.5063603},
    issn = {0003-6951}
}

@article{Terekhov2019,
    title = {{Multipole analysis of dielectric metasurfaces composed of nonspherical nanoparticles and lattice invisibility effect}},
    year = {2019},
    journal = {Physical Review B},
    author = {Terekhov, Pavel D. and Babicheva, Viktoriia E. and Baryshnikova, Kseniia V. and Shalin, Alexander S. and Karabchevsky, Alina and Evlyukhin, Andrey B.},
    number = {4},
    month = {1},
    pages = {045424},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.99.045424},
    doi = {10.1103/PhysRevB.99.045424},
    issn = {2469-9950}
}

@article{Liu2020,
    title = {{Multipole and multimode engineering in Mie resonance-based metastructures}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Liu, Tianji and Xu, Rongyang and Yu, Peng and Wang, Zhiming and Takahara, Junichi},
    month = {3},
    url = {http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2019-0505/nanoph-2019-0505.xml https://www.degruyter.com/view/journals/nanoph/ahead-of-print/article-10.1515-nanoph-2019-0505/article-10.1515-nanoph-2019-0505.xml},
    doi = {10.1515/nanoph-2019-0505},
    issn = {2192-8614},
    keywords = {dielectric metamaterials, mie resonance}
}

@article{Devaney1974,
    title = {{Multipole expansions and plane wave representations of the electromagnetic field}},
    year = {1974},
    journal = {Journal of Mathematical Physics},
    author = {Devaney, A J and Wolf, E},
    number = {2},
    month = {2},
    pages = {234--244},
    volume = {15},
    url = {https://doi.org/10.1063/1.1666629 http://aip.scitation.org/doi/10.1063/1.1666629},
    doi = {10.1063/1.1666629},
    issn = {0022-2488}
}

@article{Kumbhar2005,
    title = {{Multipole plasmon resonances of submicron silver particles}},
    year = {2005},
    journal = {Journal of the American Chemical Society},
    author = {Kumbhar, Amar S and Kinnan, Mark K and Chumanov, George},
    number = {36},
    month = {9},
    pages = {12444--12445},
    volume = {127},
    publisher = {UTC},
    url = {http://pubs.acs.org. https://pubs.acs.org/doi/10.1021/ja053242d},
    doi = {10.1021/ja053242d},
    issn = {0002-7863}
}

@article{Raza2015,
    title = {{Multipole plasmons and their disappearance in few-nanometre silver nanoparticles}},
    year = {2015},
    journal = {Nature Communications},
    author = {Raza, Søren and Kadkhodazadeh, Shima and Christensen, Thomas and Di Vece, Marcel and Wubs, Martijn and Mortensen, N. Asger and Stenger, Nicolas},
    number = {1},
    month = {12},
    pages = {8788},
    volume = {6},
    url = {http://www.nature.com/articles/ncomms9788},
    isbn = {9781479978069},
    doi = {10.1038/ncomms9788},
    issn = {2041-1723},
    pmid = {26537568},
    arxivId = {1505.00594}
}

@article{Babicheva2019a,
    title = {{Multipole resonances in transdimensional lattices of plasmonic and silicon nanoparticles}},
    year = {2019},
    journal = {MRS Advances},
    author = {Babicheva, Viktoriia E.},
    number = {11-12},
    month = {3},
    pages = {713--722},
    volume = {4},
    url = {https://doi.org/10.1557/adv.2019.152 https://www.cambridge.org/core/product/identifier/S205985211900152X/type/journal_article},
    doi = {10.1557/adv.2019.152},
    issn = {2059-8521}
}

@article{Reshef2019,
    title = {{Multiresonant high-Q plasmonic metasurfaces}},
    year = {2019},
    journal = {Nano Letters},
    author = {Reshef, Orad and Saad-Bin-Alam, Md and Huttunen, Mikko J and Carlow, Graham and Sullivan, Brian T and M{\'{e}}nard, Jean-Michel and Dolgaleva, Ksenia and Boyd, Robert W},
    number = {9},
    month = {9},
    pages = {6429--6434},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.nanolett.9b02638},
    doi = {10.1021/acs.nanolett.9b02638},
    issn = {1530-6984},
    keywords = {Plasmonics, gold nanoparticles, nanophotonics, resonant metasurface, surface lattice resonance}
}

@article{Dagallier2017,
    title = {{Multiscale modeling of plasmonic enhanced energy transfer and cavitation around laser-excited nanoparticles}},
    year = {2017},
    journal = {Nanoscale},
    author = {Dagallier, Adrien and Boulais, Etienne and Boutopoulos, Christos and Lachaine, Rémi and Meunier, Michel},
    number = {9},
    pages = {3023--3032},
    volume = {9},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C6NR08773F},
    doi = {10.1039/C6NR08773F},
    issn = {2040-3364}
}

@article{Park2013a,
    title = {{Multispectral imaging with vertical silicon nanowires}},
    year = {2013},
    journal = {Scientific Reports},
    author = {Park, Hyunsung and Crozier, Kenneth B.},
    number = {1},
    month = {12},
    pages = {2460},
    volume = {3},
    url = {http://www.nature.com/articles/srep02460},
    doi = {10.1038/srep02460},
    issn = {2045-2322}
}

@article{Artar2011,
    title = {{Multispectral Plasmon Induced Transparency in Coupled Meta-Atoms}},
    year = {2011},
    journal = {Nano Letters},
    author = {Artar, Alp and Yanik, Ahmet A and Altug, Hatice},
    number = {4},
    month = {4},
    pages = {1685--1689},
    volume = {11},
    url = {https://pubs.acs.org/doi/pdf/10.1021/nl200197j http://pubs.acs.org/doi/abs/10.1021/nl200197j},
    doi = {10.1021/nl200197j},
    issn = {1530-6984}
}

@article{Kohler2007,
    title = {{Multivariate image analysis of a set of FTIR microspectroscopy images of aged bovine muscle tissue combining image and design information}},
    year = {2007},
    journal = {Analytical and Bioanalytical Chemistry},
    author = {Kohler, A. and Bertrand, D. and Martens, H. and Hannesson, K. and Kirschner, C. and Ofstad, R.},
    number = {4},
    month = {9},
    pages = {1143--1153},
    volume = {389},
    publisher = {Springer-Verlag},
    url = {http://link.springer.com/10.1007/s00216-007-1414-9},
    doi = {10.1007/s00216-007-1414-9},
    issn = {1618-2642}
}

@article{Zhirihin2017,
    title = {{Mushroom High-Impedance Metasurfaces for Perfect Absorption at Two Angles of Incidence}},
    year = {2017},
    journal = {IEEE Antennas and Wireless Propagation Letters},
    author = {Zhirihin, Dmitry and Simovski, Constantin and Belov, Pavel and Glybovski, Stanislav},
    pages = {2626--2629},
    volume = {16},
    url = {http://ieeexplore.ieee.org/document/8003278/},
    doi = {10.1109/LAWP.2017.2736506},
    issn = {1536-1225}
}

@article{Lal2007,
    title = {{Nano-optics from sensing to waveguiding}},
    year = {2007},
    journal = {Nature Photonics},
    author = {Lal, Surbhi and Link, Stephan and Halas, Naomi J.},
    number = {11},
    pages = {641--648},
    volume = {1},
    isbn = {1749-4885},
    doi = {10.1038/nphoton.2007.223},
    issn = {17494885},
    pmid = {251282700014}
}

@article{Wu2019c,
    title = {{Nano-structured transmissive spectral filter matrix based on guided-mode resonances}},
    year = {2019},
    journal = {Journal of the European Optical Society-Rapid Publications},
    author = {Wu, Wenze and Weber, Leonard and Hinze, Peter and Weimann, Thomas and Dziomba, Thorsten and Bodermann, Bernd and Kroker, Stefanie and Prades, Joan Daniel and Wasisto, Hutomo Suryo and Waag, Andreas},
    number = {1},
    month = {12},
    pages = {19},
    volume = {15},
    url = {https://jeos.springeropen.com/articles/10.1186/s41476-019-0115-2},
    doi = {10.1186/s41476-019-0115-2},
    issn = {1990-2573}
}

@article{Nomura2005,
    title = {{Nanodot coupler with a surface plasmon polariton condenser for optical far/near-field conversion}},
    year = {2005},
    journal = {Applied Physics Letters},
    author = {Nomura, Wataru and Ohtsu, Motoichi and Yatsui, Takashi},
    number = {18},
    month = {5},
    pages = {181108},
    volume = {86},
    url = {http://aip.scitation.org/doi/10.1063/1.1920419},
    isbn = {0003-6951},
    doi = {10.1063/1.1920419},
    issn = {0003-6951}
}

@article{Oldenburg1998,
    title = {{Nanoengineering of optical resonances}},
    year = {1998},
    journal = {Chemical Physics Letters},
    author = {Oldenburg, S.J and Averitt, R.D and Westcott, S.L and Halas, N.J},
    number = {2-4},
    month = {5},
    pages = {243--247},
    volume = {288},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0009261498002772},
    doi = {10.1016/S0009-2614(98)00277-2},
    issn = {00092614}
}

@article{Henzie2009,
    title = {{Nanofabrication of plasmonic structures}},
    year = {2009},
    journal = {Annual Review of Physical Chemistry},
    author = {Henzie, Joel and Lee, Jeunghoon and Lee, Min Hyung and Hasan, Warefta and Odom, Teri W.},
    number = {1},
    month = {5},
    pages = {147--165},
    volume = {60},
    url = {http://www.annualreviews.org/doi/10.1146/annurev.physchem.040808.090352},
    doi = {10.1146/annurev.physchem.040808.090352},
    issn = {0066-426X}
}

@article{Dong,
    title = {{Nanogapped Au Antennas for Ultrasensitive Surface-Enhanced Infrared Absorption Spectroscopy}},
    year = {2017},
    journal = {Nano Letters},
    author = {Dong, Liangliang and Yang, Xiao and Zhang, Chao and Cerjan, Benjamin and Zhou, Linan and Tseng, Ming Lun and Zhang, Yu and Alabastri, Alessandro and Nordlander, Peter and Halas, Naomi J},
    month = {8},
    pages = {acs.nanolett.7b02736},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b02736 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b02736},
    doi = {10.1021/acs.nanolett.7b02736},
    issn = {1530-6984},
    keywords = {FTIR, SEIRA, bowtie antenna, mixed self-assembled monolayers, nanogap}
}

@article{Wang2017f,
    title = {{Nanolasers enabled by metallic nanoparticles: From spasers to random lasers}},
    year = {2017},
    journal = {Laser {\&} Photonics Reviews},
    author = {Wang, Zhuoxian and Meng, Xiangeng and Kildishev, Alexander V. and Boltasseva, Alexandra and Shalaev, Vladimir M.},
    number = {6},
    month = {11},
    pages = {1700212},
    volume = {11},
    url = {http://doi.wiley.com/10.1002/lpor.201700212},
    doi = {10.1002/lpor.201700212},
    issn = {18638880}
}

@article{Haynes2003,
    title = {{Nanoparticle optics: The importance of radiative dipole coupling in two-dimensional nanoparticle arrays}},
    year = {2003},
    journal = {Journal of Physical Chemistry B},
    author = {Haynes, Christy L. and McFarland, Adam D. and Zhao, LinLin and Van Duyne, Richard P. and Schatz, George C. and Gunnarsson, Linda and Prikulis, Juris and Kasemo, Bengt and K{\"{a}}ll, Mikael},
    number = {30},
    month = {7},
    pages = {7337--7342},
    volume = {107},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp034234r},
    isbn = {1520-6106},
    doi = {10.1021/jp034234r},
    issn = {1520-6106},
    pmid = {184357100018},
    arxivId = {0706.3840}
}

@article{Guler2015,
    title = {{Nanoparticle plasmonics: going practical with transition metal nitrides}},
    year = {2015},
    journal = {Materials Today},
    author = {Guler, Urcan and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {4},
    month = {5},
    pages = {227--237},
    volume = {18},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1369702114004106},
    doi = {10.1016/j.mattod.2014.10.039},
    issn = {13697021}
}

@article{Sung2008,
    title = {{Nanoparticle spectroscopy: plasmon coupling in finite-sized two-dimensional arrays of cylindrical silver nanoparticles}},
    year = {2008},
    journal = {Journal of Physical Chemistry C},
    author = {Sung, Jiha and Hicks, Erin M and Van Duyne, Richard P and Spears, Kenneth G},
    number = {11},
    month = {3},
    pages = {4091--4096},
    volume = {112},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/jp077332b},
    doi = {10.1021/jp077332b},
    issn = {1932-7447}
}

@article{Pattani2012,
    title = {{Nanoparticle-mediated photothermal therapy: A comparative study of heating for different particle types}},
    year = {2012},
    journal = {Lasers in Surgery and Medicine},
    author = {Pattani, Varun P. and Tunnell, James W.},
    number = {8},
    month = {10},
    pages = {675--684},
    volume = {44},
    publisher = {Wiley Subscription Services, Inc., A Wiley Company},
    url = {http://doi.wiley.com/10.1002/lsm.22072},
    doi = {10.1002/lsm.22072},
    issn = {01968092},
    keywords = {cancer, gold nanorods, gold nanoshells, infrared imaging, photothermal efficiency, photothermal therapy}
}

@article{Jaque2014,
    title = {{Nanoparticles for photothermal therapies}},
    year = {2014},
    journal = {Nanoscale},
    author = {Jaque, D. and Mart{\'{i}}nez Maestro, L. and del Rosal, B. and Haro-Gonzalez, P. and Benayas, A. and Plaza, J. L. and Mart{\'{i}}n Rodr{\'{i}}guez, E. and Garc{\'{i}}a Sol{\'{e}}, J.},
    number = {16},
    month = {7},
    pages = {9494--9530},
    volume = {6},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C4NR00708E},
    doi = {10.1039/C4NR00708E},
    issn = {2040-3364}
}

@article{Becker2018,
    title = {{Nanophotonic-Enhanced Two-Photon-Excited Photoluminescence of Perovskite Quantum Dots}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Becker, Christiane and Burger, Sven and Barth, Carlo and Manley, Phillip and J{\"{a}}ger, Klaus and Eisenhauer, David and K{\"{o}}ppel, Grit and Chabera, Pavel and Chen, Junsheng and Zheng, Kaibo and Pullerits, Tõnu},
    number = {11},
    month = {11},
    pages = {4668--4676},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01199},
    doi = {10.1021/acsphotonics.8b01199},
    issn = {2330-4022},
    keywords = {all-inorganic cesium lead halide perovskites, metasurface, nanophotonics, photoluminescence, quantum dot, two-photon absorption}
}

@article{Chen2013,
    title = {{Nanophotonics and Nanochemistry: Controlling the Excitation Dynamics for Frequency Up- and Down-Conversion in Lanthanide-Doped Nanoparticles}},
    year = {2013},
    journal = {Accounts of Chemical Research},
    author = {Chen, Guanying and Yang, Chunhui and Prasad, Paras N.},
    number = {7},
    month = {7},
    pages = {1474--1486},
    volume = {46},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ar300270y},
    doi = {10.1021/ar300270y},
    issn = {0001-4842}
}

@article{Etezadi2017,
    title = {{Nanoplasmonic mid-infrared biosensor for in vitro protein secondary structure detection}},
    year = {2017},
    journal = {Light: Science {\&} Applications},
    author = {Etezadi, Dordaneh and Warner IV, John B and Ruggeri, Francesco S and Dietler, Giovanni and Lashuel, Hilal A and Altug, Hatice},
    number = {8},
    month = {8},
    pages = {e17029},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/doifinder/10.1038/lsa.2017.29 http://www.nature.com/articles/lsa201729},
    doi = {10.1038/lsa.2017.29},
    issn = {2047-7538}
}

@article{Baffou2014,
    title = {{Nanoplasmonics for chemistry}},
    year = {2014},
    journal = {Chemical Society Reviews},
    author = {Baffou, Guillaume and Quidant, Romain},
    number = {11},
    month = {5},
    pages = {3898},
    volume = {43},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=c3cs60364d},
    doi = {10.1039/c3cs60364d},
    issn = {0306-0012}
}

@article{Stockman2011,
    title = {{Nanoplasmonics: past, present, and glimpse into future}},
    year = {2011},
    journal = {Optics Express},
    author = {Stockman, Mark I.},
    number = {22},
    month = {10},
    pages = {22029},
    volume = {19},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-22-22029},
    doi = {10.1364/OE.19.022029},
    issn = {1094-4087},
    keywords = {Plasmonics, Surface plasmons, Ultrafast phenomena}
}

@article{Forcherio2014,
    title = {{Nanoring structure, spacing, and local dielectric sensitivity for plasmonic resonances in Fano resonant square lattices}},
    year = {2014},
    journal = {Optics Express},
    author = {Forcherio, Gregory T. and Blake, Phillip and DeJarnette, Drew and Roper, D. Keith},
    number = {15},
    month = {7},
    pages = {17791--17803},
    volume = {22},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-15-17791},
    doi = {10.1364/OE.22.017791},
    issn = {1094-4087}
}

@article{Mignuzzi2019,
    title = {{Nanoscale design of the local density of optical states}},
    year = {2019},
    journal = {Nano Letters},
    author = {Mignuzzi, Sandro and Vezzoli, Stefano and Horsley, Simon A R and Barnes, William L and Maier, Stefan A and Sapienza, Riccardo},
    number = {3},
    month = {3},
    pages = {1613--1617},
    volume = {19},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.8b04515},
    doi = {10.1021/acs.nanolett.8b04515},
    issn = {1530-6984},
    keywords = {Purcell enhancement, dielectric nanoantennas, inverse design, local density of optical states, nanocavities}
}

@article{Ross2015,
    title = {{Nanoscale form dictates mesoscale function in plasmonic DNA-nanoparticle superlattices}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Ross, Michael B. and Ku, Jessie C. and Vaccarezza, Victoria M. and Schatz, George C. and Mirkin, Chad A.},
    number = {5},
    month = {4},
    pages = {453--458},
    volume = {10},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2015.68},
    doi = {10.1038/nnano.2015.68},
    issn = {1748-3387}
}

@article{Katzenmeyer2013,
    title = {{Nanoscale Infrared Spectroscopy: Improving the Spectral Range of the Photothermal Induced Resonance Technique}},
    year = {2013},
    journal = {Analytical Chemistry},
    author = {Katzenmeyer, Aaron M. and Aksyuk, Vladimir and Centrone, Andrea},
    number = {4},
    month = {2},
    pages = {1972--1979},
    volume = {85},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac303620y},
    isbn = {1520-6882 (Electronic){\textbackslash}r0003-2700 (Linking)},
    doi = {10.1021/ac303620y},
    issn = {0003-2700},
    pmid = {23363013}
}

@article{Singh2018,
    title = {{Nanoscale Mapping and Control of Antenna-Coupling Strength for Bright Single Photon Sources}},
    year = {2018},
    journal = {Nano Letters},
    author = {Singh, Anshuman and de Roque, Pablo M. and Calbris, Gaëtan and Hugall, James T and van Hulst, Niek F.},
    number = {4},
    month = {4},
    pages = {2538--2544},
    volume = {18},
    url = {https://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.8b00239 http://pubs.acs.org/doi/10.1021/acs.nanolett.8b00239},
    doi = {10.1021/acs.nanolett.8b00239},
    issn = {1530-6984}
}

@article{Xiang2020,
    title = {{Nanoscale Optical Display and Sensing Based on the Modification of Fano Lineshape}},
    year = {2020},
    journal = {Advanced Optical Materials},
    author = {Xiang, Jin and Chen, Jingdong and Lan, Sheng and Miroshnichenko, Andrey E},
    month = {5},
    pages = {2000489},
    volume = {2000489},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.202000489},
    doi = {10.1002/adom.202000489},
    issn = {2195-1071}
}

@article{Hirsch2003,
    title = {{Nanoshell-mediated near-infrared thermal therapy of tumors under magnetic resonance guidance}},
    year = {2003},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Hirsch, L R and Stafford, R J and Bankson, J A and Sershen, S R and Rivera, B and Price, R E and Hazle, J D and Halas, N J and West, J L},
    number = {23},
    month = {11},
    pages = {13549--13554},
    volume = {100},
    publisher = {National Academy of Sciences},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/14597719 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC263851 http://www.pnas.org/cgi/doi/10.1073/pnas.2232479100},
    doi = {10.1073/pnas.2232479100},
    issn = {0027-8424},
    pmid = {14597719}
}

@article{Khosroshahi2015,
    title = {{Nanoshell-mediated targeted photothermal therapy of HER2 human breast cancer cells using pulsed and continuous wave lasers: an in vitro study}},
    year = {2015},
    journal = {Lasers in Medical Science},
    author = {Khosroshahi, Mohammad E. and Hassannejad, Zahra and Firouzi, Masoumeh and Arshi, Ahmad R.},
    number = {7},
    month = {9},
    pages = {1913--1922},
    volume = {30},
    publisher = {Springer London},
    url = {http://link.springer.com/10.1007/s10103-015-1782-x},
    doi = {10.1007/s10103-015-1782-x},
    issn = {0268-8921}
}

@article{Grosges2011,
    title = {{Nanoshells for photothermal therapy: a Monte-Carlo based numerical study of their design tolerance}},
    year = {2011},
    journal = {Biomedical Optics Express},
    author = {Grosges, Thomas and Barchiesi, Dominique and Kessentini, Sameh and Gr{\'{e}}han, Gérard and de la Chapelle, Marc Lamy},
    number = {6},
    month = {6},
    pages = {1584},
    volume = {2},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/boe/abstract.cfm?uri=boe-2-6-1584},
    doi = {10.1364/BOE.2.001584},
    issn = {2156-7085},
    keywords = {Extinction, Medical and biological imaging, Medical optics and biotechnology}
}

@article{Ochsenkuhn2009,
    title = {{Nanoshells for surface-enhanced Raman spectroscopy in Eukaryotic cells: Cellular response and sensor development}},
    year = {2009},
    journal = {ACS Nano},
    author = {Ochsenk{\"{u}}hn, Michael A. and Jess, Phillip R. T. and Stoquert, Helene and Dholakia, Kishan and Campbell, Colin J.},
    number = {11},
    month = {11},
    pages = {3613--3621},
    volume = {3},
    url = {https://pubs.acs.org/doi/10.1021/nn900681c},
    doi = {10.1021/nn900681c},
    issn = {1936-0851},
    pmid = {19807067},
    keywords = {Cell viability, Cytotoxicity, Nanoparticle uptake, Nanosensors, Nanoshells (NS), Surface-enhanced Raman spectroscopy}
}

@article{Ruppin2015,
    title = {{Nanoshells with a gain layer: the effects of surface scattering}},
    year = {2015},
    journal = {Journal of Optics},
    author = {Ruppin, R},
    number = {12},
    month = {12},
    pages = {125004},
    volume = {17},
    url = {http://stacks.iop.org/2040-8986/17/i=12/a=125004?key=crossref.383538f159ca573ebb7cf33f2047be3a},
    doi = {10.1088/2040-8978/17/12/125004},
    issn = {2040-8978}
}

@article{Stewart2008,
    title = {{Nanostructured Plasmonic Sensors}},
    year = {2008},
    journal = {Chemical Reviews},
    author = {Stewart, Matthew E. and Anderton, Christopher R. and Thompson, Lucas B. and Maria, Joana and Gray, Stephen K. and Rogers, John A. and Nuzzo, Ralph G.},
    number = {2},
    month = {2},
    pages = {494--521},
    volume = {108},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/cr068126n},
    doi = {10.1021/cr068126n},
    issn = {0009-2665}
}

@article{Wang2018f,
    title = {{Narrow Band Filter at 1550 nm Based on Quasi-One-Dimensional Photonic Crystal with a Mirror-Symmetric Heterostructure}},
    year = {2018},
    journal = {Materials},
    author = {Wang, Fang and Cheng, Yong Zhi and Wang, Xian and Zhang, Yi Nan and Nie, Yan and Gong, Rong Zhou},
    number = {7},
    month = {6},
    pages = {1099},
    volume = {11},
    url = {http://www.mdpi.com/1996-1944/11/7/1099},
    isbn = {1592767842},
    doi = {10.3390/ma11071099},
    issn = {1996-1944},
    keywords = {Mirror symmetric heterostructure, Narrow band filter, One-dimensional photonic crystals, Telecommunication wavelength}
}

@article{Thackray2014,
    title = {{Narrow collective plasmon resonances in nanostructure arrays observed at normal light incidence for simplified sensing in asymmetric air and water environments}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Thackray, Benjamin D and Kravets, Vasyl G and Schedin, Fred and Auton, Gregory and Thomas, Philip A and Grigorenko, Alexander N},
    number = {11},
    month = {11},
    pages = {1116--1126},
    volume = {1},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/ph5002186 http://pubs.acs.org/doi/10.1021/ph5002186},
    doi = {10.1021/ph5002186},
    issn = {2330-4022},
    keywords = {biosensing, coupled, figure-of-merit, nanoarray, nanoparticles, plasmon, resonances}
}

@article{Nikitin2013,
    title = {{Narrow plasmon resonances in diffractive arrays of gold nanoparticles in asymmetric environment: Experimental studies}},
    year = {2013},
    journal = {Applied Physics Letters},
    author = {Nikitin, Andrey G and Nguyen, Tuyen and Dallaporta, Hervé},
    number = {22},
    month = {6},
    pages = {221116},
    volume = {102},
    url = {http://dx.doi.org/10.1063/1.4803535 http://aip.scitation.org/toc/apl/102/22 http://aip.scitation.org/doi/10.1063/1.4803535},
    doi = {10.1063/1.4803535},
    issn = {0003-6951}
}

@article{Yang2019a,
    title = {{Narrow plasmonic surface lattice resonances with preference to asymmetric dielectric environment}},
    year = {2019},
    journal = {Optics Express},
    author = {Yang, Xiuhua and Xiao, Gongli and Lu, Yuanfu and Li, Guangyuan},
    number = {18},
    month = {9},
    pages = {25384--25394},
    volume = {27},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-27-18-25384},
    doi = {10.1364/OE.27.025384},
    issn = {1094-4087}
}

@article{Zou2004,
    title = {{Narrow plasmonic/photonic extinction and scattering line shapes for one and two dimensional silver nanoparticle arrays}},
    year = {2004},
    journal = {Journal of Chemical Physics},
    author = {Zou, Shengli and Schatz, George C.},
    number = {24},
    pages = {12606--12612},
    volume = {121},
    url = {http://scitation.aip.org/content/aip/journal/jcp/121/24/10.1063/1.1826036},
    isbn = {0021-9606},
    doi = {10.1063/1.1826036},
    issn = {00219606},
    pmid = {15606284}
}

@article{Liu2020c,
    title = {{Narrow-frequency sharp-angular filters using all-dielectric cascaded meta-gratings}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Liu, Wei-nan and Chen, Rui and Shi, Wei-yi and Zeng, Ke-bo and Zhao, Fu-li and Dong, Jian-wen},
    month = {6},
    url = {https://www.degruyter.com/view/journals/nanoph/ahead-of-print/article-10.1515-nanoph-2020-0141/article-10.1515-nanoph-2020-0141.xml},
    doi = {10.1515/nanoph-2020-0141},
    issn = {2192-8614},
    keywords = {and angular selectivity, cascaded meta-gratings, fabry-perot, spectral, subwavelength grating}
}

@article{Kodali2010b,
    title = {{Narrowband midinfrared reflectance filters using guided mode resonance}},
    year = {2010},
    journal = {Analytical Chemistry},
    author = {Kodali, Anil K. and Schulmerich, Matthew and Ip, Jason and Yen, Gary and Cunningham, Brian T. and Bhargava, Rohit},
    number = {13},
    month = {7},
    pages = {5697--5706},
    volume = {82},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac1007128},
    doi = {10.1021/ac1007128},
    issn = {0003-2700}
}

@article{Yang2017,
    title = {{Narrowband Wavelength Selective Thermal Emitters by Confined Tamm Plasmon Polaritons}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Yang, Zih-Ying and Ishii, Satoshi and Yokoyama, Takahiro and Dao, Thang Duy and Sun, Mao-Guo and Pankin, Pavel S. and Timofeev, Ivan V. and Nagao, Tadaaki and Chen, Kuo-Ping},
    number = {9},
    month = {9},
    pages = {2212--2219},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00408 http://pubs.acs.org/doi/10.1021/acsphotonics.7b00408},
    doi = {10.1021/acsphotonics.7b00408},
    issn = {2330-4022},
    keywords = {Tamm plasmon polaritons, narrowband absorber, thermal emission}
}

@article{Li2018,
    title = {{Near infrared harvesting dye-sensitized solar cells enabled by rare-earth upconversion materials}},
    year = {2018},
    journal = {Dalton Transactions},
    author = {Li, Deyang and {\AA}gren, Hans and Chen, Guanying},
    url = {http://xlink.rsc.org/?DOI=C7DT04461E},
    doi = {10.1039/C7DT04461E},
    issn = {1477-9226}
}

@article{Montano-Priede2017,
    title = {{Near-electric-field tuned plasmonic Au@SiO2 and Ag@SiO2 nanoparticles for efficient utilization in luminescence enhancement and surface-enhanced spectroscopy}},
    year = {2017},
    journal = {Journal of Physical Chemistry C},
    author = {Monta{\~{n}}o-Priede, José Luis and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Pal, Umapada},
    number = {41},
    month = {10},
    pages = {23062--23071},
    volume = {121},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.jpcc.7b07395 http://pubs.acs.org/doi/10.1021/acs.jpcc.7b07395},
    doi = {10.1021/acs.jpcc.7b07395},
    issn = {1932-7447}
}

@article{Phan2013,
    title = {{Near-field heat transfer between gold nanoparticle arrays}},
    year = {2013},
    journal = {Journal of Applied Physics},
    author = {Phan, Anh D. and Phan, The-Long and Woods, Lilia M.},
    number = {21},
    month = {12},
    pages = {214306},
    volume = {114},
    publisher = {American Institute of Physics},
    url = {http://aip.scitation.org/doi/10.1063/1.4838875},
    doi = {10.1063/1.4838875},
    issn = {0021-8979},
    keywords = {fluctuations, gold, heat transfer, nanoparticles}
}

@article{Girard2004,
    title = {{Near-field optical transmittance of metal particle chain waveguides}},
    year = {2004},
    journal = {Optics Express},
    author = {Girard, Christian and Quidant, Romain},
    number = {25},
    pages = {6141},
    volume = {12},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-12-25-6141},
    isbn = {1094-4087 (Electronic){\textbackslash}n1094-4087 (Linking)},
    doi = {10.1364/OPEX.12.006141},
    issn = {1094-4087},
    pmid = {19488257}
}

@article{Sendur2003,
    title = {{Near-field radiation of bow-tie antennas and apertures at optical frequencies}},
    year = {2003},
    journal = {Journal of Microscopy},
    author = {Sendur, K. and Challener, W.},
    number = {3},
    month = {6},
    pages = {279--283},
    volume = {210},
    url = {http://doi.wiley.com/10.1046/j.1365-2818.2003.01145.x},
    doi = {10.1046/j.1365-2818.2003.01145.x},
    issn = {0022-2720}
}

@article{Dong2017,
    title = {{Near-field radiative heat transfer between clusters of dielectric nanoparticles}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Dong, J. and Zhao, J.M. and Liu, L.H.},
    month = {8},
    pages = {114--122},
    volume = {197},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316304940},
    doi = {10.1016/j.jqsrt.2016.10.015},
    issn = {00224073}
}

@article{Rodriguez2013a,
    title = {{Near-field resonance at far-field-induced transparency in diffractive arrays of plasmonic nanorods}},
    year = {2013},
    journal = {Optics Letters},
    author = {Rodriguez, S. R. K. and Janssen, O. T. A. and Lozano, G. and Omari, A. and Hens, Z. and Rivas, J. Gómez},
    number = {8},
    month = {4},
    pages = {1238--1240},
    volume = {38},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-38-8-1238},
    doi = {10.1364/OL.38.001238},
    issn = {0146-9592}
}

@article{Babicheva2018c,
    title = {{Near-Field Surface Waves in Few-Layer MoS 2}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Babicheva, Viktoriia E. and Gamage, Sampath and Zhen, Li and Cronin, Stephen B. and Yakovlev, Vladislav S. and Abate, Yohannes},
    number = {6},
    month = {6},
    pages = {2106--2112},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b01563},
    doi = {10.1021/acsphotonics.7b01563},
    issn = {2330-4022}
}

@article{Duong2017,
    title = {{Near-Infrared Photothermal Response of Plasmonic Gold-Coated Nanoparticles in Tissues}},
    year = {2017},
    journal = {physica status solidi (a)},
    author = {Duong, Vu T. T. and Phan, Anh D. and Lien, Nghiem T. H. and Hue, Do T. and Hoa, Do Q. and Nga, Do T. and Nhung, Tran H. and Viet, Nguyen A.},
    month = {12},
    pages = {1700564},
    url = {http://doi.wiley.com/10.1002/pssa.201700564},
    doi = {10.1002/pssa.201700564},
    issn = {18626300}
}

@article{Abbasi2017,
    title = {{Near-Infrared Responsive Gold–Layersome Nanoshells}},
    year = {2017},
    journal = {Langmuir},
    author = {Abbasi, Akram and Park, Keunhan and Bose, Arijit and Bothun, Geoffrey D.},
    number = {21},
    month = {5},
    pages = {5321--5327},
    volume = {33},
    url = {http://pubs.acs.org/doi/10.1021/acs.langmuir.7b01273},
    doi = {10.1021/acs.langmuir.7b01273},
    issn = {0743-7463}
}

@article{Tian2018,
    title = {{Near-Infrared Super-Absorbing All-Dielectric Metasurface Based on Single-Layer Germanium Nanostructures}},
    year = {2018},
    journal = {Laser {\&} Photonics Reviews},
    author = {Tian, Jingyi and Luo, Hao and Li, Qiang and Pei, Xuelu and Du, Kaikai and Qiu, Min},
    number = {9},
    month = {9},
    pages = {1800076},
    volume = {12},
    url = {http://doi.wiley.com/10.1002/lpor.201800076},
    doi = {10.1002/lpor.201800076},
    issn = {18638880},
    pmid = {10148927},
    keywords = {all-dielectric metasurfaces, germanium nanostructures, near-infrared, perfect absorption, single-layer}
}

@article{Michaeli2020,
    title = {{Near-infrared tunable surface lattice induced transparency in a plasmonic metasurface}},
    year = {2020},
    journal = {Laser {\&} Photonics Reviews},
    author = {Michaeli, Lior and Suchowski, Haim and Ellenbogen, Tal},
    number = {1},
    month = {1},
    pages = {1900204},
    volume = {14},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/lpor.201900204},
    doi = {10.1002/lpor.201900204},
    issn = {1863-8880}
}

@article{Li2019,
    title = {{Necessary conditions for out-of-plane lattice plasmons in nanoparticle arrays}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Li, Gordon Han Ying and Li, Guangyuan},
    number = {4},
    month = {4},
    pages = {805--810},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.000805 https://www.osapublishing.org/abstract.cfm?URI=josab-36-4-805},
    doi = {10.1364/JOSAB.36.000805},
    issn = {0740-3224}
}

@article{Huang2018,
    title = {{Negative refraction in metamaterials based on dielectric spherical particles}},
    year = {2018},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Huang, T.C. and Wang, B.X. and Zhao, C.Y.},
    month = {7},
    pages = {82--93},
    volume = {214},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407317308361},
    doi = {10.1016/j.jqsrt.2018.04.030},
    issn = {00224073}
}

@article{Yannopapas2005,
    title = {{Negative refractive index metamaterials from inherently non-magnetic materials for deep infrared to terahertz frequency ranges}},
    year = {2005},
    journal = {Journal of Physics: Condensed Matter},
    author = {Yannopapas, Vassilios and Moroz, Alexander},
    number = {25},
    month = {6},
    pages = {3717--3734},
    volume = {17},
    url = {http://www.wave-scattering.com http://stacks.iop.org/0953-8984/17/i=25/a=002?key=crossref.7232816d02d751a96a2b3547c1159a79},
    doi = {10.1088/0953-8984/17/25/002},
    issn = {0953-8984}
}

@article{Belan2015a,
    title = {{Negative-angle refraction and reflection of visible light with a planar array of silver dimers}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Belan, Sergey and Parfenyev, Vladimir and Vergeles, Sergey S},
    number = {12},
    month = {12},
    pages = {2843},
    volume = {5},
    url = {https://www.osapublishing.org/DirectPDFAccess/0D547AC2-D8BA-535B-69FE6E5F01F980C9_332611/ome-5-12-2843.pdf?da=1&id=332611&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ome-5-12-2843},
    doi = {10.1364/OME.5.002843},
    issn = {2159-3930},
    keywords = {(0501950) Diffraction gratings, (0506624) Subwavelength structures, (1304815) Optical switching devices, OCIS codes}
}

@article{Zakomirnyi17JQSRT,
    title = {{New ideally absorbing Au plasmonic nanostructures for biomedical applications}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Zakomirnyi, Vadim I and Rasskazov, Ilia L and Karpov, Sergey V and Polyutov, Sergey P},
    month = {1},
    pages = {54--61},
    volume = {187},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316302394 https://linkinghub.elsevier.com/retrieve/pii/S0022407316302394},
    doi = {10.1016/j.jqsrt.2016.08.015},
    issn = {00224073},
    keywords = {Ideal absorption, Nanomatryoshka, Nanoshell, Plasmonic photothermal therapy}
}

@article{Mansuripur2012,
    title = {{New perspective on the optical theorem of classical electrodynamics}},
    year = {2012},
    journal = {American Journal of Physics},
    author = {Mansuripur, Masud},
    number = {4},
    month = {4},
    pages = {329--333},
    volume = {80},
    url = {https://doi.org/10.1119/1.3677654 http://aapt.scitation.org/doi/10.1119/1.3677654},
    doi = {10.1119/1.3677654},
    issn = {0002-9505}
}

@book{Olver2010,
    title = {{NIST Handbook of Mathematical Functions}},
    year = {2010},
    author = {Olver, Frank W. and Lozier, Daniel W. and Boisvert, Ronald F. and Clark, Charles W.},
    edition = {1st},
    publisher = {Cambridge University Press}
}

@article{Moon2014,
    title = {{Nitridation and layered assembly of hollow TiO2 shells for electrochemical energy storage}},
    year = {2014},
    journal = {Advanced Functional Materials},
    author = {Moon, Geon Dae and Joo, Ji Bong and Dahl, Michael and Jung, Heejung and Yin, Yadong},
    number = {6},
    month = {2},
    pages = {848--856},
    volume = {24},
    url = {http://doi.wiley.com/10.1002/adfm.201301718},
    doi = {10.1002/adfm.201301718},
    issn = {1616301X}
}

@misc{.,
    title = {{No Title}}
}

@article{Xu2016a,
    title = {{Noble-metal Ag nanoparticle chains: annealing Ag/Bi superlattice nanowires in vacuum}},
    year = {2016},
    journal = {Nanotechnology},
    author = {Xu, Shao Hui and Fei, Guang Tao and You, Qiao and Gao, Xu Dong and Huo, Peng Cheng and De Zhang, Li},
    number = {37},
    month = {9},
    pages = {375601},
    volume = {27},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0957-4484/27/i=37/a=375601?key=crossref.051640591bdf6ac64e416bd92499d2d4},
    doi = {10.1088/0957-4484/27/37/375601},
    issn = {0957-4484}
}

@article{Pap2018,
    title = {{Non-Abelian nature of systems with multiple exceptional points}},
    year = {2018},
    journal = {Physical Review A},
    author = {Pap, Eric J. and Boer, Daniël and Waalkens, Holger},
    number = {2},
    month = {8},
    pages = {023818},
    volume = {98},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.98.023818},
    doi = {10.1103/PhysRevA.98.023818},
    issn = {2469-9926}
}

@article{Hinrichsen2000,
    title = {{Non-equilibrium critical phenomena and phase transitions into absorbing states}},
    year = {2000},
    journal = {Advances in Physics},
    author = {Hinrichsen, Haye},
    number = {7},
    month = {11},
    pages = {815--958},
    volume = {49},
    url = {http://www.tandfonline.com/action/journalInformation?journalCode=tadp20 http://dx.doi.org/10.1080/00018730050198152 http://www.tandfonline.com/doi/abs/10.1080/00018730050198152},
    doi = {10.1080/00018730050198152},
    issn = {0001-8732}
}

@article{Feng2017b,
    title = {{Non-Hermitian photonics based on parity–time symmetry}},
    year = {2017},
    journal = {Nature Photonics},
    author = {Feng, Liang and El-Ganainy, Ramy and Ge, Li},
    number = {12},
    month = {12},
    pages = {752--762},
    volume = {11},
    url = {https://doi.org/10.1038/s41566-017-0031-1 http://www.nature.com/articles/s41566-017-0031-1},
    doi = {10.1038/s41566-017-0031-1},
    issn = {1749-4885}
}

@article{Midya2018,
    title = {{Non-Hermitian photonics promises exceptional topology of light}},
    year = {2018},
    journal = {Nature Communications},
    author = {Midya, Bikashkali and Zhao, Han and Feng, Liang},
    number = {1},
    month = {12},
    pages = {2674},
    volume = {9},
    url = {www.nature.com/naturecommunications http://www.nature.com/articles/s41467-018-05175-8},
    doi = {10.1038/s41467-018-05175-8},
    issn = {2041-1723}
}

@article{El-Ganainy2018,
    title = {{Non-Hermitian physics and PT symmetry}},
    year = {2018},
    journal = {Nature Physics},
    author = {El-Ganainy, Ramy and Makris, Konstantinos G and Khajavikhan, Mercedeh and Musslimani, Ziad H and Rotter, Stefan and Christodoulides, Demetrios N},
    number = {1},
    month = {1},
    pages = {11--19},
    volume = {14},
    url = {www.nature.com/naturephysics http://www.nature.com/articles/nphys4323},
    doi = {10.1038/nphys4323},
    issn = {1745-2473}
}

@article{Moroz2010,
    title = {{Non-radiative decay of a dipole emitter close to a metallic nanoparticle: Importance of higher-order multipole contributions}},
    year = {2010},
    journal = {Optics Communications},
    author = {Moroz, Alexander},
    number = {10},
    month = {5},
    pages = {2277--2287},
    volume = {283},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.optcom.2010.01.061 https://linkinghub.elsevier.com/retrieve/pii/S0030401810001045},
    doi = {10.1016/j.optcom.2010.01.061},
    issn = {00304018}
}

@article{Lyamkina2017,
    title = {{Non-radiative energy transfer in quantum dot ensemble mediated by localized surface plasmon}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Lyamkina, A A and Dmitriev, D V and Toropov, A I and Moshchenko, S P},
    number = {1},
    month = {1},
    pages = {011103},
    volume = {110},
    url = {http://dx.doi.org/10.1063/1.4973480 http://aip.scitation.org/toc/apl/110/1 http://aip.scitation.org/doi/10.1063/1.4973480},
    doi = {10.1063/1.4973480},
    issn = {0003-6951}
}

@article{Rasskazov13OL,
    title = {{Nondecaying surface plasmon polaritons in linear chains of silver nanospheroids}},
    year = {2013},
    journal = {Optics Letters},
    author = {Rasskazov, Ilia L and Karpov, Sergei V and Markel, Vadim A.},
    number = {22},
    month = {11},
    pages = {4743--4746},
    volume = {38},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/24322121%5Cnhttps://www.osapublishing.org/abstract.cfm?URI=ol-38-22-4743 https://www.osapublishing.org/abstract.cfm?URI=ol-38-22-4743},
    doi = {10.1364/OL.38.004743},
    issn = {0146-9592},
    pmid = {24322121},
    keywords = {Chemical, Computer Simulation, Light, Metal Nanoparticles, Metal Nanoparticles: chemistry, Models, Nanospheres, Nanospheres: chemistry, Radiation, Scattering, Silver, Silver: chemistry, Surface Plasmon Resonance, Surface Plasmon Resonance: methods}
}

@article{Ramezani2018a,
    title = {{Nonlinear emission of molecular ensembles strongly coupled to plasmonic lattices with structural imperfections}},
    year = {2018},
    journal = {Physical Review Letters},
    author = {Ramezani, Mohammad and Le-Van, Quynh and Halpin, Alexei and G{\'{o}}mez Rivas, Jaime},
    number = {24},
    month = {12},
    pages = {243904},
    volume = {121},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.121.243904},
    doi = {10.1103/PhysRevLett.121.243904},
    issn = {0031-9007},
    keywords = {doi:10.1103/PhysRevLett.121.243904 url:https://doi}
}

@article{Camacho-Morales2016,
    title = {{Nonlinear Generation of Vector Beams From AlGaAs Nanoantennas}},
    year = {2016},
    journal = {Nano Letters},
    author = {Camacho-Morales, Rocio and Rahmani, Mohsen and Kruk, Sergey and Wang, Lei and Xu, Lei and Smirnova, Daria A. and Solntsev, Alexander S. and Miroshnichenko, Andrey and Tan, Hark Hoe and Karouta, Fouad and Naureen, Shagufta and Vora, Kaushal and Carletti, Luca and De Angelis, Costantino and Jagadish, Chennupati and Kivshar, Yuri S. and Neshev, Dragomir N.},
    number = {11},
    month = {11},
    pages = {7191--7197},
    volume = {16},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.6b03525},
    doi = {10.1021/acs.nanolett.6b03525},
    issn = {1530-6984}
}

@article{Schlickriede2020,
    title = {{Nonlinear imaging with all-dielectric metasurfaces}},
    year = {2020},
    journal = {Nano Letters},
    author = {Schlickriede, Christian and Kruk, Sergey S. and Wang, Lei and Sain, Basudeb and Kivshar, Yuri and Zentgraf, Thomas},
    month = {5},
    pages = {acs.nanolett.0c01105},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c01105},
    doi = {10.1021/acs.nanolett.0c01105},
    issn = {1530-6984}
}

@article{Noskov2012,
    title = {{Nonlinear metal-dielectric nanoantennas for light switching and routing}},
    year = {2012},
    journal = {New Journal of Physics},
    author = {Noskov, R E and Krasnok, A E and Kivshar, Yu S},
    number = {9},
    month = {9},
    pages = {093005},
    volume = {14},
    url = {https://iopscience.iop.org/article/10.1088/1367-2630/14/9/093005},
    doi = {10.1088/1367-2630/14/9/093005},
    issn = {1367-2630}
}

@article{Pavlyukh2004,
    title = {{Nonlinear Mie scattering from spherical particles}},
    year = {2004},
    journal = {Physical Review B},
    author = {Pavlyukh, Y. and H{\"{u}}bner, W.},
    number = {24},
    month = {12},
    pages = {245434},
    volume = {70},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.70.245434},
    doi = {10.1103/PhysRevB.70.245434},
    issn = {1098-0121}
}

@article{Butet2012,
    title = {{Nonlinear Mie theory for the second harmonic generation in metallic nanoshells}},
    year = {2012},
    journal = {Journal of the Optical Society of America B},
    author = {Butet, Jérémy and Russier-Antoine, Isabelle and Jonin, Christian and Lascoux, Noëlle and Benichou, Emmanuel and Brevet, Pierre-François},
    number = {8},
    month = {8},
    pages = {2213--2221},
    volume = {29},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-29-8-2213},
    doi = {10.1364/JOSAB.29.002213},
    issn = {0740-3224}
}

@article{Pu2010,
    title = {{Nonlinear optical properties of core-shell nanocavities for enhanced second-harmonic generation}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Pu, Ye and Grange, Rachel and Hsieh, Chia-Lung and Psaltis, Demetri},
    number = {20},
    month = {5},
    pages = {207402},
    volume = {104},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.104.207402},
    doi = {10.1103/PhysRevLett.104.207402},
    issn = {0031-9007}
}

@book{Boyd2003,
    title = {{Nonlinear optics}},
    year = {2003},
    author = {Boyd, Robert W.},
    pages = {578},
    publisher = {Academic Press},
    isbn = {9780121216825}
}

@article{Sain2019,
    title = {{Nonlinear optics in all-dielectric nanoantennas and metasurfaces: a review}},
    year = {2019},
    journal = {Advanced Photonics},
    author = {Sain, Basudeb and Meier, Cedrik and Zentgraf, Thomas},
    number = {02},
    month = {4},
    pages = {1},
    volume = {1},
    url = {https://www.spiedigitallibrary.org/journals/advanced-photonics/volume-1/issue-02/024002/Nonlinear-optics-in-all-dielectric-nanoantennas-and-metasurfaces--a/10.1117/1.AP.1.2.024002.full},
    doi = {10.1117/1.AP.1.2.024002},
    issn = {2577-5421}
}

@article{Panoiu2018,
    title = {{Nonlinear optics in plasmonic nanostructures}},
    year = {2018},
    journal = {Journal of Optics},
    author = {Panoiu, N. C. and Sha, W E I and Lei, D. Y. and Li, G-C},
    number = {8},
    month = {8},
    pages = {083001},
    volume = {20},
    url = {http://stacks.iop.org/2040-8986/20/i=8/a=083001?key=crossref.ab19d3822327e386f3fe4c003120b8bd},
    doi = {10.1088/2040-8986/aac8ed},
    issn = {2040-8978},
    keywords = {computational electromagnetics, metasurfaces, nonlinear plasmonics, optical devices, surface optics}
}

@article{Pertsch2020,
    title = {{Nonlinear optics with resonant metasurfaces}},
    year = {2020},
    journal = {MRS Bulletin},
    author = {Pertsch, Thomas and Kivshar, Yuri},
    number = {3},
    month = {3},
    pages = {210--220},
    volume = {45},
    url = {https://www.cambridge.org/core/terms.https://doi.org/10.1557/mrs.2020.65Downloadedfromhttps://www.cambridge.org/core https://www.cambridge.org/core/product/identifier/S0883769420000652/type/journal_article},
    doi = {10.1557/mrs.2020.65},
    issn = {0883-7694},
    keywords = {Australien, Forschung, International, Optik, Physik, Portr{\"{a}}t, Universit{\"{a}}ten}
}

@article{Gennaro2019,
    title = {{Nonlinear Pancharatnam−Berry Phase Metasurfaces beyond the Dipole Approximation}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Gennaro, Sylvain D. and Li, Yi and Maier, Stefan A. and Oulton, Rupert F},
    number = {9},
    month = {9},
    pages = {2335--2341},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.9b00877 https://pubs.acs.org/doi/10.1021/acsphotonics.9b00877},
    doi = {10.1021/acsphotonics.9b00877},
    issn = {2330-4022}
}

@article{Mesch2016,
    title = {{Nonlinear Plasmonic Sensing}},
    year = {2016},
    journal = {Nano Letters},
    author = {Mesch, Martin and Metzger, Bernd and Hentschel, Mario and Giessen, Harald},
    pages = {acs.nanolett.6b00478},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.6b00478},
    doi = {10.1021/acs.nanolett.6b00478},
    issn = {1530-6984},
    keywords = {active fi elds in, and nanooptics, and sensing have both, been, is mainly focused on, n recent years, nanooptics, nonlinear e ff ects, nonlinear optics, plasmonics, refractive index sensing, research on nonlinear plasmonics, the, the area of plasmonics, while}
}

@article{Boardman2014,
    title = {{Nonlinear plasmonics}},
    year = {2012},
    journal = {Nature Photonics},
    author = {Kauranen, Martti and Zayats, Anatoly V.},
    number = {11},
    month = {11},
    pages = {737--748},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nphoton.2012.244 http://linkinghub.elsevier.com/retrieve/pii/B9780444595263000112 http://www.nature.com/doifinder/10.1038/nphoton.2012.244},
    isbn = {1749-4885{\textbackslash}r1749-4893},
    doi = {10.1038/nphoton.2012.244},
    issn = {1749-4885},
    pmid = {23389280},
    keywords = {Harmonics, Nonlinear plasmonics, Plasmons, Polaritons, Switching, Technology}
}

@article{Sivan2017,
    title = {{Nonlinear plasmonics at high temperatures}},
    year = {2017},
    journal = {Nanophotonics},
    author = {Sivan, Yonatan and Chu, Shi-Wei},
    number = {1},
    month = {1},
    pages = {317--328},
    volume = {6},
    publisher = {De Gruyter},
    url = {http://www.degruyter.com/view/j/nanoph.2017.6.issue-1/nanoph-2016-0113/nanoph-2016-0113.xml},
    doi = {10.1515/nanoph-2016-0113},
    issn = {2192-8614},
    keywords = {metal nanoparticles, nonlinear optics, thermoplasmonics}
}

@article{Kharintsev2017,
    title = {{Nonlinear Raman Effects Enhanced by Surface Plasmon Excitation in Planar Refractory Nanoantennas}},
    year = {2017},
    journal = {Nano Letters},
    author = {Kharintsev, Sergey S and Kharitonov, Anton V and Saikin, Semion K and Alekseev, Alexander M and Kazarian, Sergei G},
    number = {9},
    month = {9},
    pages = {5533--5539},
    volume = {17},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b02252 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b02252},
    doi = {10.1021/acs.nanolett.7b02252},
    issn = {1530-6984}
}

@article{Gui2016,
    title = {{Nonlinear Refractory Plasmonics with Titanium Nitride Nanoantennas}},
    year = {2016},
    journal = {Nano Letters},
    author = {Gui, Lili and Bagheri, Shahin and Strohfeldt, Nikolai and Hentschel, Mario and Zgrabik, Christine M and Metzger, Bernd and Linnenbank, Heiko and Hu, Evelyn L and Giessen, Harald},
    number = {9},
    month = {9},
    pages = {5708--5713},
    volume = {16},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.6b02376 http://pubs.acs.org/doi/10.1021/acs.nanolett.6b02376},
    doi = {10.1021/acs.nanolett.6b02376},
    issn = {1530-6984},
    keywords = {1, 3, and enhanced electromagnetic near, can boost signi fi, cantly, fi eld, metallic nanoparticles due to, nanooptics, nonlinear optics, ocalized surface plasmon resonances, refractory plasmonics, second-harmonic generation, spectroscopy, strongly con fi ned, the, the optical nonlinearity of, titanium nitride}
}

@article{Shen2020,
    title = {{Nonlinear spectral-imaging study of second- and third-harmonic enhancements by surface-lattice resonances}},
    year = {2020},
    journal = {Advanced Optical Materials},
    author = {Shen, Binglin and Liu, Liwei and Li, Yanping and Ren, Sheng and Yan, Junshuai and Hu, Rui and Qu, Junle},
    number = {8},
    month = {4},
    pages = {1901981},
    volume = {8},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adom.201901981},
    doi = {10.1002/adom.201901981},
    issn = {2195-1071}
}

@article{Michaeli2017,
    title = {{Nonlinear surface lattice resonance in plasmonic nanoparticle arrays}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Michaeli, Lior and Keren-Zur, Shay and Avayu, Ori and Suchowski, Haim and Ellenbogen, Tal},
    number = {24},
    month = {6},
    pages = {243904},
    volume = {118},
    url = {http://link.aps.org/doi/10.1103/PhysRevLett.118.243904},
    isbn = {9781943580279},
    doi = {10.1103/PhysRevLett.118.243904},
    issn = {0031-9007}
}

@article{Chebykin2011,
    title = {{Nonlocal effective medium model for multilayered metal-dielectric metamaterials}},
    year = {2011},
    journal = {Physical Review B},
    author = {Chebykin, A V and Orlov, A A and Vozianova, A V and Maslovski, S I and Kivshar, Yu S and Belov, P A},
    number = {11},
    month = {9},
    pages = {115438},
    volume = {84},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.84.115438 https://link.aps.org/doi/10.1103/PhysRevB.84.115438},
    doi = {10.1103/PhysRevB.84.115438},
    issn = {1098-0121},
    keywords = {7820Bh, 7867−n, number(s): 7867Pt}
}

@article{Chebykin2012,
    title = {{Nonlocal effective parameters of multilayered metal-dielectric metamaterials}},
    year = {2012},
    journal = {Physical Review B},
    author = {Chebykin, A V and Orlov, A A and Simovski, C R and Kivshar, Yu S and Belov, P A},
    number = {11},
    month = {9},
    pages = {115420},
    volume = {86},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.86.115420 https://link.aps.org/doi/10.1103/PhysRevB.86.115420},
    doi = {10.1103/PhysRevB.86.115420},
    issn = {1098-0121},
    keywords = {7820Bh, 7867Pt, PACS number(s)}
}

@article{Novitsky2019,
    title = {{Nonlocal homogenization of PT-symmetric multilayered structures}},
    year = {2019},
    journal = {Physical Review A},
    author = {Novitsky, Denis V. and Shalin, Alexander S and Novitsky, Andrey},
    number = {4},
    month = {4},
    pages = {043812},
    volume = {99},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.99.043812 https://link.aps.org/doi/10.1103/PhysRevA.99.043812},
    doi = {10.1103/PhysRevA.99.043812},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.99.043812 url:https://doi.org}
}

@article{Rojas1988,
    title = {{Nonlocal response of a small coated sphere}},
    year = {1988},
    journal = {Physical Review B},
    author = {Rojas, R. and Claro, F. and Fuchs, R.},
    number = {12},
    month = {4},
    pages = {6799--6807},
    volume = {37},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.37.6799},
    doi = {10.1103/PhysRevB.37.6799},
    issn = {0163-1829}
}

@article{Koshelev2019,
    title = {{Nonradiating photonics with resonant dielectric nanostructures}},
    year = {2019},
    journal = {Nanophotonics},
    author = {Koshelev, Kirill and Favraud, Gael and Bogdanov, Andrey and Kivshar, Yuri and Fratalocchi, Andrea},
    number = {5},
    month = {5},
    pages = {725--745},
    volume = {8},
    url = {https://doi.org/10.1515/nanoph-2019-0024 http://www.degruyter.com/view/j/nanoph.2019.8.issue-5/nanoph-2019-0024/nanoph-2019-0024.xml},
    doi = {10.1515/nanoph-2019-0024},
    issn = {2192-8614},
    keywords = {anapoles, bound states in the continuum, dielectric meta-optics, radiationless states}
}

@article{Yang2018,
    title = {{Nonradiating silicon nanoantenna metasurfaces as narrowband absorbers}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Yang, Chi-Yin and Yang, Jhen-Hong and Yang, Zih-Ying and Zhou, Zhong-Xing and Sun, Mao-Guo and Babicheva, Viktoriia E and Chen, Kuo-Ping},
    number = {7},
    month = {7},
    pages = {2596--2601},
    volume = {5},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.7b01186},
    doi = {10.1021/acsphotonics.7b01186},
    issn = {2330-4022}
}

@article{Jacak2018,
    title = {{Nonradiative Energy Losses of Plasmon-Polariton in a Metallic Nano-chain Deposited on a Semiconductor Substrate}},
    year = {2019},
    journal = {Plasmonics},
    author = {Jacak, Witold A},
    number = {2},
    month = {4},
    pages = {465--483},
    volume = {14},
    url = {https://doi.org/10.1007/s11468-018-0825-0 http://link.springer.com/10.1007/s11468-018-0825-0},
    doi = {10.1007/s11468-018-0825-0},
    issn = {1557-1955},
    keywords = {Metallic nano-chain, Plasmon-polariton, Semiconductor substrate}
}

@article{Lepeshov2019,
    title = {{Nonscattering-to-superscattering switch with phase-change materials}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Lepeshov, Sergey and Krasnok, Alex and Al{\`{u}}, Andrea},
    number = {8},
    month = {8},
    pages = {2126--2132},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.9b00674},
    doi = {10.1021/acsphotonics.9b00674},
    issn = {2330-4022}
}

@article{Sau2010,
    title = {{Nonspherical Noble Metal Nanoparticles: Colloid-Chemical Synthesis and Morphology Control}},
    year = {2010},
    journal = {Advanced Materials},
    author = {Sau, Tapan K. and Rogach, Andrey L.},
    number = {16},
    month = {4},
    pages = {1781--1804},
    volume = {22},
    publisher = {WILEY‐VCH Verlag},
    url = {http://doi.wiley.com/10.1002/adma.200901271},
    doi = {10.1002/adma.200901271},
    issn = {09359648},
    keywords = {colloid‐chemical synthesis, nanoparticles, noble metals, shape control}
}

@article{Marengo2015,
    title = {{Nonuniqueness of optical theorem detectors}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Marengo, Edwin A},
    number = {11},
    month = {11},
    pages = {1936--1942},
    volume = {32},
    url = {http://dx.doi.org/10.1364/JOSAA.32.001936 https://www.osapublishing.org/abstract.cfm?URI=josaa-32-11-1936},
    doi = {10.1364/JOSAA.32.001936},
    issn = {1084-7529},
    keywords = {(1103200) Inverse scattering, (2905820) Scattering measurements, OCIS codes: (2905825) Scattering theory}
}

@article{Doiron2019a,
    title = {{Non‐Hermitian selective thermal emitters using metal–semiconductor hybrid resonators}},
    year = {2019},
    journal = {Advanced Materials},
    author = {Doiron, Chloe F. and Naik, Gururaj V.},
    number = {44},
    month = {11},
    pages = {1904154},
    volume = {31},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adma.201904154},
    isbn = {9781557528209},
    doi = {10.1002/adma.201904154},
    issn = {0935-9648}
}

@article{Sadeghi2016a,
    title = {{Normal and anomalous plasmonic lattice modes of gold nanodisk arrays in inhomogeneous media}},
    year = {2016},
    journal = {Journal of Applied Physics},
    author = {Sadeghi, S. M. and Wing, W. J. and Campbell, Q.},
    number = {11},
    month = {3},
    pages = {114307},
    volume = {119},
    publisher = {AIP Publishing LLC},
    url = {http://aip.scitation.org/doi/10.1063/1.4944324},
    doi = {10.1063/1.4944324},
    issn = {0021-8979},
    keywords = {dielectric materials, gold, nanophotonics, nanostructured materials, refractive index, semiconductor quantum dots, surface plasmon resonance}
}

@article{Chen2000,
    title = {{Note on the multiple scattering in an IEM model}},
    year = {2000},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Chen, K.S. and {Tzong-Dar Wu} and {Mu-King Tsay} and Fung, A.K.},
    number = {1},
    pages = {249--256},
    volume = {38},
    url = {http://ieeexplore.ieee.org/document/823917/},
    doi = {10.1109/36.823917},
    issn = {01962892},
    keywords = {FDTD, multiple scattering, numerical simulation}
}

@article{MartinezPancorbo2019,
    title = {{Novel Au–SiO 2 –WO 3 Core–Shell Composite Nanoparticles for Surface‐Enhanced Raman Spectroscopy with Potential Application in Cancer Cell Imaging}},
    year = {2019},
    journal = {Advanced Functional Materials},
    author = {Martinez Pancorbo, Pablo and Thummavichai, Kunyapat and Clark, Louise and Tabish, Tanveer A and Mansfield, Jessica and Gardner, Ben and Chang, Hong and Stone, Nick and Zhu, Yanqiu},
    month = {9},
    pages = {1903549},
    volume = {1903549},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adfm.201903549},
    doi = {10.1002/adfm.201903549},
    issn = {1616-301X}
}

@article{Baranov2017,
    title = {{Novel Nanostructures and Materials for Strong Light–Matter Interactions}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Baranov, Denis G. and Wers{\"{a}}ll, Martin and Cuadra, Jorge and Antosiewicz, Tomasz J. and Shegai, Timur},
    number = {1},
    month = {1},
    pages = {24--42},
    volume = {5},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00674 http://pubs.acs.org/doi/10.1021/acsphotonics.7b00674},
    isbn = {2330-4022 2330-4022},
    doi = {10.1021/acsphotonics.7b00674},
    issn = {2330-4022},
    keywords = {excitons, nanophotonics, quantum emitters, rabi splitting, strong coupling}
}

@article{Avetisyan2012a,
    title = {{Novel thermal effect at nanoshell heating by pulsed laser irradiation: hoop-shaped hot zone formation}},
    year = {2012},
    journal = {Journal of Biophotonics},
    author = {Avetisyan, Yuri A. and Yakunin, Alexander N. and Tuchin, Valery V.},
    number = {10},
    month = {10},
    pages = {734--744},
    volume = {5},
    publisher = {WILEY‐VCH Verlag},
    url = {http://doi.wiley.com/10.1002/jbio.201100074},
    doi = {10.1002/jbio.201100074},
    issn = {1864063X},
    keywords = {analytical solutions, gold nanoshells, hot spot, numerical modeling, pulse laser, temperature spatial distribution and kinetics}
}

@article{Rodrigues2018,
    title = {{Nucleation and growth of gold nanoparticles initiated by nanosecond and femtosecond laser irradiation of aqueous [AuCl 4 ] -}},
    year = {2018},
    journal = {Physical Chemistry Chemical Physics},
    author = {Rodrigues, Collin J and Bobb, Julian A and John, Mallory G and Fisenko, Sergey P and El-Shall, M. Samy and Tibbetts, Katharine Moore},
    number = {45},
    pages = {28465--28475},
    volume = {20},
    url = {https://pubs.rsc.org/en/content/articlepdf/2018/cp/c8cp05774e http://xlink.rsc.org/?DOI=C8CP05774E},
    doi = {10.1039/C8CP05774E},
    issn = {1463-9076}
}

@article{Khalid2019,
    title = {{Numerical Analysis of Nonlocal Optical Response of Metallic Nanoshells}},
    year = {2019},
    journal = {Photonics},
    author = {Khalid, Muhammad and Cirac{\`{i}}, Cristian},
    number = {2},
    month = {4},
    pages = {39},
    volume = {6},
    url = {https://www.mdpi.com/2304-6732/6/2/39},
    doi = {10.3390/photonics6020039},
    issn = {2304-6732},
    keywords = {hydrodynamic theory, nanoshell, nonlocal response, plasmonics}
}

@article{Wang2017,
    title = {{Numerical calculation of light scattering from metal and dielectric randomly rough Gaussian surfaces using microfacet slope probability density function based method}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Wang, Shouyu and Xue, Liang and Yan, Keding},
    month = {7},
    pages = {183--200},
    volume = {196},
    url = {http://ac.els-cdn.com/S0022407316308214/1-s2.0-S0022407316308214-main.pdf?_tid=02856440-2b60-11e7-b6cb-00000aab0f26&acdnat=1493307881_87c6b787df030730224f1e264ac0b53b http://linkinghub.elsevier.com/retrieve/pii/S0022407316308214},
    doi = {10.1016/j.jqsrt.2017.04.016},
    issn = {00224073},
    keywords = {Light scattering, Randomly rough Gaussian surfaces, Slope probability density function}
}

@article{Peirce1957,
    title = {{Numerical integration over the spherical shell}},
    year = {1957},
    journal = {Mathematics of Computation},
    author = {Peirce, William H.},
    number = {60},
    pages = {244--244},
    volume = {11},
    url = {http://www.ams.org/jourcgi/jour-getitem?pii=S0025-5718-1957-0093910-1},
    doi = {10.1090/S0025-5718-1957-0093910-1},
    issn = {0025-5718}
}

@article{Sassaroli2009,
    title = {{Numerical investigation of heating of a gold nanoparticle and the surrounding microenvironment by nanosecond laser pulses for nanomedicine applications}},
    year = {2009},
    journal = {Physics in Medicine and Biology},
    author = {Sassaroli, E and Li, K C P and O'Neill, B E},
    number = {18},
    month = {9},
    pages = {5541--5560},
    volume = {54},
    url = {http://iopscience.iop.org/article/10.1088/0031-9155/54/18/013/pdf http://stacks.iop.org/0031-9155/54/i=18/a=013?key=crossref.5786ca8152043252a0772e32579b7428},
    doi = {10.1088/0031-9155/54/18/013},
    issn = {0031-9155}
}

@article{Macdonald2017,
    title = {{Numerical investigation of polarization filtering for direct optical imaging within scattering media}},
    year = {2017},
    journal = {Journal of the Optical Society of America A},
    author = {Macdonald, Callum M and Tricoli, Ugo and Da Silva, Anabela and Markel, Vadim A},
    number = {8},
    month = {8},
    pages = {1330},
    volume = {34},
    url = {https://www.cbica.upenn.edu/vmarkel/EPUBS/JOSAA_2017_34_08_1330.pdf https://www.osapublishing.org/abstract.cfm?URI=josaa-34-8-1330},
    doi = {10.1364/JOSAA.34.001330},
    issn = {1084-7529}
}

@article{Lyamkina2013,
    title = {{Numerical Investigation of Surface Plasmon Resonance in Lens-Shaped Self-Assembled Nanodroplets of Group III Metals}},
    year = {2013},
    journal = {The Journal of Physical Chemistry C},
    author = {Lyamkina, Anna A and Moshchenko, Sergey P},
    number = {32},
    month = {8},
    pages = {16564--16570},
    volume = {117},
    url = {http://pubs.acs.org/doi/pdf/10.1021/jp403924m http://pubs.acs.org/doi/abs/10.1021/jp403924m},
    doi = {10.1021/jp403924m},
    issn = {1932-7447}
}

@article{Warnick2001,
    title = {{Numerical simulation methods for rough surface scattering}},
    year = {2001},
    journal = {Waves in Random Media},
    author = {Warnick, Karl F and Chew, Weng Cho},
    number = {1},
    month = {1},
    pages = {R1-R30},
    volume = {11},
    url = {http://www.tandfonline.com/doi/abs/10.1088/0959-7174/11/1/201},
    doi = {10.1088/0959-7174/11/1/201},
    issn = {0959-7174}
}

@article{Nordam2012,
    title = {{Numerical simulations of scattering of light from two-dimensional rough surfaces using the reduced Rayleigh equation}},
    year = {2013},
    journal = {Frontiers in Physics},
    author = {Nordam, Tor and Letnes, Paul Anton and Simonsen, Ingve},
    number = {7491},
    pages = {34--40},
    volume = {1},
    url = {http://arxiv.org/abs/1204.4984\nhttp://www.arxiv.org/pdf/1204.4984.pdf http://journal.frontiersin.org/article/10.3389/fphy.2013.00008/abstract},
    doi = {10.3389/fphy.2013.00008},
    issn = {2296-424X},
    arxivId = {arXiv:1204.4984v2},
    keywords = {computational physics, optics, reduced rayleigh equation, rough surface scattering, rough surface scattering, two-dimensional rough su, two-dimensional rough su, two-dimensional rough surfaces}
}

@article{Kahnert2016,
    title = {{Numerical solutions of the macroscopic Maxwell equations for scattering by non-spherical particles: A tutorial review}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Kahnert, Michael},
    month = {7},
    pages = {22--37},
    volume = {178},
    url = {http://ac.els-cdn.com/S0022407315301473/1-s2.0-S0022407315301473-main.pdf?_tid=891d1ac6-2542-11e7-a09d-00000aacb361&acdnat=1492635516_fcbba0f5d0e8ed52604326203394ef46 http://linkinghub.elsevier.com/retrieve/pii/S0022407315301473},
    doi = {10.1016/j.jqsrt.2015.10.029},
    issn = {00224073},
    keywords = {Nonspherical particles, Numerical methods, Scattering}
}

@article{Hetland2016,
    title = {{Numerical studies of the scattering of light from a two-dimensional randomly rough interface between two dielectric media}},
    year = {2016},
    journal = {Physical Review A},
    author = {Hetland, Ø. S. and Maradudin, A. A. and Nordam, T. and Simonsen, I.},
    number = {5},
    month = {5},
    pages = {053819},
    volume = {93},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.93.053819},
    doi = {10.1103/PhysRevA.93.053819},
    issn = {2469-9926}
}

@article{Majic2020,
    title = {{Numerically stable formulation of Mie theory for an emitter close to a sphere}},
    year = {2020},
    journal = {Applied Optics},
    author = {Majic, Matt and Le Ru, Eric C.},
    number = {5},
    month = {2},
    pages = {1293--1300},
    volume = {59},
    url = {https://doi.org/10.1364/AO.379694 https://www.osapublishing.org/abstract.cfm?URI=ao-59-5-1293},
    doi = {10.1364/AO.379694},
    issn = {1559-128X}
}

@article{Millstone2005,
    title = {{Observation of a Quadrupole Plasmon Mode for a Colloidal Solution of Gold Nanoprisms}},
    year = {2005},
    journal = {Journal of the American Chemical Society},
    author = {Millstone, Jill E. and Park, Sungho and Shuford, Kevin L. and Qin, Lidong and Schatz, George C. and Mirkin, Chad A.},
    number = {15},
    month = {4},
    pages = {5312--5313},
    volume = {127},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ja043245a},
    doi = {10.1021/ja043245a},
    issn = {0002-7863}
}

@article{Shin2016,
    title = {{Observation of an exceptional point in a two-dimensional ultrasonic cavity of concentric circular shells}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Shin, Younghoon and Kwak, Hojeong and Moon, Songky and Lee, Sang-Bum and Yang, Juhee and An, Kyungwon},
    number = {1},
    month = {12},
    pages = {38826},
    volume = {6},
    url = {www.nature.com/scientificreports http://www.nature.com/articles/srep38826},
    doi = {10.1038/srep38826},
    issn = {2045-2322}
}

@article{Zhou2016,
    title = {{Observation of Considerable Upconversion Enhancement Induced by Cu 2- x S Plasmon Nanoparticles}},
    year = {2016},
    journal = {ACS Nano},
    author = {Zhou, Donglei and Liu, Dali and Xu, Wen and Yin, Ze and Chen, Xu and Zhou, Pingwei and Cui, Shaobo and Chen, Zhanguo and Song, Hongwei},
    number = {5},
    month = {5},
    pages = {5169--5179},
    volume = {10},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsnano.6b00649},
    isbn = {1936-086X (Electronic) 1936-0851 (Linking)},
    doi = {10.1021/acsnano.6b00649},
    issn = {1936-0851},
    pmid = {27149281},
    keywords = {broadening, decrease and red-shift of LSPRs, electron injection, semiconductor plasmon nanoparticles, upconversion luminescence enhancement}
}

@article{Maier2002,
    title = {{Observation of coupled plasmon-polariton modes in Au nanoparticle chain waveguides of different lengths: Estimation of waveguide loss}},
    year = {2002},
    journal = {Applied Physics Letters},
    author = {Maier, Stefan A. and Kik, Pieter G. and Atwater, Harry A.},
    number = {9},
    pages = {1714},
    volume = {81},
    url = {http://scitation.aip.org/content/aip/journal/apl/81/9/10.1063/1.1503870},
    isbn = {0003-6951},
    doi = {10.1063/1.1503870},
    issn = {00036951}
}

@article{Yallapragada2016,
    title = {{Observation of giant Goos-H{\"{a}}nchen and angular shifts at designed metasurfaces}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Yallapragada, Venkata Jayasurya and Ravishankar, Ajith P. and Mulay, Gajendra L. and Agarwal, Girish S. and Achanta, Venu Gopal},
    number = {1},
    month = {5},
    pages = {19319},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep23835%5Cnhttp://www.nature.com/articles/srep19319 http://www.nature.com/articles/srep19319},
    isbn = {2045-2322 (Electronic) 2045-2322 (Linking)},
    doi = {10.1038/srep19319},
    issn = {2045-2322},
    pmid = {26758471}
}

@article{Knipper2018,
    title = {{Observation of Giant Infrared Circular Dichroism in Plasmonic 2D-Metamaterial Arrays}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Knipper, Richard and Mayerh{\"{o}}fer, Thomas G. and Kopeck{\'{y}}, Vladimír and Huebner, Uwe and Popp, Jürgen},
    month = {2},
    pages = {acsphotonics.7b01477},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b01477},
    doi = {10.1021/acsphotonics.7b01477},
    issn = {2330-4022}
}

@article{Box2006,
    title = {{Observation of Goos-H{\"{a}}nchen shifts in metallic reflection}},
    year = {2007},
    journal = {Optics Express},
    author = {Merano, M. and Aiello, A. and ’t Hooft, G. W. and van Exter, M. P. and Eliel, E. R. and Woerdman, J. P.},
    number = {24},
    pages = {15928},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-24-15928},
    doi = {10.1364/OE.15.015928},
    issn = {1094-4087},
    arxivId = {arXiv:0709.2278v2}
}

@article{Blumel2018,
    title = {{Observation of Mie ripples in the synchrotron Fourier transform infrared spectra of spheroidal pollen grains}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Bl{\"{u}}mel, R and Lukacs, R. and Zimmermann, B and Ba{\u{g}}cıo{\u{g}}lu, M. and Kohler, A},
    number = {10},
    month = {10},
    pages = {1769},
    volume = {35},
    url = {https://doi.org/10.1364/JOSAA.35.001769 https://www.osapublishing.org/abstract.cfm?URI=josaa-35-10-1769},
    doi = {10.1364/JOSAA.35.001769},
    issn = {1084-7529},
    keywords = {(2904020) Mie theory, (3006340) Spectroscopy, OCIS codes, infrared}
}

@article{Maier2002a,
    title = {{Observation of near-field coupling in metal nanoparticle chains using far-field polarization spectroscopy}},
    year = {2002},
    journal = {Physical Review B},
    author = {Maier, Stefan A. and Brongersma, Mark L. and Kik, Pieter G. and Atwater, Harry A.},
    number = {19},
    month = {5},
    pages = {193408},
    volume = {65},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.65.193408},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.65.193408},
    issn = {0163-1829},
    pmid = {175860900034}
}

@article{Apuzzo2013,
    title = {{Observation of Near-Field Dipolar Interactions Involved in a Metal Nanoparticle Chain Waveguide}},
    year = {2013},
    journal = {Nano Letters},
    author = {Apuzzo, A. and F{\'{e}}vrier, M. and Salas-Montiel, R. and Bruyant, A. and Chelnokov, A. and L{\'{e}}rondel, G. and Dagens, B. and Blaize, S.},
    number = {3},
    month = {3},
    pages = {1000--1006},
    volume = {13},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl304164y http://pubs.acs.org/doi/10.1021/nl304164y},
    isbn = {1530-6992 (Electronic){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/nl304164y},
    issn = {1530-6984},
    pmid = {23413879},
    keywords = {Optical near field microscopy, integrated optics, localized surface plasmon, plasmonics, silicon photonics, surface plasmon polariton}
}

@article{Ruter2010,
    title = {{Observation of parity–time symmetry in optics}},
    year = {2010},
    journal = {Nature Physics},
    author = {R{\"{u}}ter, Christian E and Makris, Konstantinos G and El-Ganainy, Ramy and Christodoulides, Demetrios N and Segev, Mordechai and Kip, Detlef},
    number = {3},
    month = {3},
    pages = {192--195},
    volume = {6},
    url = {www.nature.com/naturephysics http://www.nature.com/articles/nphys1515},
    doi = {10.1038/nphys1515},
    issn = {1745-2473}
}

@article{Ade1996,
    title = {{Observation of Polymer Birefringence in Near-Field Optical Microscopy}},
    year = {1996},
    journal = {Langmuir},
    author = {Ade, H. and Toledo-Crow, R and Vaez-Iravani, M and Spontak, R. J.},
    number = {2},
    month = {1},
    pages = {231--234},
    volume = {12},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/abs/10.1021/la9500890},
    doi = {10.1021/la9500890},
    issn = {0743-7463}
}

@article{Klauck2019,
    title = {{Observation of PT-symmetric quantum interference}},
    year = {2019},
    journal = {Nature Photonics},
    author = {Klauck, F and Teuber, L and Ornigotti, M and Heinrich, M and Scheel, S and Szameit, A},
    number = {12},
    month = {12},
    pages = {883--887},
    volume = {13},
    url = {https://doi.org/10.1038/s41566-019-0517-0 http://www.nature.com/articles/s41566-019-0517-0},
    doi = {10.1038/s41566-019-0517-0},
    issn = {1749-4885}
}

@article{Tran2018,
    title = {{Observation of the nonlinear Wood's anomaly on periodic arrays of nickel nanodimers}},
    year = {2018},
    journal = {Physical Review B},
    author = {Tran, Ngoc-Minh and Chioar, Ioan-Augustin and Stein, Aaron and Alekhin, Alexandr and Juv{\'{e}}, Vincent and Vaudel, Gwenaëlle and Razdolski, Ilya and Kapaklis, Vassilios and Temnov, Vasily},
    number = {24},
    month = {12},
    pages = {245425},
    volume = {98},
    url = {https://arxiv.org/pdf/1811.04189.pdf http://arxiv.org/abs/1811.04189 https://link.aps.org/doi/10.1103/PhysRevB.98.245425},
    doi = {10.1103/PhysRevB.98.245425},
    issn = {2469-9950},
    arxivId = {1811.04189}
}

@article{Hsu2013,
    title = {{Observation of trapped light within the radiation continuum}},
    year = {2013},
    journal = {Nature},
    author = {Hsu, Chia Wei and Zhen, Bo and Lee, Jeongwon and Chua, Song-Liang and Johnson, Steven G. and Joannopoulos, John D. and Solja{\v{c}}i{\'{c}}, Marin},
    number = {7457},
    month = {7},
    pages = {188--191},
    volume = {499},
    url = {http://www.nature.com/articles/nature12289},
    doi = {10.1038/nature12289},
    issn = {0028-0836}
}

@article{Taubert2012,
    title = {{Octave-wide photonic band gap in three-dimensional plasmonic Bragg structures and limitations of radiative coupling}},
    year = {2012},
    journal = {Nature Communications},
    author = {Taubert, Richard and Dregely, Daniel and Stroucken, Tineke and Christ, Andre and Giessen, Harald},
    number = {1},
    month = {1},
    pages = {691},
    volume = {3},
    url = {https://www.nature.com/articles/ncomms1694.pdf http://www.nature.com/articles/ncomms1694},
    doi = {10.1038/ncomms1694},
    issn = {2041-1723}
}

@article{Troein2020,
    title = {{OCTAVVS: a graphical toolbox for high-throughput preprocessing and analysis of vibrational spectroscopy imaging data}},
    year = {2020},
    journal = {Methods and Protocols},
    author = {Troein, Carl and Siregar, Syahril and Beeck, Michiel Op De and Peterson, Carsten and Tunlid, Anders and Persson, Per},
    number = {2},
    month = {5},
    pages = {34},
    volume = {3},
    url = {https://www.mdpi.com/2409-9279/3/2/34},
    doi = {10.3390/mps3020034},
    issn = {2409-9279},
    keywords = {atmospheric correction, hyperspectral, infrared spectroscopy, mie scattering correction}
}

@article{Miroshnichenko2010a,
    title = {{Off-resonance field enhancement by spherical nanoshells}},
    year = {2010},
    journal = {Physical Review A},
    author = {Miroshnichenko, Andrey E},
    number = {5},
    month = {5},
    pages = {053818},
    volume = {81},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.81.053818 https://link.aps.org/doi/10.1103/PhysRevA.81.053818},
    doi = {10.1103/PhysRevA.81.053818},
    issn = {1050-2947},
    keywords = {4225Fx, 7867Bf, number(s): 4225Bs}
}

@article{Sivapalan2013,
    title = {{Off-resonance surface-enhanced Raman spectroscopy from gold nanorod suspensions as a function of aspect ratio: Not what we thought}},
    year = {2013},
    journal = {ACS Nano},
    author = {Sivapalan, Sean T. and DeVetter, Brent M. and Yang, Timothy K. and van Dijk, Thomas and Schulmerich, Matthew V. and Carney, P. Scott and Bhargava, Rohit and Murphy, Catherine J.},
    number = {3},
    month = {3},
    pages = {2099--2105},
    volume = {7},
    url = {http://pubs.acs.org/doi/abs/10.1021/nn305710k},
    isbn = {1936-086X},
    doi = {10.1021/nn305710k},
    issn = {1936-0851},
    pmid = {23438342},
    keywords = {extinction, gold nanorods, surface-enhanced Raman spectroscopy}
}

@article{Wood1902,
    title = {{On a remarkable case of uneven distribution of light in a diffraction grating spectrum}},
    year = {1902},
    journal = {Proceedings of the Physical Society of London},
    author = {Wood, R W},
    number = {1},
    month = {6},
    pages = {269--275},
    volume = {18},
    url = {http://stacks.iop.org/1478-7814/18/i=1/a=325?key=crossref.7ebbe1383fb00dffe4b52e1569cdd953},
    doi = {10.1088/1478-7814/18/1/325},
    issn = {1478-7814}
}

@article{Moroz2019,
    title = {{On beautiful analytic structure of the S -matrix}},
    year = {2019},
    journal = {New Journal of Physics},
    author = {Moroz, Alexander and Miroshnichenko, Andrey E},
    number = {10},
    month = {10},
    pages = {103035},
    volume = {21},
    url = {http://iopscience.iop.org/article/10.1088/1367-2630/ab484b https://iopscience.iop.org/article/10.1088/1367-2630/ab484b},
    doi = {10.1088/1367-2630/ab484b},
    issn = {1367-2630}
}

@article{Karpov2012a,
    title = {{On coagulation of polydisperse metal nanocolloids and conditions for applicability of the Muller-Smoluchowski theory}},
    year = {2012},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Semina, P. N.},
    number = {3},
    month = {5},
    pages = {295--304},
    volume = {74},
    url = {http://link.springer.com/10.1134/S1061933X12030040},
    doi = {10.1134/S1061933X12030040},
    issn = {1061-933X}
}

@article{Jacak2013,
    title = {{On Plasmon Polariton Propagation Along Metallic Nano-Chain}},
    year = {2013},
    journal = {Plasmonics},
    author = {Jacak, Witold A.},
    number = {3},
    month = {9},
    pages = {1317--1333},
    volume = {8},
    url = {http://link.springer.com/10.1007/s11468-013-9528-8},
    doi = {10.1007/s11468-013-9528-8},
    issn = {1557-1955},
    pmid = {23956703},
    keywords = {Lorentz friction, Metallic nano-chain, Plasmon polariton, Plasmons, Undamped propagation}
}

@article{Guseinov2009,
    title = {{On the concept of spectral singularities}},
    year = {2009},
    journal = {Pramana},
    author = {Guseinov, Gusein SH},
    number = {3},
    month = {9},
    pages = {587--603},
    volume = {73},
    url = {http://link.springer.com/10.1007/s12043-009-0111-y},
    doi = {10.1007/s12043-009-0111-y},
    issn = {0304-4289},
    keywords = {Non-Hermitian Hamiltonian, ex-pansion in eigenfunctions, resolvent, spectral singularity, spectrum}
}

@article{Rezaei2017,
    title = {{On the correlation of absorption cross-section with plasmonic color generation}},
    year = {2017},
    journal = {Optics Express},
    author = {Rezaei, Soroosh Daqiqeh and Ho, Jinfa and Ng, Ray Jia Hong and Ramakrishna, Seeram and Yang, Joel K. W.},
    number = {22},
    month = {10},
    pages = {27652--27664},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-22-27652},
    doi = {10.1364/OE.25.027652},
    issn = {1094-4087}
}

@article{Bucci1989,
    title = {{On the degrees of freedom of scattered fields}},
    year = {1989},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Bucci, O.M. and Franceschetti, G.},
    number = {7},
    month = {7},
    pages = {918--926},
    volume = {37},
    url = {http://ieeexplore.ieee.org/document/29386/},
    doi = {10.1109/8.29386},
    issn = {0018926X}
}

@article{Rayleigh1907,
    title = {{On the dynamical theory of gratings}},
    year = {1907},
    journal = {Proceedings of the Royal Society A},
    author = {Rayleigh, L.},
    number = {532},
    month = {8},
    pages = {399--416},
    volume = {79},
    url = {http://rspa.royalsocietypublishing.org/cgi/doi/10.1098/rspa.1907.0051},
    doi = {10.1098/rspa.1907.0051},
    issn = {1364-5021}
}

@article{Apresyan2017,
    title = {{On the effective medium model for particles with a complex structure}},
    year = {2017},
    journal = {Technical Physics},
    author = {Apresyan, L A and Vlasov, D V and Zadorin, D A and Krasovskii, V I},
    number = {1},
    month = {1},
    pages = {6--13},
    volume = {62},
    url = {https://link.springer.com/content/pdf/10.1134%2FS1063784217010029.pdf http://link.springer.com/10.1134/S1063784217010029},
    doi = {10.1134/S1063784217010029},
    issn = {1063-7842}
}

@article{Zuloaga2011,
    title = {{On the energy shift between near-field and far-field peak intensities in localized plasmon systems}},
    year = {2011},
    journal = {Nano Letters},
    author = {Zuloaga, Jorge and Nordlander, Peter},
    number = {3},
    month = {3},
    pages = {1280--1283},
    volume = {11},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/nl1043242},
    doi = {10.1021/nl1043242},
    issn = {1530-6984},
    keywords = {Plasmonics, SERS, field enhancement, nanoparticle}
}

@article{Moroz2019a,
    title = {{On the Heisenberg condition in the presence of redundant poles of the S-matrix}},
    year = {2019},
    journal = {Europhysics Letters},
    author = {Moroz, Alexander and Miroshnichenko, Andrey E.},
    number = {3},
    month = {6},
    pages = {30003},
    volume = {126},
    url = {https://iopscience.iop.org/article/10.1209/0295-5075/126/30003},
    doi = {10.1209/0295-5075/126/30003},
    issn = {1286-4854},
    arxivId = {1904.03227}
}

@article{Mayerich2014,
    title = {{On the importance of image formation optics in the design of infrared spectroscopic imaging systems}},
    year = {2014},
    journal = {The Analyst},
    author = {Mayerich, David and van Dijk, Thomas and Walsh, Michael J and Schulmerich, Matthew V and Carney, P Scott and Bhargava, Rohit},
    number = {16},
    month = {6},
    pages = {4031},
    volume = {139},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=4104806&tool=pmcentrez&rendertype=abstract http://xlink.rsc.org/?DOI=C3AN01687K},
    isbn = {1364-5528 (Electronic){\textbackslash}r0003-2654 (Linking)},
    doi = {10.1039/C3AN01687K},
    issn = {0003-2654},
    pmid = {24936526},
    keywords = {Algorithms, Computer-Assisted, Computer-Assisted: instrumentati, Computer-Assisted: methods, Equipment Design, Image Processing, Infrared, Infrared: instrumentation, Infrared: methods, Microscopy, Microscopy: instrumentation, Microscopy: methods, Spectrophotometry}
}

@article{Nash1995,
    title = {{On the Kramers-Kronig Relation for the Phase Spectrum}},
    year = {1995},
    journal = {Journal of Modern Optics},
    author = {Nash, Patrick L. and Bell, R.J. and Alexander, Ralph},
    number = {9},
    month = {9},
    pages = {1837--1842},
    volume = {42},
    url = {http://www.tandfonline.com/doi/pdf/10.1080/09500349514551601 http://www.tandfonline.com/doi/abs/10.1080/09500349514551601},
    doi = {10.1080/09500349514551601},
    issn = {0950-0340}
}

@article{Andre2010,
    title = {{On the Kramers–Kronig transform with logarithmic kernel for the reflection phase in the Drude model}},
    year = {2010},
    journal = {Journal of Modern Optics},
    author = {Andr{\'{e}}, Jean-Michel and Le Guen, Karine and Jonnard, Philippe and Mahne, Nicola and Giglia, Angelo and Nannarone, Stefano},
    number = {16},
    month = {9},
    pages = {1504--1512},
    volume = {57},
    url = {http://www.tandfonline.com/doi/pdf/10.1080/09500340.2010.506015?needAccess=true http://www.tandfonline.com/doi/abs/10.1080/09500340.2010.506015},
    doi = {10.1080/09500340.2010.506015},
    issn = {0950-0340},
    keywords = {Drudemodel, Kramers–Kroniganalysis, reflectance, thinfilms}
}

@article{Lee2017,
    title = {{On the non-existence of the so-called “electric field standing wave effect” in transflection FTIR spectra}},
    year = {2017},
    journal = {Vibrational Spectroscopy},
    author = {Lee, Joe},
    month = {5},
    pages = {104--111},
    volume = {90},
    url = {https://ac.els-cdn.com/S0924203116302880/1-s2.0-S0924203116302880-main.pdf?_tid=9ac5afa4-b34a-11e7-a581-00000aab0f02&acdnat=1508252047_f608d634ef2a55a17d6dfe79ac62c3cb http://linkinghub.elsevier.com/retrieve/pii/S0924203116302880},
    doi = {10.1016/j.vibspec.2017.03.007},
    issn = {09242031},
    keywords = {Electric field standing wave and its so-called eff, Fourier transform infrared spectroscopy, Fresnel-Airy simulation, Poynting vector}
}

@article{Hohage2001,
    title = {{On the numerical solution of a three-dimensional inverse medium scattering problem}},
    year = {2001},
    journal = {Inverse Problems},
    author = {Hohage, Thorsten},
    number = {6},
    month = {12},
    pages = {1743--1763},
    volume = {17},
    url = {http://iopscience.iop.org/0266-5611/17/6/314 http://stacks.iop.org/0266-5611/17/i=6/a=314?key=crossref.3ee65e97ec2a077ffe9e518350d6c373},
    doi = {10.1088/0266-5611/17/6/314},
    issn = {0266-5611}
}

@article{Onofri1996,
    title = {{On the optical diagnosis and sizing of spherical coated and multilayered particles with phase-Doppler anemometry}},
    year = {1996},
    journal = {Particle {\&} Particle Systems Characterization},
    author = {Onofri, Fabrice and Blondel, Damien and Gr{\'{e}}han, Gérard and Gouesbet, Gérard},
    number = {2},
    month = {4},
    pages = {104--111},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/ppsc.19960130208},
    doi = {10.1002/ppsc.19960130208},
    issn = {09340866}
}

@article{Gouesbet2009,
    title = {{On the optical theorem and non-plane-wave scattering in quantum mechanics}},
    year = {2009},
    journal = {Journal of Mathematical Physics},
    author = {Gouesbet, G},
    number = {11},
    month = {11},
    pages = {112302},
    volume = {50},
    url = {https://doi.org/10.1063/1.3256127 http://aip.scitation.org/doi/10.1063/1.3256127},
    doi = {10.1063/1.3256127},
    issn = {0022-2488}
}

@article{Marengo1999,
    title = {{On the radiating and nonradiating components of scalar, electromagnetic, and weak gravitational sources}},
    year = {1999},
    journal = {Physical Review Letters},
    author = {Marengo, Edwin A and Ziolkowski, Richard W},
    number = {17},
    month = {10},
    pages = {3345--3349},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.83.3345},
    doi = {10.1103/PhysRevLett.83.3345},
    issn = {0031-9007}
}

@article{Plaskett1963,
    title = {{On the Robinson and Price (Kramers—Kronig) Method of Interpreting Reflection Data Taken through a Transparent Window}},
    year = {1963},
    journal = {The Journal of Chemical Physics},
    author = {Plaskett, J S and Schatz, P N},
    number = {3},
    month = {2},
    pages = {612--617},
    volume = {38},
    url = {http://dx.doi.org/10.1063/1.1733714 http://aip.scitation.org/toc/jcp/38/3 http://aip.scitation.org/doi/10.1063/1.1733714},
    doi = {10.1063/1.1733714},
    issn = {0021-9606}
}

@article{DeL.Kronig1926,
    title = {{On the Theory of Dispersion of X-Rays}},
    year = {1926},
    journal = {Journal of the Optical Society of America},
    author = {de L. Kronig, R.},
    number = {6},
    month = {6},
    pages = {547},
    volume = {12},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josa-12-6-547},
    doi = {10.1364/JOSA.12.000547},
    issn = {0030-3941}
}

@article{Yavas2017,
    title = {{On-a-chip biosensing based on all-dielectric nanoresonators}},
    year = {2017},
    journal = {Nano Letters},
    author = {Yavas, Ozlem and Svedendahl, Mikael and Dobosz, Paulina and Sanz, Vanesa and Quidant, Romain},
    number = {7},
    month = {7},
    pages = {4421--4426},
    volume = {17},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b01518},
    doi = {10.1021/acs.nanolett.7b01518},
    issn = {1530-6984}
}

@article{Saha2018,
    title = {{On-Chip Hybrid Photonic-Plasmonic Waveguides with Ultrathin Titanium Nitride Films}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Saha, Soham and Dutta, Aveek and Kinsey, Nathaniel and Kildishev, Alexander V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    month = {10},
    pages = {acsphotonics.8b00885},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00885},
    doi = {10.1021/acsphotonics.8b00885},
    issn = {2330-4022}
}

@article{Pankin2020,
    title = {{One-dimensional photonic bound states in the continuum}},
    year = {2020},
    journal = {Communications Physics},
    author = {Pankin, P S and Wu, B.-R. and Yang, J.-H. and Chen, K.-P. and Timofeev, I V and Sadreev, A F},
    number = {1},
    month = {12},
    pages = {91},
    volume = {3},
    url = {http://www.nature.com/articles/s42005-020-0353-z},
    isbn = {4200502003},
    doi = {10.1038/s42005-020-0353-z},
    issn = {2399-3650}
}

@article{Lin2005,
    title = {{One-dimensional plasmon coupling by facile self-assembly of gold nanoparticles into branched chain networks}},
    year = {2005},
    journal = {Advanced Materials},
    author = {Lin, Shan and Li, Mei and Dujardin, Erik and Girard, Christian and Mann, Stephen},
    number = {21},
    pages = {2553--2559},
    volume = {17},
    isbn = {1521-4095},
    doi = {10.1002/adma.200500828},
    issn = {09359648}
}

@article{Rekola2018,
    title = {{One-dimensional plasmonic nanoparticle chain lasers}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Rekola, Heikki Tapani and Hakala, Tommi K and T{\"{o}}rm{\"{a}}, Päivi},
    number = {5},
    month = {5},
    pages = {1822--1826},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00001 https://pubs.acs.org/doi/10.1021/acsphotonics.8b00001},
    doi = {10.1021/acsphotonics.8b00001},
    issn = {2330-4022},
    keywords = {1 traditional laser sources, aluminum nanoparticles, holds promise for new, integrated photonic circuits, laser sources of light, nanolasers, plasmonic crystals, plasmonics, relying, ringing the size of, surface lattice resonances, technological applications in, to the nanoscale}
}

@article{Liu2017b,
    title = {{Open Resonator Electric Spaser}},
    year = {2017},
    journal = {ACS Nano},
    author = {Liu, Bobo and Zhu, Weiren and Gunapala, Sarath D and Stockman, Mark I and Premaratne, Malin},
    month = {10},
    pages = {acsnano.7b06735},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.7b06735 http://pubs.acs.org/doi/10.1021/acsnano.7b06735},
    doi = {10.1021/acsnano.7b06735},
    issn = {1936-0851}
}

@article{Tuersun2013,
    title = {{Optical absorption analysis and optimization of gold nanoshells}},
    year = {2013},
    journal = {Applied Optics},
    author = {Tuersun, Paerhatijiang and Han, Xiang'e},
    number = {6},
    month = {2},
    pages = {1325},
    volume = {52},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-52-6-1325},
    doi = {10.1364/AO.52.001325},
    issn = {0003-6935},
    pmid = {23435006}
}

@article{Wang2018,
    title = {{Optical absorption of carbon-gold core-shell nanoparticles}},
    year = {2018},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Wang, Zhaolong and Quan, Xiaojun and Zhang, Zhuomin and Cheng, Ping},
    month = {1},
    pages = {291--298},
    volume = {205},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407317304582},
    doi = {10.1016/j.jqsrt.2017.08.001},
    issn = {00224073}
}

@article{Auguie2018,
    title = {{Optical absorption of dye molecules in a spherical shell geometry}},
    year = {2018},
    journal = {Journal of Physical Chemistry C},
    author = {Augui{\'{e}}, Baptiste and Le Ru, Eric C},
    number = {33},
    month = {8},
    pages = {19110--19115},
    volume = {122},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.jpcc.8b05542},
    doi = {10.1021/acs.jpcc.8b05542},
    issn = {1932-7447}
}

@article{Doremus1998,
    title = {{Optical absorption of island films of noble metals: wave length of the plasma absorption band}},
    year = {1998},
    journal = {Thin Solid Films},
    author = {Doremus, Robert},
    number = {1-2},
    month = {8},
    pages = {205--210},
    volume = {326},
    url = {http://ac.els-cdn.com/S0040609098005549/1-s2.0-S0040609098005549-main.pdf?_tid=079e4aac-3a4a-11e7-9fc8-00000aab0f02&acdnat=1494947708_edc5af93b1a4fa2921f4863da8a55aff http://linkinghub.elsevier.com/retrieve/pii/S0040609098005549},
    doi = {10.1016/S0040-6090(98)00554-9},
    issn = {00406090},
    keywords = {Copper, Gold, Optical properties, Silver}
}

@article{NoTitle,
    title = {{No Title}},
    doi = {10.1177/0003702818791939}
}
@article{Granqvist1978,
    title = {{Optical absorption of ultrafine metal spheres with dielectric cores}},
    year = {1978},
    journal = {Z. Phys. B},
    author = {Granqvist, C. G. and Hunderi, O.},
    number = {1},
    month = {3},
    pages = {47--51},
    volume = {30},
    url = {http://link.springer.com/10.1007/BF01323667},
    doi = {10.1007/BF01323667},
    issn = {0340-224X}
}

@article{Grober1997,
    title = {{Optical antenna: Towards a unity efficiency near-field optical probe}},
    year = {1997},
    journal = {Applied Physics Letters},
    author = {Grober, Robert D. and Schoelkopf, Robert J. and Prober, Daniel E.},
    number = {11},
    month = {3},
    pages = {1354--1356},
    volume = {70},
    url = {http://aip.scitation.org/doi/10.1063/1.118577},
    doi = {10.1063/1.118577},
    issn = {0003-6951}
}

@article{Bharadwaj2009,
    title = {{Optical antennas}},
    year = {2009},
    journal = {Advances in Optics and Photonics},
    author = {Bharadwaj, Palash and Deutsch, Bradley and Novotny, Lukas},
    number = {3},
    month = {11},
    pages = {438--483},
    volume = {1},
    url = {https://www.osapublishing.org/aop/abstract.cfm?uri=aop-1-3-438},
    isbn = {1943-8206},
    doi = {10.1364/AOP.1.000438},
    issn = {1943-8206},
    pmid = {21369032}
}

@article{Crozier2003,
    title = {{Optical antennas: Resonators for local field enhancement}},
    year = {2003},
    journal = {Journal of Applied Physics},
    author = {Crozier, K. B. and Sundaramurthy, A. and Kino, G. S. and Quate, C. F.},
    number = {7},
    month = {10},
    pages = {4632--4642},
    volume = {94},
    url = {http://aip.scitation.org/doi/10.1063/1.1602956},
    doi = {10.1063/1.1602956},
    issn = {0021-8979}
}

@article{Lien2017,
    title = {{Optical Asymmetry and Nonlinear Light Scattering from Colloidal Gold Nanorods}},
    year = {2017},
    journal = {ACS Nano},
    author = {Lien, Miao-Bin and Kim, Ji-Young and Han, Myung-Geun and Chang, You-Chia and Chang, Yu-Chung and Ferguson, Heather J and Zhu, Yimei and Herzing, Andrew A and Schotland, John C and Kotov, Nicholas A and Norris, Theodore B},
    number = {6},
    month = {6},
    pages = {5925--5932},
    volume = {11},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsnano.7b01665 http://pubs.acs.org/doi/abs/10.1021/acsnano.7b01665},
    doi = {10.1021/acsnano.7b01665},
    issn = {1936-0851},
    keywords = {condensed matter science, gold nanorods, nanophotonics, nonlinear optics, plasmonics}
}

@article{Narimanov2009,
    title = {{Optical black hole: Broadband omnidirectional light absorber}},
    year = {2009},
    journal = {Applied Physics Letters},
    author = {Narimanov, Evgenii E. and Kildishev, Alexander V.},
    number = {4},
    month = {7},
    pages = {041106},
    volume = {95},
    url = {http://aip.scitation.org/doi/10.1063/1.3184594},
    isbn = {0003-6951},
    doi = {10.1063/1.3184594},
    issn = {0003-6951},
    pmid = {20621188}
}

@article{Penninkhof2008a,
    title = {{Optical cavity modes in gold shell colloids}},
    year = {2008},
    journal = {Journal of Applied Physics},
    author = {Penninkhof, J. J. and Sweatlock, L. A. and Moroz, A. and Atwater, H. A. and van Blaaderen, A. and Polman, A.},
    number = {12},
    month = {6},
    pages = {123105},
    volume = {103},
    url = {http://aip.scitation.org/doi/10.1063/1.2939249},
    doi = {10.1063/1.2939249},
    issn = {0021-8979}
}

@article{Chen2018,
    title = {{Optical cavity-enhanced localized surface plasmon resonance for high-quality sensing}},
    year = {2018},
    journal = {IEEE Photonics Technology Letters},
    author = {Chen, Jing and Zhang, Qian and Peng, Cheng and Tang, Chaojun and Shen, Xueyang and Deng, Licheng and Park, Gun-Sik},
    number = {8},
    month = {4},
    pages = {728--731},
    volume = {30},
    url = {http://ieeexplore.ieee.org/document/8310555/},
    doi = {10.1109/LPT.2018.2814216},
    issn = {1041-1135}
}

@article{Kooij2002,
    title = {{Optical Characterization of Thin Colloidal Gold Films by Spectroscopic Ellipsometry}},
    year = {2002},
    journal = {Langmuir},
    author = {Kooij, E Stefan and Wormeester, Herbert and Brouwer, E A Martijn and van Vroonhoven, Esther and van Silfhout, Arend and Poelsema, Bene},
    number = {11},
    month = {5},
    pages = {4401--4413},
    volume = {18},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/la0256127 http://pubs.acs.org/doi/abs/10.1021/la0256127},
    doi = {10.1021/la0256127},
    issn = {0743-7463}
}

@article{Werner2009,
    title = {{Optical Constants and Inelastic Electron-Scattering Data for 17 Elemental Metals}},
    year = {2009},
    journal = {Journal of Physical and Chemical Reference Data},
    author = {Werner, Wolfgang S. M. and Glantschnig, Kathrin and Ambrosch-Draxl, Claudia},
    number = {4},
    month = {12},
    pages = {1013--1092},
    volume = {38},
    publisher = {American Institute of Physics for the National Institute of Standards and Technology},
    url = {http://aip.scitation.org/doi/10.1063/1.3243762},
    doi = {10.1063/1.3243762},
    issn = {0047-2689},
    keywords = {bismuth, cobalt, copper, density functional theory, dielectric function, electron energy loss spectra, electron scattering, gold, iron, lead, molybdenum, nickel, optical constants, palladium, platinum, silver, tellurium, titanium, tungsten, vanadium, zinc}
}

@article{Robinson1952,
    title = {{Optical Constants by Reflection}},
    year = {1952},
    journal = {Proceedings of the Physical Society. Section B},
    author = {Robinson, T S},
    number = {11},
    month = {11},
    pages = {910--911},
    volume = {65},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0370-1301/65/i=11/a=113?key=crossref.5d7aa21409065500c051d9436078974d},
    doi = {10.1088/0370-1301/65/11/113},
    issn = {0370-1301}
}

@article{Johnson1972,
    title = {{Optical constants of the noble metals}},
    year = {1972},
    journal = {Physical Review B},
    author = {Johnson, P. B. and Christy, R. W.},
    number = {12},
    month = {12},
    pages = {4370--4379},
    volume = {6},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.6.4370},
    isbn = {9788122408560},
    doi = {10.1103/PhysRevB.6.4370},
    issn = {0556-2805},
    pmid = {15999138},
    arxivId = {arXiv:1011.1669v3}
}

@article{Aroua2014,
    title = {{Optical diode based on plasmonic nanosphere chains}},
    year = {2014},
    journal = {Optics Communications},
    author = {Aroua, W. and AbdelMalek, F. and Kamli, Ali A.},
    month = {12},
    pages = {25--30},
    volume = {332},
    publisher = {Elsevier},
    url = {http://dx.doi.org/10.1016/j.optcom.2014.06.016 http://linkinghub.elsevier.com/retrieve/pii/S003040181400563X},
    doi = {10.1016/j.optcom.2014.06.016},
    issn = {00304018},
    keywords = {Metallic nanoparticles, Optical diode, Plasmonic chain}
}

@article{Yamaguchi1974,
    title = {{Optical effect of the substrate on the anomalous absorption of aggregated silver films}},
    year = {1974},
    journal = {Thin Solid Films},
    author = {Yamaguchi, T and Yoshida, S and Kinbara, A},
    number = {1},
    month = {3},
    pages = {173--187},
    volume = {21},
    url = {http://ac.els-cdn.com/0040609074900996/1-s2.0-0040609074900996-main.pdf?_tid=855577fc-3a47-11e7-b2ac-00000aab0f6c&acdnat=1494946631_7999e1fc4f7573380a7fc92cb82da50b http://linkinghub.elsevier.com/retrieve/pii/0040609074900996},
    doi = {10.1016/0040-6090(74)90099-6},
    issn = {00406090}
}

@article{Gunde1992,
    title = {{Optical Effects in IR Spectroscopy: Thickness-Dependent Positions of Absorbance Lines in Spectra of Thin Films}},
    year = {1992},
    journal = {Applied Spectroscopy},
    author = {Gunde, Marta Klanjšek},
    number = {2},
    month = {2},
    pages = {365--372},
    volume = {46},
    url = {http://journals.sagepub.com/doi/10.1366/0003702924125429},
    doi = {10.1366/0003702924125429},
    issn = {0003-7028}
}

@article{Lapotko2009b,
    title = {{Optical excitation and detection of vapor bubbles around plasmonic nanoparticles}},
    year = {2009},
    journal = {Optics Express},
    author = {Lapotko, Dmitri},
    number = {4},
    month = {2},
    pages = {2538},
    volume = {17},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-17-4-2538},
    doi = {10.1364/OE.17.002538},
    issn = {1094-4087},
    keywords = {Particles, Photothermal effects, Scattering, particles}
}

@article{Qian2012,
    title = {{Optical Extinction Properties of Perforated Gold-Silica-Gold Multilayer Nanoshells}},
    year = {2012},
    journal = {The Journal of Physical Chemistry C},
    author = {Qian, Jun and Wang, Wudeng and Li, Yudong and Xu, Jingjun and Sun, Qian},
    number = {18},
    month = {5},
    pages = {10349--10355},
    volume = {116},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/jp3003189},
    doi = {10.1021/jp3003189},
    issn = {1932-7447}
}

@article{Liu2014c,
    title = {{Optical magnetic mirrors without metals}},
    year = {2014},
    journal = {Optica},
    author = {Liu, Sheng and Sinclair, Michael B. and Mahony, Thomas S. and Jun, Young Chul and Campione, Salvatore and Ginn, James and Bender, Daniel A. and Wendt, Joel R. and Ihlefeld, Jon F. and Clem, Paul G. and Wright, Jeremy B. and Brener, Igal},
    number = {4},
    month = {10},
    pages = {250--256},
    volume = {1},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-1-4-250},
    doi = {10.1364/OPTICA.1.000250},
    issn = {2334-2536}
}

@article{Bauer2003,
    title = {{Optical multilayers for ultra-narrow bandpass filters fabricated by PICVD}},
    year = {2003},
    journal = {Thin Solid Films},
    author = {Bauer, S. and Klippe, L. and Rothhaar, U. and Kuhr, M.},
    number = {1-2},
    month = {10},
    pages = {189--193},
    volume = {442},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0040609003009817},
    doi = {10.1016/S0040-6090(03)00981-7},
    issn = {00406090},
    keywords = {Interfaces, Optical coatings, Optoelectronic devices, Plasma processing and deposition}
}

@article{Munarriz2013,
    title = {{Optical Nanoantennas with Tunable Radiation Patterns}},
    year = {2013},
    journal = {Nano Letters},
    author = {Mun{\'{a}}rriz, J. and Malyshev, A. V. and Malyshev, V. A. and Knoester, J.},
    number = {2},
    month = {2},
    pages = {444--450},
    volume = {13},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl303815a},
    doi = {10.1021/nl303815a},
    issn = {1530-6984},
    keywords = {directional emission, metallic nanoparticle arrays, nanosensing, optical nanoantennas, phased array emitters, plasmonics}
}

@article{Khlebtsov2010,
    title = {{Optical properties and biomedical applications of plasmonic nanoparticles}},
    year = {2010},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Khlebtsov, Nikolai G. and Dykman, Lev A.},
    number = {1},
    month = {1},
    pages = {1--35},
    volume = {111},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407309002581},
    doi = {10.1016/j.jqsrt.2009.07.012},
    issn = {00224073}
}

@article{Cortie2010,
    title = {{Optical properties and plasmon resonances of titanium nitride nanostructures}},
    year = {2010},
    journal = {Nanotechnology},
    author = {Cortie, M B and Giddings, J and Dowd, A},
    number = {11},
    month = {3},
    pages = {115201},
    volume = {21},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0957-4484/21/i=11/a=115201?key=crossref.9fc2a3de4c8eea8313dda963d3a4bad1},
    doi = {10.1088/0957-4484/21/11/115201},
    issn = {0957-4484}
}

@article{Patsalas2015,
    title = {{Optical Properties and Plasmonic Performance of Titanium Nitride}},
    year = {2015},
    journal = {Materials},
    author = {Patsalas, Panos and Kalfagiannis, Nikolaos and Kassavetis, Spyros},
    number = {6},
    month = {5},
    pages = {3128--3154},
    volume = {8},
    publisher = {Multidisciplinary Digital Publishing Institute},
    url = {http://www.mdpi.com/1996-1944/8/6/3128/},
    doi = {10.3390/ma8063128},
    issn = {1996-1944},
    keywords = {ellipsometry, optical properties, plasmonics, polaritonics, titanium nitride}
}

@article{Liu2018g,
    title = {{Optical properties and sensing performance of Au/SiO2 triangles arrays on reflection Au layer}},
    year = {2018},
    journal = {Nanoscale Research Letters},
    author = {Liu, Xianchao and Wang, Jun and Gou, Jun and Ji, Chunhui and Cui, Guanhao},
    number = {1},
    month = {12},
    pages = {335},
    volume = {13},
    publisher = {Nanoscale Research Letters},
    url = {https://nanoscalereslett.springeropen.com/articles/10.1186/s11671-018-2755-3},
    doi = {10.1186/s11671-018-2755-3},
    issn = {1931-7573},
    keywords = {Absorber, Figure of merit, Localized surface plasmon, Sensing, Triangle arrays}
}

@article{Gaudry2001,
    title = {{Optical properties of <math display="inline"> <mo>(</mo> <mrow> <msub> <mrow> <mi mathvariant="normal">Au</mi> </mrow> <mrow> <mi>x</mi> </mrow> </msub> </mrow> <mrow> <msub> <mrow> <mi mathvariant="normal">Ag</mi> </mrow> <mrow> <mn>1</mn> <mi>−</mi> <mi}},
    year = {2001},
    journal = {Physical Review B},
    author = {Gaudry, M and Lerm{\'{e}}, J and Cottancin, E and Pellarin, M and Vialle, J. -L and Broyer, M and Pr{\'{e}}vel, B. and Treilleux, M and M{\'{e}}linon, P.},
    number = {8},
    month = {8},
    pages = {085407},
    volume = {64},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.64.085407},
    doi = {10.1103/PhysRevB.64.085407},
    issn = {0163-1829},
    keywords = {3640Gk, 3640Vz, 3640c, numbers: 7350Mx}
}

@article{Doyle1989,
    title = {{Optical properties of a suspension of metal spheres}},
    year = {1989},
    journal = {Physical Review B},
    author = {Doyle, William T.},
    number = {14},
    month = {5},
    pages = {9852--9858},
    volume = {39},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.39.9852},
    doi = {10.1103/PhysRevB.39.9852},
    issn = {0163-1829}
}

@article{Aspnes1986,
    title = {{Optical properties of Al x Ga 1- x As}},
    year = {1986},
    journal = {Journal of Applied Physics},
    author = {Aspnes, D. E. and Kelso, S. M. and Logan, R. A. and Bhat, R.},
    number = {2},
    month = {7},
    pages = {754--767},
    volume = {60},
    url = {http://aip.scitation.org/doi/10.1063/1.337426},
    doi = {10.1063/1.337426},
    issn = {0021-8979}
}

@article{Norrman1978,
    title = {{Optical properties of discontinuous gold films}},
    year = {1978},
    journal = {Physical Review B},
    author = {Norrman, S and Andersson, T and Granqvist, C. G. and Hunderi, O.},
    number = {2},
    month = {7},
    pages = {674--695},
    volume = {18},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.18.674 https://link.aps.org/doi/10.1103/PhysRevB.18.674},
    doi = {10.1103/PhysRevB.18.674},
    issn = {0163-1829}
}

@article{Ordal1985,
    title = {{Optical properties of fourteen metals in the infrared and far infrared: Al, Co, Cu, Au, Fe, Pb, Mo, Ni, Pd, Pt, Ag, Ti, V, and W}},
    year = {1985},
    journal = {Applied Optics},
    author = {Ordal, M. A. and Bell, Robert J. and Alexander, R. W. and Long, L. L. and Querry, M. R.},
    number = {24},
    month = {12},
    pages = {4493--4499},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-24-24-4493},
    doi = {10.1364/AO.24.004493},
    issn = {0003-6935}
}

@article{Palpant1998,
    title = {{Optical properties of gold clusters in the size range 2–4 nm}},
    year = {1998},
    journal = {Physical Review B},
    author = {Palpant, B and Pr{\'{e}}vel, B. and Lerm{\'{e}}, J and Cottancin, E and Pellarin, M and Treilleux, M and Perez, A and Vialle, J L and Broyer, M},
    number = {3},
    month = {1},
    pages = {1963--1970},
    volume = {57},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.57.1963},
    doi = {10.1103/PhysRevB.57.1963},
    issn = {0163-1829}
}

@article{Hu2008,
    title = {{Optical properties of gold-silica-gold multilayer nanoshells}},
    year = {2008},
    journal = {Optics Express},
    author = {Hu, Ying and Fleming, Ryan C. and Drezek, Rebekah A.},
    number = {24},
    month = {11},
    pages = {19579},
    volume = {16},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-16-24-19579},
    doi = {10.1364/OE.16.019579},
    issn = {1094-4087},
    keywords = {Mie theory, Nanophotonics and photonic crystals, Surface plasmons}
}

@article{Cohen1973,
    title = {{Optical Properties of Granular Silver and Gold Films}},
    year = {1973},
    journal = {Physical Review B},
    author = {Cohen, R W and Cody, G D and Coutts, M D and Abeles, B},
    number = {8},
    month = {10},
    pages = {3689--3701},
    volume = {8},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.8.3689 https://link.aps.org/doi/10.1103/PhysRevB.8.3689},
    doi = {10.1103/PhysRevB.8.3689},
    issn = {0556-2805}
}

@book{Kreibig1995,
    title = {{Optical Properties of Metal Clusters}},
    year = {1995},
    author = {Kreibig, Uwe and Vollmer, Michael},
    series = {Springer Series in Materials Science},
    volume = {25},
    publisher = {Springer Berlin Heidelberg},
    url = {http://link.springer.com/10.1007/978-3-662-09109-8},
    address = {Berlin, Heidelberg},
    isbn = {978-3-642-08191-0},
    doi = {10.1007/978-3-662-09109-8}
}

@article{Ross2016,
    title = {{Optical properties of one-, two-, and three-dimensional arrays of plasmonic nanostructures}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Ross, Michael B. and Mirkin, Chad A. and Schatz, George C.},
    number = {2},
    month = {1},
    pages = {816--830},
    volume = {120},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.5b10800 http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.5b10800},
    isbn = {1932-7447},
    doi = {10.1021/acs.jpcc.5b10800},
    issn = {1932-7447}
}

@article{Ruppin1975,
    title = {{Optical properties of small metal spheres}},
    year = {1975},
    journal = {Physical Review B},
    author = {Ruppin, R.},
    number = {8},
    month = {4},
    pages = {2871--2876},
    volume = {11},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.11.2871},
    doi = {10.1103/PhysRevB.11.2871},
    issn = {0556-2805}
}

@article{Penninkhof2008,
    title = {{Optical properties of spherical and oblate spheroidal gold shell colloids}},
    year = {2008},
    journal = {Journal of Physical Chemistry C},
    author = {Penninkhof, J. J. and Moroz, A. and van Blaaderen, A. and Polman, A.},
    number = {11},
    month = {3},
    pages = {4146--4150},
    volume = {112},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp710780j},
    isbn = {1932-7447},
    doi = {10.1021/jp710780j},
    issn = {1932-7447}
}

@article{Dignam1973,
    title = {{Optical properties of sub-monolayer molecular films}},
    year = {1973},
    journal = {Journal of the Chemical Society, Faraday Transactions 2},
    author = {Dignam, M J and Moskovits, M.},
    pages = {56},
    volume = {69},
    url = {http://pubs.rsc.org/en/content/articlepdf/1973/f2/f29736900056 http://xlink.rsc.org/?DOI=f29736900056},
    doi = {10.1039/f29736900056},
    issn = {0300-9238}
}

@article{Stafanou1991,
    title = {{Optical properties of thin discontinuous metal films}},
    year = {1991},
    journal = {Journal of Physics: Condensed Matter},
    author = {Stafanou, N and Modinos, A},
    number = {41},
    month = {10},
    pages = {8149--8157},
    volume = {3},
    url = {http://stacks.iop.org/0953-8984/3/i=41/a=013?key=crossref.f2886ce594464f89ed51a17b44974fde},
    doi = {10.1088/0953-8984/3/41/013},
    issn = {0953-8984}
}

@article{Aspnes1982a,
    title = {{Optical properties of thin films}},
    year = {1982},
    journal = {Thin Solid Films},
    author = {Aspnes, D.E.},
    number = {3},
    month = {3},
    pages = {249--262},
    volume = {89},
    url = {http://ac.els-cdn.com/0040609082905909/1-s2.0-0040609082905909-main.pdf?_tid=38cb521e-39a5-11e7-9155-00000aacb362&acdnat=1494876924_a8ffa52ef5361a880be8f6d549a3782b http://linkinghub.elsevier.com/retrieve/pii/0040609082905909},
    doi = {10.1016/0040-6090(82)90590-9},
    issn = {00406090}
}

@article{Ung2001,
    title = {{Optical Properties of Thin Films of Au@SiO 2 Particles}},
    year = {2001},
    journal = {The Journal of Physical Chemistry B},
    author = {Ung, Thearith and Liz-Marz{\'{a}}n, Luis M and Mulvaney, Paul},
    number = {17},
    month = {5},
    pages = {3441--3452},
    volume = {105},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp003500n http://pubs.acs.org/doi/abs/10.1021/jp003500n},
    doi = {10.1021/jp003500n},
    issn = {1520-6106}
}

@article{Doremus1966,
    title = {{Optical Properties of Thin Metallic Films in Island Form}},
    year = {1966},
    journal = {Journal of Applied Physics},
    author = {Doremus, R H},
    number = {7},
    month = {6},
    pages = {2775--2781},
    volume = {37},
    url = {http://dx.doi.org/10.1063/1.1782121 http://aip.scitation.org/toc/jap/37/7 http://aip.scitation.org/doi/10.1063/1.1782121},
    doi = {10.1063/1.1782121},
    issn = {0021-8979}
}

@article{Hnich2004,
    title = {{Optical pulse propagation in metal nanoparticle chain waveguides}},
    year = {2003},
    journal = {Physical Review B},
    author = {Maier, Stefan A. and Kik, Pieter G. and Atwater, Harry A.},
    number = {20},
    month = {5},
    pages = {205402},
    volume = {67},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.67.205402},
    doi = {10.1103/PhysRevB.67.205402},
    issn = {0163-1829}
}

@article{Guo2008a,
    title = {{Optical resonances of bowtie slot antennas and their geometry and material dependence}},
    year = {2008},
    journal = {Optics Express},
    author = {Guo, Hongcang and Meyrath, Todd P. and Zentgraf, Thomas and Liu, Na and Fu, Liwei and Schweizer, Heinz and Giessen, Harald},
    number = {11},
    month = {5},
    pages = {7756},
    volume = {16},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-16-11-7756},
    doi = {10.1364/OE.16.007756},
    issn = {1094-4087}
}

@article{Evlyukhin2010a,
    title = {{Optical response features of Si-nanoparticle arrays}},
    year = {2010},
    journal = {Physical Review B},
    author = {Evlyukhin, Andrey B. and Reinhardt, Carsten and Seidel, Andreas and Luk'yanchuk, Boris S. and Chichkov, Boris N.},
    number = {4},
    month = {7},
    pages = {045404},
    volume = {82},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.82.045404},
    doi = {10.1103/PhysRevB.82.045404},
    issn = {1098-0121}
}

@article{Bulgakov2018,
    title = {{Optical response induced by bound states in the continuum in arrays of dielectric spheres}},
    year = {2018},
    journal = {Journal of the Optical Society of America B},
    author = {Bulgakov, E N and Maksimov, D N},
    number = {10},
    month = {10},
    pages = {2443--2452},
    volume = {35},
    url = {https://doi.org/10.1364/JOSAB.35.002443 https://www.osapublishing.org/abstract.cfm?URI=josab-35-10-2443},
    doi = {10.1364/JOSAB.35.002443},
    issn = {0740-3224}
}

@article{Williamson2020,
    title = {{Optical response of atom chains beyond the limit of low light intensity: The validity of the linear classical oscillator model}},
    year = {2020},
    journal = {Physical Review Research},
    author = {Williamson, L. A. and Ruostekoski, J.},
    number = {2},
    month = {6},
    pages = {023273},
    volume = {2},
    publisher = {American Physical Society},
    url = {http://arxiv.org/abs/2002.01417 https://link.aps.org/doi/10.1103/PhysRevResearch.2.023273},
    doi = {10.1103/PhysRevResearch.2.023273},
    issn = {2643-1564},
    arxivId = {2002.01417},
    keywords = {doi:10.1103/PhysRevResearch.2.023273 url:https://d}
}

@article{Walmsness2019,
    title = {{Optical response of rectangular array of elliptical plasmonic particles on glass revealed by Mueller matrix ellipsometry and finite element modeling}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Walmsness, Per Magnus and Brakstad, Thomas and Svendsen, Brage B and Banon, Jean-Philippe and Walmsley, John C and Kildemo, Morten},
    number = {7},
    month = {7},
    pages = {E78-E87},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.000E78 https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E78},
    doi = {10.1364/JOSAB.36.000E78},
    issn = {0740-3224}
}

@article{Koval,
    title = {{Optical response of silver clusters and their hollow shells from linear-response TDDFT}},
    year = {2016},
    journal = {Journal of Physics: Condensed Matter},
    author = {Koval, Peter and Marchesin, Federico and Foerster, Dietrich and S{\'{a}}nchez-Portal, Daniel},
    number = {21},
    month = {6},
    pages = {214001},
    volume = {28},
    url = {http://stacks.iop.org/0953-8984/28/i=21/a=214001?key=crossref.dd454848fa19d382a882b54e630cf8ac},
    doi = {10.1088/0953-8984/28/21/214001},
    issn = {0953-8984},
    arxivId = {arXiv:1512.02104v1}
}

@article{Murai2020a,
    title = {{Optical responses of localized and extended modes in a mesoporous layer on plasmonic array to isopropanol vapor}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Murai, Shunsuke and Cabello-Olmo, Elena and Kamakura, Ryosuke and Calvo, Mauricio E and Lozano, Gabriel and Atsumi, Taisuke and M{\'{i}}guez, Hernán and Tanaka, Katsuhisa},
    number = {10},
    month = {3},
    pages = {5772--5779},
    volume = {124},
    url = {https://dx.doi.org/10.1021/acs.jpcc.9b10999 https://pubs.acs.org/doi/abs/10.1021/acs.jpcc.9b10999},
    doi = {10.1021/acs.jpcc.9b10999},
    issn = {1932-7447}
}

@article{Enoch2004,
    title = {{Optical sensing based on plasmon coupling in nanoparticle arrays}},
    year = {2004},
    journal = {Optics Express},
    author = {Enoch, Stefan and Quidant, Romain and Badenes, Goncal},
    number = {15},
    pages = {3422--3427},
    volume = {12},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-12-15-3422},
    doi = {10.1364/OPEX.12.003422},
    issn = {1094-4087}
}

@article{Mostafazadeh2012a,
    title = {{Optical spectral singularities and coherent perfect absorption in a two-layer spherical medium}},
    year = {2012},
    journal = {Proceedings of the Royal Society A: Mathematical, Physical and Engineering Sciences},
    author = {Mostafazadeh, Ali and Sarisaman, Mustafa},
    number = {2146},
    month = {10},
    pages = {3224--3246},
    volume = {468},
    publisher = {Royal Society},
    url = {https://royalsocietypublishing.org/doi/10.1098/rspa.2012.0006},
    doi = {10.1098/rspa.2012.0006},
    issn = {1364-5021},
    keywords = {Antilaser, Coated spherical dye laser, Coherent perfect absorption, Complex potential, Spectral singularity, Zero-width resonance}
}

@article{Mostafazadeh2011a,
    title = {{Optical spectral singularities as threshold resonances}},
    year = {2011},
    journal = {Physical Review A},
    author = {Mostafazadeh, Ali},
    number = {4},
    month = {4},
    pages = {045801},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.83.045801},
    doi = {10.1103/PhysRevA.83.045801},
    issn = {1050-2947}
}

@article{Gustafsson2012,
    title = {{Optical Theorem and Forward Scattering Sum Rule for Periodic Structures}},
    year = {2012},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Gustafsson, Mats and Vakili, Iman and Bayer Keskin, Sena Esen and Sjoberg, Daniel and Larsson, Christer},
    number = {8},
    month = {8},
    pages = {3818--3826},
    volume = {60},
    url = {http://ieeexplore.ieee.org/document/6204039/},
    doi = {10.1109/TAP.2012.2201113},
    issn = {0018-926X},
    keywords = {Forward scattering, Herglotz function, frequency selective surface, metamaterial, optical theorem, periodic structure, physical bounds, sum rule}
}

@article{Evlyukhin2016,
    title = {{Optical theorem and multipole scattering of light by arbitrarily shaped nanoparticles}},
    year = {2016},
    journal = {Physical Review B},
    author = {Evlyukhin, Andrey B and Fischer, Tim and Reinhardt, Carsten and Chichkov, Boris N},
    number = {20},
    month = {11},
    pages = {205434},
    volume = {94},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.94.205434 https://link.aps.org/doi/10.1103/PhysRevB.94.205434},
    doi = {10.1103/PhysRevB.94.205434},
    issn = {2469-9950}
}

@article{Marengo2015a,
    title = {{Optical theorem detectors for active scatterers}},
    year = {2015},
    journal = {Waves in Random and Complex Media},
    author = {Marengo, Edwin A and Tu, Jing},
    number = {4},
    month = {10},
    pages = {682--707},
    volume = {25},
    url = {https://www.tandfonline.com/action/journalInformation?journalCode=twrm20http://dx.doi.org/10.1080/17455030.2015.1080390 https://www.tandfonline.com/doi/full/10.1080/17455030.2015.1080390},
    doi = {10.1080/17455030.2015.1080390},
    issn = {1745-5030}
}

@article{Zhang2013a,
    title = {{Optical theorem for acoustic non-diffracting beams and application to radiation force and torque}},
    year = {2013},
    journal = {Biomedical Optics Express},
    author = {Zhang, Likun and Marston, Philip L},
    number = {9},
    month = {9},
    pages = {1610--1617},
    volume = {4},
    url = {https://www.osapublishing.org/boe/abstract.cfm?uri=boe-4-9-1610},
    doi = {10.1364/BOE.4.001610},
    issn = {2156-7085},
    keywords = {(2902200) Extinction, (2904020) Mie theory, (2905850) Scattering, OCIS codes: (3504855) Optical tweezers or optical, particles}
}

@article{Torrungrueng2004,
    title = {{Optical theorem for electromagnetic scattering by a three-dimensional scatterer in the presence of a lossless half space}},
    year = {2004},
    journal = {IEEE Geoscience and Remote Sensing Letters},
    author = {Torrungrueng, D. and Ungan, B. and Johnson, J.T.},
    number = {2},
    month = {4},
    pages = {131--135},
    volume = {1},
    url = {https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=1291397 http://ieeexplore.ieee.org/document/1291397/},
    doi = {10.1109/LGRS.2003.823295},
    issn = {1545-598X}
}

@article{Eremin2016,
    title = {{Optical theorem for multipole sources in wave diffraction theory}},
    year = {2016},
    journal = {Acoustical Physics},
    author = {Eremin, Yu. A. and Sveshnikov, A. G.},
    number = {3},
    month = {5},
    pages = {263--268},
    volume = {62},
    url = {http://link.springer.com/10.1134/S1063771016030064},
    doi = {10.1134/S1063771016030064},
    issn = {1063-7710}
}

@article{Li2015b,
    title = {{Optical theorem for nonlinear media}},
    year = {2015},
    journal = {Physical Review A},
    author = {Li, Wei and Schotland, John C},
    number = {4},
    month = {10},
    pages = {043824},
    volume = {92},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.92.043824},
    doi = {10.1103/PhysRevA.92.043824},
    issn = {1050-2947}
}

@article{Marengo2014,
    title = {{Optical theorem for transmission lines}},
    year = {2014},
    journal = {Progress In Electromagnetics Research B},
    author = {Marengo, Edwin A. and Tu, Jing},
    pages = {253--268},
    volume = {61},
    url = {http://www.jpier.org/PIERB/pier.php?paper=14090905},
    doi = {10.2528/PIERB14090905},
    issn = {1937-6472}
}

@article{Mitri2015a,
    title = {{Optical theorem for two-dimensional (2D) scalar monochromatic acoustical beams in cylindrical coordinates}},
    year = {2015},
    journal = {Ultrasonics},
    author = {Mitri, F.G.},
    month = {9},
    pages = {20--26},
    volume = {62},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0041624X15000529},
    doi = {10.1016/j.ultras.2015.02.019},
    issn = {0041624X}
}

@article{Yamamoto1994,
    title = {{Optical theory applied to infrared spectroscopy}},
    year = {1994},
    journal = {Vibrational Spectroscopy},
    author = {Yamamoto, Kiyoshi and Ishida, Hatsuo},
    number = {1},
    month = {11},
    pages = {1--36},
    volume = {8},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0924203194000229},
    doi = {10.1016/0924-2031(94)00022-9},
    issn = {09242031}
}

@article{VanOrden2008,
    title = {{Optical waves on nanoparticle chains coupled with surfaces}},
    year = {2009},
    journal = {Optics Letters},
    author = {Van Orden, D. and Fainman, Y. and Lomakin, V.},
    number = {4},
    month = {2},
    pages = {422},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-34-4-422},
    isbn = {1557528594},
    doi = {10.1364/OL.34.000422},
    issn = {0146-9592},
    pmid = {19373328}
}

@article{Marengo2013a,
    title = {{Optical-theorem-based coherent scatterer detection in complex environments}},
    year = {2013},
    journal = {International Journal of Antennas and Propagation},
    author = {Marengo, Edwin A. and Gruber, Fred K.},
    pages = {1--12},
    volume = {2013},
    url = {http://www.hindawi.com/journals/ijap/2013/231729/},
    doi = {10.1155/2013/231729},
    issn = {1687-5869}
}

@article{Anderegg1971,
    title = {{Optically excited longitudinal plasmons in potassium}},
    year = {1971},
    journal = {Physical Review Letters},
    author = {Anderegg, M. and Feuerbacher, B. and Fitton, B.},
    number = {23},
    month = {12},
    pages = {1565--1568},
    volume = {27},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.27.1565},
    doi = {10.1103/PhysRevLett.27.1565},
    issn = {0031-9007}
}

@article{Kuznetsov2016,
    title = {{Optically resonant dielectric nanostructures}},
    year = {2016},
    journal = {Science},
    author = {Kuznetsov, Arseniy I. and Miroshnichenko, Andrey E. and Brongersma, Mark L. and Kivshar, Yuri S. and Luk’yanchuk, Boris},
    number = {6314},
    month = {11},
    pages = {aag2472},
    volume = {354},
    url = {http://www.sciencemag.org/lookup/doi/10.1126/science.aag2472},
    doi = {10.1126/science.aag2472},
    issn = {0036-8075}
}

@article{Sadeghi2017,
    title = {{Optically saturated and unsaturated collective resonances of flat metallic nanoantenna arrays}},
    year = {2017},
    journal = {Journal of Applied Physics},
    author = {Sadeghi, Seyed M and Wing, Waylin J and Gutha, Rithvik R and Sharp, Christina and Hatef, Ali},
    number = {6},
    month = {8},
    pages = {063102},
    volume = {122},
    url = {https://doi.org/10.1063/1.4998182 http://aip.scitation.org/toc/jap/122/6 http://aip.scitation.org/doi/10.1063/1.4998182},
    doi = {10.1063/1.4998182},
    issn = {0021-8979}
}

@article{Khlebtsov2008,
    title = {{Optics and biophotonics of nanoparticles with a plasmon resonance}},
    year = {2008},
    journal = {Quantum Electronics},
    author = {Khlebtsov, N G},
    number = {6},
    month = {6},
    pages = {504--529},
    volume = {38},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/1063-7818/38/i=6/a=R02?key=crossref.e51256316f57fb228714a2e4e91d5205},
    doi = {10.1070/QE2008v038n06ABEH013829},
    issn = {1063-7818}
}

@article{Khlebtsov2017,
    title = {{Optimal design of gold nanomatryoshkas with embedded Raman reporters}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Khlebtsov, Nikolai G. and Khlebtsov, Boris N},
    month = {3},
    pages = {89--102},
    volume = {190},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407316307701 https://linkinghub.elsevier.com/retrieve/pii/S0022407316307701},
    doi = {10.1016/j.jqsrt.2017.01.027},
    issn = {00224073}
}

@article{Colom2016,
    title = {{Optimal interactions of light with magnetic and electric resonant particles}},
    year = {2016},
    journal = {Physical Review B},
    author = {Colom, Rémi and Devilez, Alexis and Bonod, Nicolas and Stout, Brian},
    number = {4},
    month = {1},
    pages = {045427},
    volume = {93},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.93.045427},
    doi = {10.1103/PhysRevB.93.045427},
    issn = {2469-9950}
}

@article{Kodali2010a,
    title = {{Optimally designed nanolayered metal-dielectric particles as probes for massively multiplexed and ultrasensitive molecular assays}},
    year = {2010},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Kodali, Anil K and Llora, Xavier and Bhargava, Rohit},
    number = {31},
    month = {8},
    pages = {13620--13625},
    volume = {107},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=2922282&tool=pmcentrez&rendertype=abstract http://www.pnas.org/cgi/doi/10.1073/pnas.1003926107},
    isbn = {1091-6490 (Electronic){\textbackslash}r0027-8424 (Linking)},
    doi = {10.1073/pnas.1003926107},
    issn = {0027-8424},
    pmid = {20634428},
    keywords = {Algorithms, Electromagnetic Fields, Metal Nanoparticles, Metal Nanoparticles: analysis, Metal Nanoparticles: chemistry, Molecular Probe Techniques, Reproducibility of Results, Silver, Silver: chemistry}
}

@article{Liu2011,
    title = {{Optimally designed narrowband guided-mode resonance reflectance filters for mid-infrared spectroscopy}},
    year = {2011},
    journal = {Optics Express},
    author = {Liu, Jui-Nung and Schulmerich, Matthew V. and Bhargava, Rohit and Cunningham, Brian T.},
    number = {24},
    month = {11},
    pages = {24182--24197},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-24-24182},
    doi = {10.1364/OE.19.024182},
    issn = {1094-4087}
}

@article{LiVoti2018,
    title = {{Optimization of a perfect absorber multilayer structure by genetic algorithms}},
    year = {2018},
    journal = {Journal of the European Optical Society-Rapid Publications},
    author = {Li Voti, Roberto},
    number = {1},
    month = {12},
    pages = {11},
    volume = {14},
    url = {https://jeos.springeropen.com/articles/10.1186/s41476-018-0079-7},
    doi = {10.1186/s41476-018-0079-7},
    issn = {1990-2573}
}

@article{Chen2018d,
    title = {{Optimization of anisotropic photonic density of states for Raman cooling of solids}},
    year = {2018},
    journal = {Physical Review A},
    author = {Chen, Yin-Chung and Ghosh, Indronil and Schleife, André and Carney, P. Scott and Bahl, Gaurav},
    number = {4},
    month = {4},
    pages = {043835},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.97.043835},
    doi = {10.1103/PhysRevA.97.043835},
    issn = {2469-9926}
}

@article{Xue2016,
    title = {{Optimization of optical absorption of colloids of SiO2@Au and Fe3O4@Au nanoparticles with constraints}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Xue, Xiaozheng and Sukhotskiy, Viktor and Furlani, Edward P},
    number = {1},
    month = {12},
    pages = {35911},
    volume = {6},
    url = {file:///C:/Users/Ilia/Desktop/srep35911.pdf http://www.nature.com/articles/srep35911},
    doi = {10.1038/srep35911},
    issn = {2045-2322}
}

@article{Gerasimov2016,
    title = {{Optimization of photothermal methods for laser hyperthermia of malignant cells using bioconjugates of gold nanoparticles}},
    year = {2016},
    journal = {Colloid Journal},
    author = {Gerasimov, V.S. and Ershov, A.E. and Karpov, S.V. and Polyutov, S.P. and Semina, P.N.},
    number = {4},
    pages = {435--442},
    volume = {78},
    doi = {10.1134/S1061933X16040050},
    issn = {1061933X}
}

@article{Harris2006,
    title = {{Optimization of plasmonic heating by gold nanospheres and nanoshells}},
    year = {2006},
    journal = {Journal of Physical Chemistry B},
    author = {Harris, Nadine and Ford, Michael J. and Cortie, Michael B.},
    number = {22},
    month = {6},
    pages = {10701--10707},
    volume = {110},
    url = {https://pubs.acs.org/doi/10.1021/jp0606208},
    doi = {10.1021/jp0606208},
    issn = {1520-6106}
}

@article{Grigoriev2013a,
    title = {{Optimization of resonant effects in nanostructures via Weierstrass factorization}},
    year = {2013},
    journal = {Physical Review A},
    author = {Grigoriev, V and Tahri, A and Varault, S and Rolly, B and Stout, B and Wenger, J and Bonod, N},
    number = {1},
    month = {7},
    pages = {011803},
    volume = {88},
    url = {https://journals-aps-org.proxy2.library.illinois.edu/pra/pdf/10.1103/PhysRevA.88.011803 https://link.aps.org/doi/10.1103/PhysRevA.88.011803},
    doi = {10.1103/PhysRevA.88.011803},
    issn = {1050-2947}
}

@article{Zgrabik2015,
    title = {{Optimization of sputtered titanium nitride as a tunable metal for plasmonic applications}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Zgrabik, Christine M. and Hu, Evelyn L.},
    number = {12},
    month = {12},
    pages = {2786},
    volume = {5},
    url = {http://arxiv.org/abs/1306.2966 https://www.osapublishing.org/abstract.cfm?URI=ome-5-12-2786},
    doi = {10.1364/OME.5.002786},
    issn = {2159-3930}
}

@article{Proust2016,
    title = {{Optimized 2D array of thin silicon pillars for efficient antireflective coatings in the visible spectrum}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Proust, Julien and Fehrembach, Anne-Laure and Bedu, Frédéric and Ozerov, Igor and Bonod, Nicolas},
    number = {1},
    month = {7},
    pages = {24947},
    volume = {6},
    url = {http://www.nature.com/articles/srep24947},
    doi = {10.1038/srep24947},
    issn = {2045-2322}
}

@article{Tricoli2018,
    title = {{Optimized diffusion approximation}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Tricoli, Ugo and Macdonald, Callum M. and Da Silva, Anabela and Markel, Vadim A.},
    number = {2},
    month = {2},
    pages = {356},
    volume = {35},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-35-2-356},
    doi = {10.1364/JOSAA.35.000356},
    issn = {1084-7529}
}

@article{Kodali2010,
    title = {{Optimized nanospherical layered alternating metal-dielectric probes for optical sensing}},
    year = {2010},
    journal = {Optics Express},
    author = {Kodali, Anil K and Schulmerich, Matthew V and Palekar, Rohun and Llora, Xavier and Bhargava, Rohit},
    number = {22},
    month = {10},
    pages = {23302},
    volume = {18},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/21164671 https://www.osapublishing.org/oe/abstract.cfm?uri=oe-18-22-23302},
    doi = {10.1364/OE.18.023302},
    issn = {1094-4087},
    pmid = {21164671}
}

@incollection{Dammers2013,
    title = {{Optimized Signal Separation for 3D-Polarized Light Imaging}},
    year = {2013},
    booktitle = {Functional Brain Mapping and the Endeavor to Understand the Working Brain},
    author = {Dammers, Jurgen and Breuer, Lukas and Tabb, Giuseppe and Axer, Markus},
    month = {6},
    publisher = {InTech},
    url = {http://www.intechopen.com/books/functional-brain-mapping-and-the-endeavor-to-understand-the-working-brain/optimized-signal-separation-for-3d-polarized-light-imaging},
    doi = {10.5772/55246}
}

@article{Grigoriev2015,
    title = {{Optimizing nanoparticle designs for ideal absorption of light}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Grigoriev, Victor and Bonod, Nicolas and Wenger, Jérôme and Stout, Brian},
    number = {2},
    month = {2},
    pages = {263--270},
    volume = {2},
    url = {http://pubs.acs.org/doi/abs/10.1021/ph500456w},
    doi = {10.1021/ph500456w},
    issn = {2330-4022},
    keywords = {coherent perfect absorption, ideal absorption, mie theory, optical magnetic modes, plasmonics, scattering theory}
}

@article{Lin2015b,
    title = {{Optimizing plasmonic nanoantennas via coordinated multiple coupling}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Lin, Linhan and Zheng, Yuebing},
    month = {10},
    pages = {14788},
    volume = {5},
    url = {https://www.nature.com/articles/srep14788.pdf http://www.nature.com/articles/srep14788},
    doi = {10.1038/srep14788},
    issn = {2045-2322}
}

@article{Zimmermann,
    title = {{Optimizing Savitzky–Golay Parameters for Improving Spectral Resolution and Quantification in Infrared Spectroscopy}},
    year = {2013},
    journal = {Applied Spectroscopy},
    author = {Zimmermann, Boris and Kohler, Achim},
    number = {8},
    month = {8},
    pages = {892--902},
    volume = {67},
    url = {http://journals.sagepub.com/doi/pdf/10.1366/12-06723 http://journals.sagepub.com/doi/10.1366/12-06723},
    doi = {10.1366/12-06723},
    issn = {0003-7028},
    keywords = {Derivative, EMSC, Extended multiplicative signal correction, FT-IR, Fourier transform infrared spectroscopy, Index Headings, PLS, Partial least squares, Preprocessing, Regression, Savitzky–Golay}
}

@article{Morales-Dalmau2017,
    title = {{Optimum morphology of gold nanorods for light-induced hyperthermia}},
    year = {2017},
    journal = {Nanoscale},
    author = {Morales-Dalmau, Jordi and Vilches, Clara and De Miguel, Ignacio and Sanz, Vanesa and Quidant, Romain},
    number = {1},
    pages = {1--660},
    volume = {8},
    url = {www.rsc.org/nanoscale http://pubs.rsc.org/en/Content/ArticleLanding/2017/NR/C7NR06825E},
    doi = {10.1039/C7NR06825E},
    issn = {2040-3364},
    keywords = {gold nanorods, hyperthermia, nanomedicine, optimization, thermoplasmonics}
}

@article{Ershov2014,
    title = {{Optodynamic phenomena in aggregates of polydisperse plasmonic nanoparticles}},
    year = {2014},
    journal = {Applied Physics B: Lasers and Optics},
    author = {Ershov, A. E. and Gavrilyuk, A. P. and Karpov, S. V. and Semina, P. N.},
    number = {4},
    pages = {547--560},
    volume = {115},
    doi = {10.1007/s00340-013-5636-6},
    issn = {09462171}
}

@article{Yannai2018,
    title = {{Order and Disorder Embedded in a Spectrally Interleaved Metasurface}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Yannai, Michael and Maguid, Elhanan and Faerman, Arkady and Li, Qitong and Song, Jung-Hwan and Kleiner, Vladimir and Brongersma, Mark L. and Hasman, Erez},
    month = {11},
    pages = {acsphotonics.8b01138},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01138},
    doi = {10.1021/acsphotonics.8b01138},
    issn = {2330-4022}
}

@article{Raziman2016,
    title = {{Orientation dependence of plasmonically enhanced spontaneous emission}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Raziman, T. V. and Martin, Olivier J. F.},
    number = {37},
    month = {9},
    pages = {21037--21046},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b03297 https://pubs.acs.org/doi/10.1021/acs.jpcc.6b03297},
    doi = {10.1021/acs.jpcc.6b03297},
    issn = {1932-7447}
}

@article{Lesina2017,
    title = {{Origin of third harmonic generation in plasmonic nanoantennas}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Lesina, Antonino Calà and Berini, Pierre and Ramunno, Lora},
    number = {5},
    pages = {1575--1580},
    volume = {7},
    doi = {10.1364/ome.7.001575},
    issn = {2159-3930}
}

@article{Lin2015,
    title = {{Orthogonal and parallel lattice plasmon resonance in core-shell SiO2/Au nanocylinder arrays}},
    year = {2015},
    journal = {Optics Express},
    author = {Lin, Linhan and Yi, Yasha},
    number = {1},
    month = {1},
    pages = {130--142},
    volume = {23},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-23-1-130},
    doi = {10.1364/OE.23.000130},
    issn = {1094-4087},
    keywords = {Metal optics, Nanomaterials, Resonance, Surface plasmons}
}

@article{Das2018,
    title = {{Over 1000-fold enhancement of upconversion luminescence using water-dispersible metal-insulator-metal nanostructures}},
    year = {2018},
    journal = {Nature Communications},
    author = {Das, Ananda and Mao, Chenchen and Cho, Suehyun and Kim, Kyoungsik and Park, Wounjhang},
    number = {1},
    month = {12},
    pages = {4828},
    volume = {9},
    publisher = {Springer US},
    url = {http://www.nature.com/articles/s41467-018-07284-w},
    doi = {10.1038/s41467-018-07284-w},
    issn = {2041-1723}
}

@article{Rasskazov16JAP,
    title = {{Overcoming the adverse effects of substrate on the waveguiding properties of plasmonic nanoparticle chains}},
    year = {2016},
    journal = {Journal of Applied Physics},
    author = {Rasskazov, Ilia L. and Karpov, Sergei V. and Panasyuk, George Y. and Markel, Vadim A.},
    number = {4},
    month = {1},
    pages = {043101},
    volume = {119},
    url = {http://dx.doi.org/10.1063/1.4940415 http://aip.scitation.org/doi/10.1063/1.4940415},
    doi = {10.1063/1.4940415},
    issn = {0021-8979}
}

@article{Naik2011,
    title = {{Oxides and nitrides as alternative plasmonic materials in the optical range [Invited]}},
    year = {2011},
    journal = {Optical Materials Express},
    author = {Naik, Gururaj V and Kim, Jongbum and Boltasseva, Alexandra},
    number = {6},
    month = {10},
    pages = {1090--1099},
    volume = {1},
    url = {https://www.osapublishing.org/ome/abstract.cfm?uri=ome-1-6-1090},
    doi = {10.1364/OME.1.001090},
    issn = {2159-3930}
}

@article{Ishimaru1996,
    title = {{P0LARIMETRIC SCATTERING THEORY FOR HIGH SLOPE ROUGH SURFACES}},
    year = {1996},
    journal = {Progress In Electromagnetics Research, PIER},
    author = {Ishimaru, A and Le, C and Kuga, Y and Sengers, L A and Chan, T K},
    pages = {1--36},
    volume = {14}
}

@article{Lukyanchuk2012,
    title = {{Paradoxes in laser heating of plasmonic nanoparticles}},
    year = {2012},
    journal = {New Journal of Physics},
    author = {Luk'yanchuk, Boris S and Miroshnichenko, Andrey E and Tribelsky, Michael I and Kivshar, Yuri S and Khokhlov, Alexei R},
    number = {9},
    month = {9},
    pages = {093022},
    volume = {14},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/1367-2630/14/i=9/a=093022?key=crossref.a7671801fa69010a7528d82cced4e2b0},
    doi = {10.1088/1367-2630/14/9/093022},
    issn = {1367-2630}
}

@article{Vitrey2014,
    title = {{Parallel collective resonances in arrays of gold nanorods}},
    year = {2014},
    journal = {Nano Letters},
    author = {Vitrey, Alan and Aigouy, Lionel and Prieto, Patricia and Garc{\'{i}}a-Mart{\'{i}}n, José Miguel and Gonz{\'{a}}lez, María U.},
    number = {4},
    month = {4},
    pages = {2079--2085},
    volume = {14},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl500238h http://pubs.acs.org/doi/abs/10.1021/nl500238h},
    doi = {10.1021/nl500238h},
    issn = {1530-6984}
}

@article{Ozdemir2019,
    title = {{Parity-time symmetry and exceptional points in photonics}},
    year = {2019},
    journal = {Nature Materials},
    author = {{\"{O}}zdemir, S. K. and Rotter, S. and Nori, F. and Yang, L.},
    number = {8},
    month = {8},
    pages = {783--798},
    volume = {18},
    url = {https://doi.org/10.1038/s41563-019-0304-9 http://www.nature.com/articles/s41563-019-0304-9},
    doi = {10.1038/s41563-019-0304-9},
    issn = {1476-1122}
}

@article{Gao2017,
    title = {{Parity-time symmetry in coherently coupled vertical cavity laser arrays}},
    year = {2017},
    journal = {Optica},
    author = {Gao, Zihe and Fryslie, Stewart T. M. and Thompson, Bradley J. and Carney, P. Scott and Choquette, Kent D.},
    number = {3},
    month = {3},
    pages = {323},
    volume = {4},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-4-3-323},
    doi = {10.1364/OPTICA.4.000323},
    issn = {2334-2536}
}

@article{Wen2018a,
    title = {{Parity-time symmetry in optical microcavity systems}},
    year = {2018},
    journal = {Journal of Physics B: Atomic, Molecular and Optical Physics},
    author = {Wen, Jianming and Jiang, Xiaoshun and Jiang, Liang and Xiao, Min},
    number = {22},
    month = {11},
    pages = {222001},
    volume = {51},
    url = {https://doi.org/10.1088/1361-6455/aae42f http://stacks.iop.org/0953-4075/51/i=22/a=222001?key=crossref.5f05aa31699ff85ca6c524887c532a8d},
    doi = {10.1088/1361-6455/aae42f},
    issn = {0953-4075},
    keywords = {applications, exceptional point, non-Hermitian systems, optical microcavities, parity-time (PT) symmetry, phase transition}
}

@article{Chern2007,
    title = {{Particle plasmons of metal nanospheres: Application of multiple scattering approach}},
    year = {2007},
    journal = {Physical Review E},
    author = {Chern, Ruey-Lin and Liu, Xing-Xiang and Chang, Chien-Cheng},
    number = {1},
    month = {7},
    pages = {016609},
    volume = {76},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.76.016609},
    isbn = {1539-3755},
    doi = {10.1103/PhysRevE.76.016609},
    issn = {1539-3755},
    pmid = {17677587}
}

@article{Barnes2016,
    title = {{Particle plasmons: Why shape matters}},
    year = {2016},
    journal = {American Journal of Physics},
    author = {Barnes, William L.},
    number = {8},
    month = {8},
    pages = {593--601},
    volume = {84},
    url = {http://dx.doi.org/10.1119/1.4948402 http://scitation.aip.org/content/aapt/journal/ajp/84/8/10.1119/1.4948402},
    doi = {10.1119/1.4948402},
    issn = {0002-9505}
}

@article{Piedra2019,
    title = {{Particle-Shape Classification Using Light Scattering: An Exercise in Deep Learning}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Piedra, Patricio and Kalume, Aimable and Zubko, Evgenij and Mackowski, Daniel and Pan, Yong-Le and Videen, Gorden},
    month = {4},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407319300883},
    doi = {10.1016/j.jqsrt.2019.04.013},
    issn = {00224073}
}

@article{Kuzyk2016,
    title = {{Path to ultralarge nonlinear-optical susceptibilities}},
    year = {2016},
    journal = {Journal of the Optical Society of America B},
    author = {Kuzyk, Mark G.},
    number = {12},
    pages = {E150-E159},
    volume = {33},
    doi = {10.1364/josab.33.00e150},
    issn = {0740-3224}
}

@book{Grimmett1999,
    title = {{Percolation}},
    year = {1999},
    booktitle = {Springer},
    author = {Grimmett, Geoffrey R},
    pages = {14},
    volume = {338},
    url = {http://www.springerlink.com/index/10.1007/978-3-540-71050-9},
    isbn = {9783540627722}
}

@article{Ziff2016,
    title = {{Percolation of disordered jammed sphere packings}},
    year = {2017},
    journal = {Journal of Physics A: Mathematical and Theoretical},
    author = {Ziff, Robert M. and Torquato, Salvatore},
    number = {8},
    month = {2},
    pages = {085001},
    volume = {50},
    publisher = {IOP Publishing},
    url = {http://arxiv.org/abs/1611.00279 http://stacks.iop.org/1751-8121/50/i=8/a=085001?key=crossref.f9d4fcdb0ce6c9f4a577e4a929405d7c},
    doi = {10.1088/1751-8121/aa5664},
    issn = {1751-8113},
    arxivId = {1611.00279}
}

@article{Naruse2017,
    title = {{Percolation of optical excitation mediated by near-field interactions}},
    year = {2017},
    journal = {Physica A: Statistical Mechanics and its Applications},
    author = {Naruse, Makoto and Kim, Song-Ju and Takahashi, Taiki and Aono, Masashi and Akahane, Kouichi and D'Acunto, Mario and Hori, Hirokazu and Thyl{\'{e}}n, Lars and Katori, Makoto and Ohtsu, Motoichi},
    month = {4},
    pages = {162--168},
    volume = {471},
    url = {http://dx.doi.org/10.1016/j.physa.2016.12.0190378-4371/ https://linkinghub.elsevier.com/retrieve/pii/S0378437116310007},
    doi = {10.1016/j.physa.2016.12.019},
    issn = {03784371},
    keywords = {Optical excitation transfer, Optical near-field, Percolation, Yukawa potential}
}

@article{Guler2012,
    title = {{Performance analysis of nitride alternative plasmonic materials for localized surface plasmon applications}},
    year = {2012},
    journal = {Applied Physics B},
    author = {Guler, U. and Naik, Gururaj V. and Boltasseva, Alexandra and Shalaev, V. M. and Kildishev, A. V.},
    number = {2},
    month = {5},
    pages = {285--291},
    volume = {107},
    url = {http://arxiv.org/abs/1011.4896 http://link.springer.com/10.1007/s00340-012-4955-3},
    doi = {10.1007/s00340-012-4955-3},
    issn = {0946-2171},
    arxivId = {1011.4896}
}

@article{Swiecicki2017,
    title = {{Periodic Green functions for 2D magneto-electric quadrupolar arrays: explicitly satisfying the optical theorem}},
    year = {2017},
    journal = {Journal of Optics},
    author = {Swiecicki, Sylvia D and Sipe, J E},
    number = {9},
    month = {9},
    pages = {095006},
    volume = {19},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/2040-8986/19/i=9/a=095006?key=crossref.d6f72b71c1e2355a2464d7388fc28a6f},
    doi = {10.1088/2040-8986/aa7f57},
    issn = {2040-8978}
}

@article{Grimes1991,
    title = {{Permeability and permittivity spectra of granular materials}},
    year = {1991},
    journal = {Physical Review B},
    author = {Grimes, Craig A. and Grimes, Dale M},
    number = {13},
    month = {5},
    pages = {10780--10788},
    volume = {43},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.43.10780 https://link.aps.org/doi/10.1103/PhysRevB.43.10780},
    doi = {10.1103/PhysRevB.43.10780},
    issn = {0163-1829}
}

@book{Kato1995,
    title = {{Perturbation Theory for Linear Operators}},
    year = {1995},
    author = {Kato, Tosio},
    series = {Classics in Mathematics},
    volume = {132},
    publisher = {Springer, Berlin, Heidelberg},
    url = {http://link.springer.com/10.1007/978-3-642-66282-9},
    isbn = {978-3-540-58661-6},
    doi = {10.1007/978-3-642-66282-9}
}

@article{Mostafazadeh2012,
    title = {{Perturbative analysis of spectral singularities and their optical realizations}},
    year = {2012},
    journal = {Physical Review A},
    author = {Mostafazadeh, Ali and Rostamzadeh, Saber},
    number = {2},
    month = {8},
    pages = {022103},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.86.022103},
    doi = {10.1103/PhysRevA.86.022103},
    issn = {1050-2947}
}

@article{Gralak2015,
    title = {{Phase retrieval of reflection and transmission coefficients from Kramers–Kronig relations}},
    year = {2015},
    journal = {Journal of the Optical Society of America A},
    author = {Gralak, Boris and Lequime, Michel and Zerrad, Myriam and Amra, Claude},
    number = {3},
    month = {3},
    pages = {456},
    volume = {32},
    url = {http://dx.doi.org/10.1364/JOSAA.32.000456 https://www.osapublishing.org/abstract.cfm?URI=josaa-32-3-456},
    doi = {10.1364/JOSAA.32.000456},
    issn = {1084-7529}
}

@article{Kekatpure2010,
    title = {{Phase-Coupled Plasmon-Induced Transparency}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Kekatpure, Rohan D and Barnard, Edward S and Cai, Wenshan and Brongersma, Mark L},
    number = {24},
    month = {6},
    pages = {243902},
    volume = {104},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.104.243902 https://link.aps.org/doi/10.1103/PhysRevLett.104.243902},
    doi = {10.1103/PhysRevLett.104.243902},
    issn = {0031-9007},
    keywords = {4250Gy, 4282Et, 7867Pt, PACS numbers}
}

@article{Kao2016,
    title = {{Phase-locked laser arrays through global antenna mutual coupling}},
    year = {2016},
    journal = {Nature Photonics},
    author = {Kao, Tsung-Yu and Reno, John L. and Hu, Qing},
    number = {8},
    month = {8},
    pages = {541--546},
    volume = {10},
    url = {http://www.nature.com/articles/nphoton.2016.104},
    doi = {10.1038/nphoton.2016.104},
    issn = {1749-4885}
}

@article{Kabashin2019,
    title = {{Phase-responsive Fourier nanotransducers for probing 2D materials and functional interfaces}},
    year = {2019},
    journal = {Advanced Functional Materials},
    author = {Kabashin, Andrei V. and Kravets, Vasyl G. and Wu, Fan and Imaizumi, Shinji and Shipunova, Victoria O. and Deyev, Sergey M. and Grigorenko, Alexander N.},
    number = {26},
    month = {6},
    pages = {1902692},
    volume = {29},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adfm.201902692},
    doi = {10.1002/adfm.201902692},
    issn = {1616-301X},
    keywords = {2D materials, Fourier nanotransducers, label-free biosensing, plasmonic biosensors}
}

@article{Nerkararyan2017,
    title = {{Phase-shifted response of plasmonic nanostructures: Implications to luminescence upconversion}},
    year = {2017},
    journal = {Journal of Luminescence},
    author = {Nerkararyan, Khachatur V. and Yezekyan, Torgom S. and Bozhevolnyi, Sergey I.},
    month = {12},
    pages = {595--598},
    volume = {192},
    publisher = {North-Holland},
    url = {http://www.sciencedirect.com/science/article/pii/S0022231317300789 http://linkinghub.elsevier.com/retrieve/pii/S0022231317300789},
    doi = {10.1016/j.jlumin.2017.07.047},
    issn = {00222313}
}

@article{Baseggio2016,
    title = {{Photoabsorption of Icosahedral Noble Metal Clusters: An Efficient TDDFT Approach to Large-Scale Systems}},
    year = {2016},
    journal = {The Journal of Physical Chemistry C},
    author = {Baseggio, Oscar and De Vetta, Martina and Fronzoni, Giovanna and Stener, Mauro and Sementa, Luca and Fortunelli, Alessandro and Calzolari, Arrigo},
    number = {23},
    month = {6},
    pages = {12773--12782},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b04709},
    doi = {10.1021/acs.jpcc.6b04709},
    issn = {1932-7447}
}

@article{Xin2018,
    title = {{Photoacoustic response induced by nanoparticle-mediated photothermal bubbles beyond the thermal expansion for potential theranostics}},
    year = {2018},
    journal = {Journal of Biomedical Optics},
    author = {Xin, Jing and Wang, Siqi and Fu, Lei and Wang, Sijia and Wang, Jing and Zhang, Zhenxi and Yao, Cuiping},
    number = {12},
    pages = {1},
    volume = {23},
    doi = {10.1117/1.jbo.23.12.125002},
    keywords = {1, 14, 2018, 26, accepted for publication nov, paper 180474rrr received aug, photoacoustic signal, plasmonic nanoparticle, published online dec, theranostics, vaporization}
}

@article{Baffou2013,
    title = {{Photoinduced Heating of Nanoparticle Arrays}},
    year = {2013},
    journal = {ACS Nano},
    author = {Baffou, Guillaume and Berto, Pascal and Berm{\'{u}}dez Ure{\~{n}}a, Esteban and Quidant, Romain and Monneret, Serge and Polleux, Julien and Rigneault, Hervé},
    number = {8},
    month = {8},
    pages = {6478--6488},
    volume = {7},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nn401924n},
    doi = {10.1021/nn401924n},
    issn = {1936-0851},
    keywords = {arrays, femtosecond pulse, photothermal, plasmonics, temperature microscopy, wavefront sensing}
}

@article{Kawachiya2019,
    title = {{Photoluminescence decay rate of an emitter layer on an Al nanocylinder array: effect of layer thickness}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Kawachiya, Yuki and Murai, Shunsuke and Saito, Motoharu and Fujita, Koji and Tanaka, Katsuhisa},
    number = {7},
    month = {7},
    pages = {E1-E8},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E1},
    doi = {10.1364/JOSAB.36.0000E1},
    issn = {0740-3224}
}

@article{Wang2014,
    title = {{Photon energy upconversion through thermal radiation with the power efficiency reaching 16{\%}}},
    year = {2014},
    journal = {Nature Communications},
    author = {Wang, Junxin and Ming, Tian and Jin, Zhao and Wang, Jianfang and Sun, Ling-Dong and Yan, Chun-Hua},
    month = {11},
    pages = {5669},
    volume = {5},
    url = {http://www.nature.com/doifinder/10.1038/ncomms6669},
    doi = {10.1038/ncomms6669},
    issn = {2041-1723}
}

@article{Vynck2012,
    title = {{Photon management in two-dimensional disordered media}},
    year = {2012},
    journal = {Nature Materials},
    author = {Vynck, Kevin and Burresi, Matteo and Riboli, Francesco and Wiersma, Diederik S},
    month = {10},
    volume = {11},
    url = {https://www.nature.com/nmat/journal/v11/n12/pdf/nmat3442.pdf http://www.nature.com/doifinder/10.1038/nmat3442},
    doi = {10.1038/nmat3442},
    issn = {1476-1122}
}

@article{Liu2018f,
    title = {{Photon Upconversion Kinetic Nanosystems and Their Optical Response}},
    year = {2018},
    journal = {Laser {\&} Photonics Reviews},
    author = {Liu, Haichun and Huang, Kai and Valiev, Rashid R. and Zhan, Qiuqiang and Zhang, Yong and {\AA}gren, Hans},
    number = {1},
    month = {1},
    pages = {1700144},
    volume = {12},
    url = {http://doi.wiley.com/10.1002/lpor.201700144},
    doi = {10.1002/lpor.201700144},
    issn = {18638880}
}

@article{Sedlmeier2012,
    title = {{Photon upconverting nanoparticles for luminescent sensing of temperature}},
    year = {2012},
    journal = {Nanoscale},
    author = {Sedlmeier, Andreas and Achatz, Daniela E. and Fischer, Lorenz H. and Gorris, Hans H. and Wolfbeis, Otto S.},
    number = {22},
    month = {10},
    pages = {7090},
    volume = {4},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=c2nr32314a},
    doi = {10.1039/c2nr32314a},
    issn = {2040-3364}
}

@article{Gorris2013,
    title = {{Photon-Upconverting Nanoparticles for Optical Encoding and Multiplexing of Cells, Biomolecules, and Microspheres}},
    year = {2013},
    journal = {Angewandte Chemie International Edition},
    author = {Gorris, Hans H. and Wolfbeis, Otto S.},
    number = {13},
    month = {3},
    pages = {3584--3600},
    volume = {52},
    url = {http://doi.wiley.com/10.1002/anie.201208196},
    isbn = {1433-7851},
    doi = {10.1002/anie.201208196},
    issn = {14337851},
    pmid = {23450698},
    keywords = {anti-Stokes emission, lanthanides, nanoparticles, optical encoding, photon upconversion}
}

@article{Sadeghi2019b,
    title = {{Photonic and plasmonic coupling of metallic nanoantenna supercells: Plasmonic lattices with hybrid cavity modes}},
    year = {2019},
    journal = {Optics Communications},
    author = {Sadeghi, Seyed M. and Gutha, Rithvik R. and Hatef, Ali},
    month = {8},
    pages = {93--99},
    volume = {444},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401819302469},
    doi = {10.1016/j.optcom.2019.03.045},
    issn = {00304018},
    keywords = {Arrays, Lattice, Metallic nanoantennas, Plasmons, Supercells, Surface lattice resonances}
}

@article{Moroz1999,
    title = {{Photonic band gaps of three-dimensional face-centred cubic lattices}},
    year = {1999},
    journal = {J. Phys.: Condens. Mat.},
    author = {Moroz, Alexander and Sommers, Charles},
    number = {4},
    month = {2},
    pages = {997--1008},
    volume = {11},
    url = {http://stacks.iop.org/0953-8984/11/i=4/a=007?key=crossref.0962e9ed860833d0086e742756957d8b},
    doi = {10.1088/0953-8984/11/4/007},
    issn = {0953-8984}
}

@article{Li2003,
    title = {{Photonic band structures solved by a plane-wave-based transfer-matrix method}},
    year = {2003},
    journal = {Physical Review E},
    author = {Li, Zhi-Yuan and Lin, Lan-Lan},
    number = {4},
    month = {4},
    pages = {046607},
    volume = {67},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.67.046607},
    doi = {10.1103/PhysRevE.67.046607},
    issn = {1063-651X}
}

@article{Smith2002,
    title = {{Photonic bandgaps in Mie scattering by concentrically stratified spheres}},
    year = {2002},
    journal = {Journal of the Optical Society of America B},
    author = {Smith, David D and Fuller, Kirk A},
    number = {10},
    month = {10},
    pages = {2449--2455},
    volume = {19},
    url = {https://www.osapublishing.org/DirectPDFAccess/949A2D25-A870-7AD2-CE4D21F9340DE487_70146/josab-19-10-2449.pdf?da=1&id=70146&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josab-19-10-2449},
    doi = {10.1364/JOSAB.19.002449},
    issn = {0740-3224},
    keywords = {1903970, 2602110, 2904020, 3106860, OCIS codes: 0101110}
}

@article{Moroz2000,
    title = {{Photonic crystals of coated metallic spheres}},
    year = {2000},
    journal = {Europhysics Letters (EPL)},
    author = {Moroz, A},
    number = {4},
    month = {5},
    pages = {466--472},
    volume = {50},
    url = {http://stacks.iop.org/0295-5075/50/i=4/a=466?key=crossref.cc966e1041f9eb2f7c1f728ce02bce51},
    doi = {10.1209/epl/i2000-00292-4},
    issn = {0295-5075}
}

@article{Velikov2002,
    title = {{Photonic crystals of core-shell colloidal particles}},
    year = {2002},
    journal = {Applied Physics Letters},
    author = {Velikov, Krassimir P. and Moroz, Alexander and Van Blaaderen, Alfons},
    number = {1},
    pages = {49--51},
    volume = {80},
    doi = {10.1063/1.1431698},
    issn = {00036951}
}

@article{Vetrov2014,
    title = {{Photonic defect modes in a cholesteric liquid crystal with a resonant nanocomposite layer and a twist defect}},
    year = {2014},
    journal = {Physical Review E},
    author = {Vetrov, Stepan Ya. and Pyatnov, Maxim V. and Timofeev, Ivan V.},
    number = {3},
    month = {9},
    pages = {032505},
    volume = {90},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.90.032505},
    doi = {10.1103/PhysRevE.90.032505},
    issn = {1539-3755}
}

@article{Sirigiri2001,
    title = {{Photonic-Band-Gap Resonator Gyrotron}},
    year = {2001},
    journal = {Physical Review Letters},
    author = {Sirigiri, J. R. and Kreischer, K. E. and Machuzak, J. and Mastovsky, I. and Shapiro, M. A. and Temkin, R. J.},
    number = {24},
    month = {6},
    pages = {5628--5631},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.86.5628},
    doi = {10.1103/PhysRevLett.86.5628},
    issn = {0031-9007}
}

@article{Harrington2019,
    title = {{Photoswitchable spasers with a plasmonic core and photoswitchable fluorescent proteins}},
    year = {2019},
    journal = {Scientific Reports},
    author = {Harrington, Walter N. and Novoselova, Marina V. and Bratashov, Daniil N. and Khlebtsov, Boris N. and Gorin, Dmitry A. and Galanzha, Ekaterina I. and Zharov, Vladimir P.},
    number = {1},
    month = {12},
    pages = {12439},
    volume = {9},
    url = {http://www.nature.com/articles/s41598-019-48335-6},
    doi = {10.1038/s41598-019-48335-6},
    issn = {2045-2322}
}

@article{Mendes2017,
    title = {{Photothermal enhancement of chemotherapy in breast cancer by visible irradiation of Gold Nanoparticles}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Mendes, Rita and Pedrosa, Pedro and Lima, João C. and Fernandes, Alexandra R. and Baptista, Pedro V.},
    number = {1},
    month = {12},
    pages = {10872},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/s41598-017-11491-8},
    doi = {10.1038/s41598-017-11491-8},
    issn = {2045-2322},
    keywords = {Humanities and Social Sciences, Science, multidisciplinary}
}

@article{Boyer2002,
    title = {{Photothermal imaging of nanometer-sized metal particles among scatterers}},
    year = {2002},
    journal = {Science},
    author = {Boyer, David and Tamarat, Philippe and Maali, Abdelhamid and Lounis, Brahim and Orrit, Michel},
    number = {5584},
    month = {8},
    pages = {1160--1163},
    volume = {297},
    url = {https://www.sciencemag.org/lookup/doi/10.1126/science.1073765},
    doi = {10.1126/science.1073765},
    issn = {00368075}
}

@article{Yamada2013,
    title = {{Photothermal Infrared Spectroscopy of Airborne Samples with Mechanical String Resonators}},
    year = {2013},
    journal = {Analytical Chemistry},
    author = {Yamada, Shoko and Schmid, Silvan and Larsen, Tom and Hansen, Ole and Boisen, Anja},
    number = {21},
    month = {11},
    pages = {10531--10535},
    volume = {85},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/ac402585e http://pubs.acs.org/doi/abs/10.1021/ac402585e},
    doi = {10.1021/ac402585e},
    issn = {0003-2700}
}

@article{Fleury2014,
    title = {{Physical bounds on absorption and scattering for cloaked sensors}},
    year = {2014},
    journal = {Physical Review B},
    author = {Fleury, Romain and Soric, Jason and Al{\`{u}}, Andrea},
    number = {4},
    month = {1},
    pages = {045122},
    volume = {89},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.89.045122},
    doi = {10.1103/PhysRevB.89.045122},
    issn = {1098-0121}
}

@article{Chu1948,
    title = {{Physical Limitations of Omni‐Directional Antennas}},
    year = {1948},
    journal = {Journal of Applied Physics},
    author = {Chu, L. J.},
    number = {12},
    month = {12},
    pages = {1163--1175},
    volume = {19},
    url = {http://aip.scitation.org/doi/10.1063/1.1715038},
    doi = {10.1063/1.1715038},
    issn = {0021-8979}
}

@article{Zong2019,
    title = {{Physical principle and advances in plasmon-enhanced upconversion luminescence}},
    year = {2019},
    journal = {Applied Materials Today},
    author = {Zong, Huan and Mu, Xijiao and Sun, Mengtao},
    month = {6},
    pages = {43--57},
    volume = {15},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S2352940718305572},
    doi = {10.1016/j.apmt.2018.12.015},
    issn = {23529407}
}

@article{Penn1979a,
    title = {{Physicochemical properties of kevlar 49 fiber}},
    year = {1979},
    journal = {Journal of Applied Polymer Science},
    author = {Penn, Lynn and Larsen, Fred},
    number = {1},
    month = {1},
    pages = {59--73},
    volume = {23},
    url = {http://doi.wiley.com/10.1002/app.1979.070230106},
    doi = {10.1002/app.1979.070230106},
    issn = {00218995}
}

@article{Nan1993,
    title = {{Physics of inhomogeneous inorganic materials}},
    year = {1993},
    journal = {Progress in Materials Science},
    author = {Nan, Ce-Wen},
    number = {1},
    month = {1},
    pages = {1--116},
    volume = {37},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0079642593900045},
    doi = {10.1016/0079-6425(93)90004-5},
    issn = {00796425}
}

@article{Mostafazadeh2014,
    title = {{Physics of spectral singularities}},
    year = {2014},
    journal = {arXiv preprint:1412.0454},
    author = {Mostafazadeh, Ali},
    month = {12},
    url = {http://arxiv.org/abs/1412.0454},
    arxivId = {1412.0454}
}

@article{Luo2015,
    title = {{Pixel super-resolution using wavelength scanning}},
    year = {2015},
    journal = {Light: Science {\&} Applications},
    author = {Luo, Wei and Zhang, Yibo and Feizi, Alborz and G{\"{o}}r{\"{o}}cs, Zoltán and Ozcan, Aydogan},
    number = {4},
    month = {12},
    pages = {e16060},
    volume = {5},
    url = {http://www.nature.com/doifinder/10.1038/lsa.2016.60},
    isbn = {2047-7538},
    doi = {10.1038/lsa.2016.60},
    issn = {2047-7538},
    keywords = {holographic imaging, on-chip microscopy, pixel super-resolution, wavelength scanning, wide- fi eld imaging}
}

@misc{Auguie2016,
    title = {{planar 1.6}},
    year = {2016},
    author = {Augui{\'{e}}, Baptiste and Somerville, Walter and Fran{\c{c}}ois, Romain},
    month = {2},
    url = {https://doi.org/10.5281/zenodo.46684#.Xjkd4iapSGg.mendeley},
    doi = {10.5281/ZENODO.46684}
}

@article{Miscuglio2019,
    title = {{Planar aperiodic arrays as metasurfaces for optical near-field patterning}},
    year = {2019},
    journal = {ACS Nano},
    author = {Miscuglio, Mario and Borys, Nicholas J and Spirito, Davide and Mart{\'{i}}n-Garc{\'{i}}a, Beatriz and Zaccaria, Remo Proietti and Weber-Bargioni, Alexander and Schuck, P. James and Krahne, Roman},
    number = {5},
    month = {5},
    pages = {5646--5654},
    volume = {13},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.9b00821 https://pubs.acs.org/doi/10.1021/acsnano.9b00821},
    doi = {10.1021/acsnano.9b00821},
    issn = {1936-0851}
}

@article{Mazor2015,
    title = {{Planar one-way guiding in periodic particle arrays with asymmetric unit cell and general group-symmetry considerations}},
    year = {2015},
    journal = {Physical Review B},
    author = {Mazor, Y. and Hadad, Y. and Steinberg, Ben Z.},
    number = {12},
    month = {9},
    pages = {125129},
    volume = {92},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.92.125129},
    doi = {10.1103/PhysRevB.92.125129},
    issn = {1098-0121}
}

@article{Zheludev2012,
    title = {{Planar Photonics with Metasurfaces}},
    year = {2013},
    journal = {Science},
    author = {Kildishev, A. V. and Boltasseva, A. and Shalaev, V. M.},
    number = {6125},
    month = {3},
    pages = {1232009--1232009},
    volume = {339},
    url = {http://dx.doi.org/10.1038/nmat3431%5Cnhttp://www.nature.com/doifinder/10.1038/nmat3431%5Cnhttp://www.nature.com/doifinder/10.1038/nmat3431 http://www.nature.com/doifinder/10.1038/nmat3431 http://www.sciencemag.org/cgi/doi/10.1126/science.1232009},
    isbn = {1476-1122},
    doi = {10.1126/science.1232009},
    issn = {0036-8075},
    pmid = {23089997},
    arxivId = {1232009}
}

@article{Theobald2017,
    title = {{Plane-wave coupling formalism for <math> <mi>T</mi> </math> -matrix simulations of light scattering by nonspherical particles}},
    year = {2017},
    journal = {Physical Review A},
    author = {Theobald, Dominik and Egel, Amos and Gomard, Guillaume and Lemmer, Uli},
    number = {3},
    month = {9},
    pages = {033822},
    volume = {96},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.96.033822},
    doi = {10.1103/PhysRevA.96.033822},
    issn = {2469-9926}
}

@article{Borghi1997,
    title = {{Plane-wave scattering by a dielectric circular cylinder parallel to a general reflecting flat surface}},
    year = {1997},
    journal = {Journal of the Optical Society of America A},
    author = {Borghi, Riccardo and Santarsiero, Massimo and Frezza, Fabrizio and Schettini, Giuseppe},
    number = {7},
    month = {7},
    pages = {1500--1504},
    volume = {14},
    url = {https://www.osapublishing.org/DirectPDFAccess/6C7B5E24-D535-1FA8-B1968EE01B233B9C_1819/josaa-14-7-1500.pdf?da=1&id=1819&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-14-7-1500},
    doi = {10.1364/JOSAA.14.001500},
    issn = {1084-7529}
}

@article{Catone2018,
    title = {{Plasmon Controlled Shaping of Metal Nanoparticle Aggregates by Femtosecond Laser Induced Melting}},
    year = {2018},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Catone, Daniele and Ciavardini, Alessandra and Di Mario, Lorenzo and Paladini, Alessandra and Toschi, Francesco and Cartoni, Antonella and Fratoddi, Ilaria and Venditti, Iole and Alabastri, Alessandro and Proietti Zaccaria, Remo and O'Keeffe, Patrick},
    month = {8},
    pages = {acs.jpclett.8b02117},
    url = {http://pubs.acs.org http://pubs.acs.org/doi/10.1021/acs.jpclett.8b02117},
    doi = {10.1021/acs.jpclett.8b02117},
    issn = {1948-7185}
}

@article{Fathi2018,
    title = {{Plasmon coupling between complex gold nanostructures and a dielectric substrate}},
    year = {2018},
    journal = {Applied Optics},
    author = {Fathi, Zahra Rostampour and Menguc, M. Pinar and Erturk, Hakan},
    number = {30},
    month = {10},
    pages = {8954},
    volume = {57},
    url = {https://doi.org/10.1364/AO.57.008954 https://www.osapublishing.org/abstract.cfm?URI=ao-57-30-8954},
    doi = {10.1364/AO.57.008954},
    issn = {1559-128X}
}

@article{Osorio-Roman2014,
    title = {{Plasmon enhanced fluorescence with aggregated shell-isolated nanoparticles}},
    year = {2014},
    journal = {Analytical Chemistry},
    author = {Osorio-Rom{\'{a}}n, Igor O. and Guerrero, Ariel R. and Albella, Pablo and Aroca, Ricardo F.},
    number = {20},
    month = {10},
    pages = {10246--10251},
    volume = {86},
    url = {https://pubs.acs.org/doi/10.1021/ac502424g},
    doi = {10.1021/ac502424g},
    issn = {0003-2700}
}

@article{Fischer2012,
    title = {{Plasmon enhanced upconversion luminescence near gold nanoparticles - simulation and analysis of the interactions}},
    year = {2012},
    journal = {Optics Express},
    author = {Fischer, Stefan and Hallermann, Florian and Eichelkraut, Toni and von Plessen, Gero and Kr{\"{a}}mer, Karl W and Biner, Daniel and Steinkemper, Heiko and Hermle, Martin and Goldschmidt, Jan C.},
    number = {1},
    month = {1},
    pages = {271},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-1-271},
    doi = {10.1364/OE.20.000271},
    issn = {1094-4087}
}

@article{Fischer2013,
    title = {{Plasmon enhanced upconversion luminescence near gold nanoparticles - simulation and analysis of the interactions: Errata}},
    year = {2013},
    journal = {Optics Express},
    author = {Fischer, Stefan and Hallermann, Florian and Eichelkraut, Toni and von Plessen, Gero and Kr{\"{a}}mer, Karl W and Biner, Daniel and Steinkemper, Heiko and Hermle, Martin and Goldschmidt, Jan Christoph},
    number = {9},
    month = {5},
    pages = {10606},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-9-10606},
    doi = {10.1364/OE.21.010606},
    issn = {1094-4087}
}

@article{Yuan2012a,
    title = {{Plasmon enhanced upconversion luminescence of NaYF4:Yb,Er@SiO2@Ag core-shell nanocomposites for cell imaging}},
    year = {2012},
    journal = {Nanoscale},
    author = {Yuan, Peiyan and Lee, Yih Hong and Gnanasammandhan, Muthu Kumara and Guan, Zhenping and Zhang, Yong and Xu, Qing-Hua},
    number = {16},
    pages = {5132--5137},
    volume = {4},
    url = {http://xlink.rsc.org/?DOI=c2nr31241g},
    doi = {10.1039/c2nr31241g},
    issn = {2040-3364}
}

@article{Lu2014,
    title = {{Plasmon Enhancement Mechanism for the Upconversion Processes in NaYF 4 :Yb 3+ ,Er 3+ Nanoparticles: Maxwell versus F{\"{o}}rster}},
    year = {2014},
    journal = {ACS Nano},
    author = {Lu, Dawei and Cho, Suehyun K and Ahn, Sungmo and Brun, Loic and Summers, Christopher J and Park, Wounjhang},
    number = {8},
    month = {8},
    pages = {7780--7792},
    volume = {8},
    url = {www.acsnano.org http://pubs.acs.org/doi/abs/10.1021/nn5011254},
    doi = {10.1021/nn5011254},
    issn = {1936-0851}
}

@article{Park2015,
    title = {{Plasmon enhancement of luminescence upconversion}},
    year = {2015},
    journal = {Chem. Soc. Rev.},
    author = {Park, Wounjhang and Lu, Dawei and Ahn, Sungmo},
    number = {10},
    pages = {2940--2962},
    volume = {44},
    url = {http://xlink.rsc.org/?DOI=C5CS00050E},
    doi = {10.1039/C5CS00050E},
    issn = {0306-0012}
}

@article{Yan2018,
    title = {{Plasmon heating of one-dimensional gold nanoparticle chains}},
    year = {2018},
    journal = {Solar Energy},
    author = {Yan, Xin and Liu, Guohua and Xu, Jinliang and Wang, Shuai},
    month = {10},
    pages = {665--674},
    volume = {173},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0038092X18307643},
    doi = {10.1016/j.solener.2018.08.003},
    issn = {0038092X},
    keywords = {Boundary effect, Nanoparticle chain, Plasmon heating, Solar energy}
}

@article{Deeb2017,
    title = {{Plasmon lasers: Coherent nanoscopic light sources}},
    year = {2017},
    journal = {Physical Chemistry Chemical Physics},
    author = {Deeb, Claire and Pelouard, Jean-Luc},
    number = {44},
    pages = {29731--29741},
    volume = {19},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/cp/c7cp06780a http://xlink.rsc.org/?DOI=C7CP06780A},
    doi = {10.1039/C7CP06780A},
    issn = {1463-9076}
}

@article{Ringe2012,
    title = {{Plasmon Length: A Universal Parameter to Describe Size Effects in Gold Nanoparticles}},
    year = {2012},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Ringe, Emilie and Langille, Mark R. and Sohn, Kwonnam and Zhang, Jian and Huang, Jiaxing and Mirkin, Chad A. and Van Duyne, Richard P. and Marks, Laurence D.},
    number = {11},
    month = {6},
    pages = {1479--1483},
    volume = {3},
    url = {http://pubs.acs.org/doi/10.1021/jz300426p},
    doi = {10.1021/jz300426p},
    issn = {1948-7185}
}

@article{Belan2015,
    title = {{Plasmon mode propagation in array of closely spaced metallic cylinders}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Belan, Sergey and Vergeles, Sergey},
    number = {1},
    month = {1},
    pages = {130},
    volume = {5},
    publisher = {Pearson Prentice Hall},
    url = {https://www.osapublishing.org/DirectPDFAccess/0D541B35-F7B4-6C5C-A97B10010B8D6C35_306303/ome-5-1-130.pdf?da=1&id=306303&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ome-5-1-130},
    doi = {10.1364/OME.5.000130},
    issn = {2159-3930}
}

@article{Koenderink2019,
    title = {{Plasmon nanocavity array lasers: Cooperating over losses and competing for gain}},
    year = {2019},
    journal = {ACS Nano},
    author = {Koenderink, A Femius},
    number = {7},
    month = {7},
    pages = {7377--7382},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b04091},
    doi = {10.1021/acsnano.9b04091},
    issn = {1936-0851}
}

@article{Li2019b,
    title = {{Plasmon nanolasing with aluminum nanoparticle arrays [Invited]}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Li, Ran and Wang, Danqing and Guan, Jun and Wang, Weijia and Ao, Xianyu and Schatz, George C. and Schaller, Richard and Odom, Teri W.},
    number = {7},
    month = {7},
    pages = {E104-E111},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E104},
    doi = {10.1364/JOSAB.36.00E104},
    issn = {0740-3224}
}

@article{Koenderink2009,
    title = {{Plasmon Nanoparticle Array Waveguides for Single Photon and Single Plasmon Sources}},
    year = {2009},
    journal = {Nano Letters},
    author = {Koenderink, A. Femius},
    number = {12},
    month = {12},
    pages = {4228--4233},
    volume = {9},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl902439n},
    doi = {10.1021/nl902439n},
    issn = {1530-6984}
}

@article{Citrin2005,
    title = {{Plasmon polaritons in finite-length metal-nanoparticle chains: The role of chain length unravelled}},
    year = {2005},
    journal = {Nano Letters},
    author = {Citrin, D. S.},
    number = {5},
    pages = {985--989},
    volume = {5},
    isbn = {1530-6984 (Print){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/nl050513+},
    issn = {15306984},
    pmid = {15884907}
}

@article{Fitzgerald2017,
    title = {{Plasmon resonance coupling phenomena in self-assembled colloidal monolayers}},
    year = {2017},
    journal = {physica status solidi (a)},
    author = {Fitzgerald, Joseph P. S. and Karg, Matthias},
    number = {8},
    month = {8},
    pages = {1600947},
    volume = {214},
    url = {http://doi.wiley.com/10.1002/pssa.201600947},
    doi = {10.1002/pssa.201600947},
    issn = {18626300}
}

@article{Averitt1997,
    title = {{Plasmon resonance shifts of Au-coated Au2S nanoshells: Insight into multicomponent nanoparticle growth}},
    year = {1997},
    journal = {Physical Review Letters},
    author = {Averitt, R. D. and Sarkar, D. and Halas, N. J.},
    number = {22},
    month = {6},
    pages = {4217--4220},
    volume = {78},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.78.4217},
    doi = {10.1103/PhysRevLett.78.4217},
    issn = {0031-9007}
}

@article{Shaimanov2017,
    title = {{Plasmon resonances in a two-dimensional lattice of metal particles in a dielectric layer: Structural and polarization properties}},
    year = {2017},
    journal = {Journal of Experimental and Theoretical Physics},
    author = {Shaimanov, A. N. and Khabarov, K. M. and Merzlikin, A. M. and Bykov, I. V. and Baryshev, A. V.},
    number = {4},
    month = {4},
    pages = {584--591},
    volume = {124},
    url = {http://link.springer.com/10.1134/S1063776117030165},
    doi = {10.1134/S1063776117030165},
    issn = {1063-7761}
}

@article{Ekinci2008,
    title = {{Plasmon resonances of aluminum nanoparticles and nanorods}},
    year = {2008},
    journal = {Journal of Applied Physics},
    author = {Ekinci, Y and Solak, H H and L{\"{o}}ffler, J F},
    number = {8},
    month = {10},
    pages = {083107},
    volume = {104},
    url = {http://aip.scitation.org/doi/10.1063/1.2999370},
    doi = {10.1063/1.2999370},
    issn = {0021-8979}
}

@article{Rohde2007,
    title = {{Plasmon-assisted transparency in metal-dielectric microspheres}},
    year = {2007},
    journal = {Optics Letters},
    author = {Rohde, Charles and Hasegawa, Keisuke and Deutsch, Miriam},
    number = {4},
    month = {2},
    pages = {415--417},
    volume = {32},
    url = {https://www.osapublishing.org/DirectPDFAccess/7AD2C7C1-9FA6-42E7-AFB3CBF339835AF4_125544/ol-32-4-415.pdf?da=1&id=125544&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-32-4-415},
    doi = {10.1364/OL.32.000415},
    issn = {0146-9592}
}

@article{Lakowicz2008,
    title = {{Plasmon-controlled fluorescence: a new paradigm in fluorescence spectroscopy}},
    year = {2008},
    journal = {The Analyst},
    author = {Lakowicz, Joseph R and Ray, Krishanu and Chowdhury, Mustafa and Szmacinski, Henryk and Fu, Yi and Zhang, Jian and Nowaczyk, Kazimierz},
    number = {10},
    pages = {1308--1346},
    volume = {133},
    url = {www.rsc.org/analyst http://xlink.rsc.org/?DOI=b802918k},
    doi = {10.1039/b802918k},
    issn = {0003-2654}
}

@article{Sun2014,
    title = {{Plasmon-Enhanced Energy Transfer for Improved Upconversion of Infrared Radiation in Doped-Lanthanide Nanocrystals}},
    year = {2014},
    journal = {Nano Letters},
    author = {Sun, Qi-C. and Mundoor, Haridas and Ribot, Josep C. and Singh, Vivek and Smalyukh, Ivan I. and Nagpal, Prashant},
    number = {1},
    month = {1},
    pages = {101--106},
    volume = {14},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/nl403383w},
    doi = {10.1021/nl403383w},
    issn = {1530-6984},
    keywords = {Upconversion, energy transfer, nanoparticles, photophysics, surface plasmon}
}

@article{Aroca2011,
    title = {{Plasmon-enhanced fluorescence and spectral modification in SHINEF}},
    year = {2011},
    journal = {Journal of Physical Chemistry C},
    author = {Aroca, Ricardo F. and Teo, Geok Yi and Mohan, Haider and Guerrero, Ariel R. and Albella, Pablo and Moreno, Fernando},
    number = {42},
    month = {10},
    pages = {20419--20424},
    volume = {115},
    url = {https://pubs.acs.org/doi/10.1021/jp205997u},
    doi = {10.1021/jp205997u},
    issn = {1932-7447}
}

@article{Niu2018,
    title = {{Plasmon-enhanced fluorescence of submonolayer porphyrins by silver-polymer core-shell nanoparticles}},
    year = {2018},
    journal = {Optics Express},
    author = {Niu, Jia-Xin and Pan, Cheng-Da and Liu, Yi-Ting and Lou, Shi-Tao and Wu, E and Wu, Bo-Tao and Zhang, Xiao-Lei and Jin, Qing-Yuan},
    number = {3},
    month = {2},
    pages = {3489--3496},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-3-3489},
    doi = {10.1364/OE.26.003489},
    issn = {1094-4087}
}

@article{Li2017f,
    title = {{Plasmon-enhanced fluorescence spectroscopy}},
    year = {2017},
    journal = {Chemical Society Reviews},
    author = {Li, Jian-Feng and Li, Chao-Yu and Aroca, Ricardo F.},
    number = {13},
    pages = {3962--3979},
    volume = {46},
    url = {http://xlink.rsc.org/?DOI=C7CS00169J},
    doi = {10.1039/C7CS00169J},
    issn = {0306-0012}
}

@article{Henson2012,
    title = {{Plasmon-enhanced light emission based on lattice resonances of silver nanocylinder arrays}},
    year = {2012},
    journal = {Optics Letters},
    author = {Henson, John and DiMaria, Jeff and Dimakis, Emmanouil and Moustakas, Theodore D. and Paiella, Roberto},
    number = {1},
    month = {1},
    pages = {79--81},
    volume = {37},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-37-1-79},
    doi = {10.1364/OL.37.000079},
    issn = {0146-9592},
    keywords = {Optoelectronics, Photoluminescence, Plasmonics}
}

@article{Mertens2007,
    title = {{Plasmon-enhanced luminescence near noble-metal nanospheres: Comparison of exact theory and an improved Gersten and Nitzan model}},
    year = {2007},
    journal = {Physical Review B},
    author = {Mertens, H. and Koenderink, A. F. and Polman, A.},
    number = {11},
    month = {9},
    pages = {115123},
    volume = {76},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.76.115123},
    doi = {10.1103/PhysRevB.76.115123},
    issn = {1098-0121}
}

@article{Chen2016,
    title = {{Plasmon-Enhanced Photodynamic Cancer Therapy by Upconversion Nanoparticles Conjugated with Au Nanorods}},
    year = {2016},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Chen, Chieh-Wei and Chan, Yung-Chieh and Hsiao, Michael and Liu, Ru-Shi},
    number = {47},
    month = {11},
    pages = {32108--32119},
    volume = {8},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsami.6b07770},
    doi = {10.1021/acsami.6b07770},
    issn = {1944-8244},
    keywords = {gold nanorod, localized surface plasmon resonance, near-infrared light triggering, photodynamic therapy, plasmonic enhancement, upconversion nanoparticle}
}

@article{Wu2014,
    title = {{Plasmon-enhanced upconversion}},
    year = {2014},
    journal = {Journal of Physical Chemistry Letters},
    author = {Wu, Di M. and Garc{\'{i}}a-Etxarri, Aitzol and Salleo, Alberto and Dionne, Jennifer A.},
    number = {22},
    month = {11},
    pages = {4020--4031},
    volume = {5},
    url = {http://pubs.acs.org/doi/abs/10.1021/jz5019042},
    isbn = {1948-7185 (Electronic){\textbackslash}r1948-7185 (Linking)},
    doi = {10.1021/jz5019042},
    issn = {1948-7185},
    pmid = {26276488}
}

@article{Li2012a,
    title = {{Plasmon-enhanced upconversion fluorescence in NaYF 4 :Yb/Er/Gd nanorods coated with Au nanoparticles or nanoshells}},
    year = {2012},
    journal = {Journal of Applied Physics},
    author = {Li, Z. Q. and Chen, S and Li, J J and Liu, Q Q and Sun, Z and Wang, Z B and Huang, S M},
    number = {1},
    month = {1},
    pages = {014310},
    volume = {111},
    url = {https://doi.org/10.1063/1.3676258 http://aip.scitation.org/toc/jap/111/1 http://aip.scitation.org/doi/10.1063/1.3676258},
    doi = {10.1063/1.3676258},
    issn = {0021-8979}
}

@article{Schietinger2010,
    title = {{Plasmon-Enhanced Upconversion in Single NaYF 4 :Yb 3+ /Er 3+ Codoped Nanocrystals}},
    year = {2010},
    journal = {Nano Letters},
    author = {Schietinger, Stefan and Aichele, Thomas and Wang, Hai-Qiao and Nann, Thomas and Benson, Oliver},
    number = {1},
    month = {1},
    pages = {134--138},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl903046r http://pubs.acs.org/doi/abs/10.1021/nl903046r},
    doi = {10.1021/nl903046r},
    issn = {1530-6984},
    keywords = {Plasmon-enhanced, and Yb/Er codped, nanocrystal, upconversion}
}

@article{Yin2016,
    title = {{Plasmon-Enhanced Upconversion Luminescence on Vertically Aligned Gold Nanorod Monolayer Supercrystals}},
    year = {2016},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Yin, Ze and Zhou, Donglei and Xu, Wen and Cui, Shaobo and Chen, Xu and Wang, He and Xu, Shihan and Song, Hongwei},
    number = {18},
    month = {5},
    pages = {11667--11674},
    volume = {8},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsami.5b12075},
    doi = {10.1021/acsami.5b12075},
    issn = {1944-8244},
    keywords = {monolayer supercrystal, nanoparticles, plasmonically enhanced luminescence, surface plasmon, upconversion}
}

@article{Dong2018a,
    title = {{Plasmon-enhanced upconversion photoluminescence: Mechanism and application}},
    year = {2019},
    journal = {Reviews in Physics},
    author = {Dong, Jun and Gao, Wei and Han, Qingyan and Wang, Yongkai and Qi, Jianxia and Yan, Xuewen and Sun, Mengtao},
    month = {11},
    pages = {100026},
    volume = {4},
    url = {https://doi.org/10.1016/j.revip.2018.100026 https://linkinghub.elsevier.com/retrieve/pii/S2405428318300030},
    doi = {10.1016/j.revip.2018.100026},
    issn = {24054283}
}

@article{Rasskazov18OMEx,
    title = {{Plasmon-enhanced upconversion: engineering enhancement and quenching at nano and macro scales}},
    year = {2018},
    journal = {Optical Materials Express},
    author = {Rasskazov, Ilia L. and Wang, Lang and Murphy, Catherine J. and Bhargava, Rohit and Carney, P. Scott},
    number = {12},
    month = {12},
    pages = {3787--3804},
    volume = {8},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-8-12-3787},
    doi = {10.1364/OME.8.003787},
    issn = {2159-3930}
}

@article{Zhu2016a,
    title = {{Plasmon-enhanced UV and blue upconverted emissions of Tm3+-doped 12CaO{\textperiodcentered}7Al2O3 nanocrystals by attaching Ag nanoparticles}},
    year = {2016},
    journal = {Optical Materials},
    author = {Zhu, Hancheng and Liu, Yuxue and Zhao, Dongxing and Zhang, Meng and Yang, Jian and Yan, Duanting and Liu, Chunguang and Xu, Changshan and Layfield, Carter and Ma, Li and Wang, Xiaojun},
    month = {9},
    pages = {55--59},
    volume = {59},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0925346716300623},
    doi = {10.1016/j.optmat.2016.02.001},
    issn = {09253467}
}

@article{Ramezani2017,
    title = {{Plasmon-exciton-polariton lasing}},
    year = {2017},
    journal = {Optica},
    author = {Ramezani, Mohammad and Halpin, Alexei and Fern{\'{a}}ndez-Dom{\'{i}}nguez, Antonio I. and Feist, Johannes and Rodriguez, Said Rahimzadeh-Kalaleh and Garcia-Vidal, Francisco J. and G{\'{o}}mez Rivas, Jaime},
    number = {1},
    month = {1},
    pages = {31--37},
    volume = {4},
    url = {https://doi.org/10.1364/OPTICA.4.000031 https://www.osapublishing.org/abstract.cfm?URI=optica-4-1-31},
    doi = {10.1364/OPTICA.4.000031},
    issn = {2334-2536},
    keywords = {(1403460) Lasers, (2406690) Surface waves, (2505403) Plasmonics, OCIS codes: (2405420) Polaritons}
}

@article{Hu2018,
    title = {{Plasmon-induced absorption and its applications for fast light and sensing based on double-stub resonators}},
    year = {2018},
    journal = {Optik},
    author = {Hu, Jin-Feng and Liu, Juan and Liu, Bin and Chen, Jia and Liang, Hong-Qin and Li, Guo-Qin},
    month = {4},
    pages = {254--260},
    volume = {159},
    publisher = {Elsevier GmbH.},
    url = {http://dx.doi.org/10.1016/j.ijleo.2018.01.085 http://linkinghub.elsevier.com/retrieve/pii/S0030402618300962},
    doi = {10.1016/j.ijleo.2018.01.085},
    issn = {00304026},
    keywords = {Fast light, Finite-difference time-domain, Plasmonic-induced absorption, Resonator, Sensing, Surface plasmon}
}

@article{Hao2015,
    title = {{Plasmon-induced broadband fluorescence enhancement on Al-Ag bimetallic substrates}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Hao, Qi and Du, Deyang and Wang, Chenxi and Li, Wan and Huang, Hao and Li, Jiaqi and Qiu, Teng and Chu, Paul K.},
    number = {1},
    month = {5},
    pages = {6014},
    volume = {4},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep06014},
    doi = {10.1038/srep06014},
    issn = {2045-2322},
    keywords = {Design, Nanoparticles, Nanophotonics and plasmonics, synthesis and processing}
}

@article{Kataja2018,
    title = {{Plasmon-induced demagnetization and magnetic switching in nickel nanoparticle arrays}},
    year = {2018},
    journal = {Applied Physics Letters},
    author = {Kataja, Mikko and Freire-Fern{\'{a}}ndez, Francisco and Witteveen, Jorn P and Hakala, Tommi K and T{\"{o}}rm{\"{a}}, Päivi and van Dijken, Sebastiaan},
    number = {7},
    month = {2},
    pages = {072406},
    volume = {112},
    url = {https://doi.org/10.1063/1.5012857 http://aip.scitation.org/toc/apl/112/7 http://aip.scitation.org/doi/10.1063/1.5012857},
    doi = {10.1063/1.5012857},
    issn = {0003-6951}
}

@article{Brongersma2015,
    title = {{Plasmon-induced hot carrier science and technology}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Brongersma, Mark L. and Halas, Naomi J. and Nordlander, Peter},
    number = {1},
    month = {1},
    pages = {25--34},
    volume = {10},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2014.311},
    doi = {10.1038/nnano.2014.311},
    issn = {1748-3387}
}

@article{Chen2015,
    title = {{Plasmon-induced hyperthermia: hybrid upconversion NaYF 4 :Yb/Er and gold nanomaterials for oral cancer photothermal therapy}},
    year = {2015},
    journal = {J. Mater. Chem. B},
    author = {Chen, Chieh-Wei and Lee, Po-Han and Chan, Yung-Chieh and Hsiao, Michael and Chen, Chung-Hsuan and Wu, Pin Chieh and Wu, Pei Ru and Tsai, Din Ping and Tu, Datao and Chen, Xueyuan and Liu, Ru-Shi},
    number = {42},
    pages = {8293--8302},
    volume = {3},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C5TB01393C},
    doi = {10.1039/C5TB01393C},
    issn = {2050-750X}
}

@article{Li2015,
    title = {{Plasmon-induced resonance energy transfer for solar energy conversion}},
    year = {2015},
    journal = {Nature Photonics},
    author = {Li, Jiangtian and Cushing, Scott K. and Meng, Fanke and Senty, Tess R. and Bristow, Alan D. and Wu, Nianqiang},
    number = {9},
    month = {8},
    pages = {601--607},
    volume = {9},
    publisher = {Nature Research},
    url = {http://www.nature.com/doifinder/10.1038/nphoton.2015.142},
    doi = {10.1038/nphoton.2015.142},
    issn = {1749-4885}
}

@article{Chen,
    title = {{Plasmon-Induced Transparency in Asymmetric T-Shape Single Slit}},
    year = {2012},
    journal = {Nano Letters},
    author = {Chen, Jianjun and Li, Zhi and Yue, Song and Xiao, Jinghua and Gong, Qihuang},
    number = {5},
    month = {5},
    pages = {2494--2498},
    volume = {12},
    url = {https://pubs.acs.org/doi/pdf/10.1021/nl300659v http://pubs.acs.org/doi/10.1021/nl300659v},
    doi = {10.1021/nl300659v},
    issn = {1530-6984}
}

@article{Guo2016a,
    title = {{Plasmon-induced transparency in binary arrays of ultrathin metal stripes for narrow-band transmission}},
    year = {2016},
    journal = {Optics Letters},
    author = {Guo, Ling and Sun, Zhijun},
    number = {3},
    month = {2},
    pages = {591},
    volume = {41},
    url = {http://dx.doi.org/10.1364/OL.41.000591 https://www.osapublishing.org/abstract.cfm?URI=ol-41-3-591},
    doi = {10.1364/OL.41.000591},
    issn = {0146-9592}
}

@article{Zhang2008,
    title = {{Plasmon-Induced Transparency in Metamaterials}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Zhang, Shuang and Genov, Dentcho A and Wang, Yuan and Liu, Ming and Zhang, Xiang},
    number = {4},
    month = {7},
    pages = {047401},
    volume = {101},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.101.047401 https://link.aps.org/doi/10.1103/PhysRevLett.101.047401},
    doi = {10.1103/PhysRevLett.101.047401},
    issn = {0031-9007},
    keywords = {4225Bs, 7820Ci, 7867Pt, PACS numbers}
}

@article{Han2011,
    title = {{Plasmon-induced transparency with detuned ultracompact Fabry-Perot resonators in integrated plasmonic devices}},
    year = {2011},
    journal = {Optics Express},
    author = {Han, Zhanghua and Bozhevolnyi, Sergey I.},
    number = {4},
    month = {2},
    pages = {3251},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-4-3251},
    doi = {10.1364/OE.19.003251},
    issn = {1094-4087}
}

@article{Citrin2006,
    title = {{Plasmon-polariton transport in metal-nanoparticle chains embedded in a gain medium}},
    year = {2006},
    journal = {Optics Letters},
    author = {Citrin, D S},
    number = {1},
    month = {1},
    pages = {98},
    volume = {31},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-31-1-98},
    isbn = {0146-9592},
    doi = {10.1364/OL.31.000098},
    issn = {0146-9592},
    pmid = {16419890}
}

@article{Gioti2020,
    title = {{Plasmonic and phononic properties of epitaxial conductive transition metal nitrides}},
    year = {2020},
    journal = {Journal of Optics},
    author = {Gioti, Maria and Arvanitidis, Ioannins and Christofilos, Dimitris and Chaudhuri, Krishnakali and Zorba, Triantafyllia and Abadias, Gregory and Gall, Daniel and Shalaev, Vladimir M and Boltasseva, Alexandra and Patsalas, Panos A.},
    month = {5},
    url = {https://iopscience.iop.org/article/10.1088/2040-8986/ab97c6},
    doi = {10.1088/2040-8986/ab97c6},
    issn = {2040-8978}
}

@article{Baryshnikova2016,
    title = {{Plasmonic and silicon spherical nanoparticle antireflective coatings}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Baryshnikova, K. V. and Petrov, M. I. and Babicheva, V. E. and Belov, P. A.},
    number = {1},
    month = {4},
    pages = {22136},
    volume = {6},
    url = {http://www.nature.com/articles/srep22136},
    doi = {10.1038/srep22136},
    issn = {2045-2322}
}

@article{Murai2016,
    title = {{Plasmonic arrays of titanium nitride nanoparticles fabricated from epitaxial thin films}},
    year = {2016},
    journal = {Optics Express},
    author = {Murai, Shunsuke and Fujita, Koji and Daido, Yohei and Yasuhara, Ryuichiro and Kamakura, Ryosuke and Tanaka, Katsuhisa},
    number = {2},
    month = {1},
    pages = {1143},
    volume = {24},
    url = {https://www.osapublishing.org/DirectPDFAccess/4EFAB03A-D2E5-9FE3-04CACA9B33417357_335525/oe-24-2-1143.pdf?da=1&id=335525&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-24-2-1143},
    doi = {10.1364/OE.24.001143},
    issn = {1094-4087},
    keywords = {(2406680) Surface plasmons, (3106860) Thin films, OCIS codes, optical properties}
}

@article{Suh2012,
    title = {{Plasmonic bowtie nanolaser arrays}},
    year = {2012},
    journal = {Nano Letters},
    author = {Suh, Jae Yong and Kim, Chul Hoon and Zhou, Wei and Huntington, Mark D and Co, Dick T and Wasielewski, Michael R and Odom, Teri W},
    number = {11},
    month = {11},
    pages = {5769--5774},
    volume = {12},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl303086r http://pubs.acs.org/doi/abs/10.1021/nl303086r},
    doi = {10.1021/nl303086r},
    issn = {1530-6984},
    keywords = {Localized surface plasmons, Purcell effect, coupled metal nanoparticles, plasmon lasing, stimulated emission}
}

@article{Campos2017,
    title = {{Plasmonic Breathing and Edge Modes in Aluminum Nanotriangles}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Campos, Alfredo and Arbouet, Arnaud and Martin, Jérôme and G{\'{e}}rard, Davy and Proust, Julien and Plain, Jérôme and Kociak, Mathieu},
    number = {5},
    month = {5},
    pages = {1257--1263},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00204},
    doi = {10.1021/acsphotonics.7b00204},
    issn = {2330-4022},
    keywords = {aluminum plasmonic, breathing mode, edge mode, electron beam lithography, electron energy-loss spectroscopy, surface plasmon}
}

@article{Hugall2018,
    title = {{Plasmonic Cavity Coupling}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Hugall, James T. and Singh, Anshuman and van Hulst, Niek F.},
    number = {1},
    month = {1},
    pages = {43--53},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b01139},
    doi = {10.1021/acsphotonics.7b01139},
    issn = {2330-4022},
    keywords = {at room temperature, atoms, cavity-qed, coupling strength, figure 1a, he wavelength of visible, light is far larger, molecules that create it, nanocavity, plasmonics, quenching, strong coupling, than the size of, the absorption cross-section of, the single atoms and, weak coupling}
}

@article{Tan2014,
    title = {{Plasmonic Color Palettes for Photorealistic Printing with Aluminum Nanostructures}},
    year = {2014},
    journal = {Nano Letters},
    author = {Tan, Shawn J. and Zhang, Lei and Zhu, Di and Goh, Xiao Ming and Wang, Ying Min and Kumar, Karthik and Qiu, Cheng-Wei and Yang, Joel K. W.},
    number = {7},
    month = {7},
    pages = {4023--4029},
    volume = {14},
    url = {http://pubs.acs.org/doi/10.1021/nl501460x},
    doi = {10.1021/nl501460x},
    issn = {1530-6984}
}

@article{Zhu2015,
    title = {{Plasmonic colour laser printing}},
    year = {2015},
    journal = {Nature Nanotechnology},
    author = {Zhu, Xiaolong and Vannahme, Christoph and H{\o}jlund-Nielsen, Emil and Mortensen, N. Asger and Kristensen, Anders},
    number = {4},
    month = {12},
    pages = {325--329},
    volume = {11},
    url = {http://www.nature.com/doifinder/10.1038/nnano.2015.285},
    doi = {10.1038/nnano.2015.285},
    issn = {1748-3387}
}

@article{Rakovich2015,
    title = {{Plasmonic Control of Radiative Properties of Semiconductor Quantum Dots Coupled to Plasmonic Ring Cavities}},
    year = {2015},
    journal = {ACS Nano},
    author = {Rakovich, Aliaksandra and Albella, Pablo and Maier, Stefan A},
    number = {3},
    month = {3},
    pages = {2648--2658},
    volume = {9},
    url = {www.acsnano.org http://pubs.acs.org/doi/abs/10.1021/nn506433e},
    doi = {10.1021/nn506433e},
    issn = {1936-0851}
}

@article{Lalisse2016,
    title = {{Plasmonic efficiencies of nanoparticles made of metal nitrides (TiN, ZrN) compared with gold}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Lalisse, Adrien and Tessier, Gilles and Plain, Jérome and Baffou, Guillaume},
    number = {1},
    month = {12},
    pages = {38647},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep38647},
    doi = {10.1038/srep38647},
    issn = {2045-2322}
}

@article{Ding2014,
    title = {{Plasmonic enhanced upconversion luminescence of {$\beta$}-NaYF4:Yb3+/Er3+ with Ag@SiO2 core-shell nanoparticles}},
    year = {2014},
    journal = {Journal of Luminescence},
    author = {Ding, Yanli and Zhang, Xiaodan and Gao, Haibo and Xu, Shengzhi and Wei, Changchun and Zhao, Ying},
    month = {3},
    pages = {72--76},
    volume = {147},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022231313007151},
    doi = {10.1016/j.jlumin.2013.10.062},
    issn = {00222313}
}

@article{He2017a,
    title = {{Plasmonic enhancement and polarization dependence of nonlinear upconversion emissions from single gold nanorod@SiO2@CaF2:Yb3+,Er3+ hybrid core–shell–satellite nanostructures}},
    year = {2017},
    journal = {Light: Science {\&} Applications},
    author = {He, Jijun and Zheng, Wei and Ligmajer, Filip and Chan, Chi-Fai and Bao, Zhiyong and Wong, Ka-Leung and Chen, Xueyuan and Hao, Jianhua and Dai, Jiyan and Yu, Siu-Fung and Lei, Dang Yuan},
    number = {5},
    month = {5},
    pages = {e16217},
    volume = {6},
    url = {http://www.nature.com/doifinder/10.1038/lsa.2016.217},
    doi = {10.1038/lsa.2016.217},
    issn = {2047-7538}
}

@article{Huck2015,
    title = {{Plasmonic Enhancement of Infrared Vibrational Signals: Nanoslits versus Nanorods}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Huck, Christian and Vogt, Jochen and Sendner, Michael and Hengstler, Daniel and Neubrech, Frank and Pucci, Annemarie},
    number = {10},
    month = {10},
    pages = {1489--1497},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.5b00390 http://pubs.acs.org/doi/10.1021/acsphotonics.5b00390},
    doi = {10.1021/acsphotonics.5b00390},
    issn = {2330-4022}
}

@article{Tam2007,
    title = {{Plasmonic enhancement of molecular fluorescence}},
    year = {2007},
    journal = {Nano Letters},
    author = {Tam, Felicia and Goodrich, Glenn P. and Johnson, Bruce R. and Halas, Naomi J.},
    number = {2},
    month = {2},
    pages = {496--501},
    volume = {7},
    url = {https://pubs.acs.org/doi/10.1021/nl062901x},
    doi = {10.1021/nl062901x},
    issn = {1530-6984}
}

@article{Guzatov2012,
    title = {{Plasmonic enhancement of molecular fluorescence near silver nanoparticles: theory, modeling, and experiment}},
    year = {2012},
    journal = {Journal of Physical Chemistry C},
    author = {Guzatov, Dmitry V and Vaschenko, Svetlana V and Stankevich, Vyacheslav V and Lunevich, Anatoly Ya and Glukhov, Yuri F and Gaponenko, Sergey V},
    number = {19},
    month = {5},
    pages = {10723--10733},
    volume = {116},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/jp301598w http://pubs.acs.org/doi/10.1021/jp301598w},
    doi = {10.1021/jp301598w},
    issn = {1932-7447}
}

@article{Ivanov2012,
    title = {{Plasmonic extraordinary transmittance in array of metal nanorods}},
    year = {2012},
    journal = {Applied Physics A},
    author = {Ivanov, A. and Shalygin, A. and Lebedev, V. and Vorobev, P. and Vergiles, S. and Sarychev, A. K.},
    number = {1},
    month = {4},
    pages = {17--21},
    volume = {107},
    publisher = {Springer-Verlag},
    url = {http://link.springer.com/10.1007/s00339-011-6731-3},
    doi = {10.1007/s00339-011-6731-3},
    issn = {0947-8396}
}

@article{McPeak2015,
    title = {{Plasmonic films can easily be better: Rules and recipes}},
    year = {2015},
    journal = {ACS Photonics},
    author = {McPeak, Kevin M. and Jayanti, Sriharsha V. and Kress, Stephan J. P. and Meyer, Stefan and Iotti, Stelio and Rossinelli, Aurelio and Norris, David J.},
    number = {3},
    month = {3},
    pages = {326--333},
    volume = {2},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ph5004237},
    doi = {10.1021/ph5004237},
    issn = {2330-4022},
    keywords = {aluminum, copper, deposition, dielectric function, gold, plasmonics, relative permittivity, silver}
}

@article{Shen2013a,
    title = {{Plasmonic gold mushroom arrays with refractive index sensing figures of merit approaching the theoretical limit}},
    year = {2013},
    journal = {Nature Communications},
    author = {Shen, Yang and Zhou, Jianhua and Liu, Tianran and Tao, Yuting and Jiang, Ruibin and Liu, Mingxuan and Xiao, Guohui and Zhu, Jinhao and Zhou, Zhang-Kai and Wang, Xuehua and Jin, Chongjun and Wang, Jianfang},
    number = {1},
    month = {12},
    pages = {2381},
    volume = {4},
    url = {http://www.nature.com/doifinder/10.1038/ncomms3381 http://www.nature.com/articles/ncomms3381},
    doi = {10.1038/ncomms3381},
    issn = {2041-1723}
}

@article{Esteves-Lopez2015,
    title = {{Plasmonic graded-chains as deep-subwavelength light concentrators}},
    year = {2015},
    journal = {Journal of Physics: Condensed Matter},
    author = {Esteves-L{\'{o}}pez, Natalia and Pastawski, Horacio M. and Bustos-Mar{\'{u}}n, Raúl A.},
    number = {12},
    month = {4},
    pages = {125301},
    volume = {27},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0953-8984/27/i=12/a=125301?key=crossref.37046c691c1431546b8bc1c3a33a9faf http://arxiv.org/abs/1502.01196%0Ahttp://dx.doi.org/10.1088/0953-8984/27/12/125301},
    doi = {10.1088/0953-8984/27/12/125301},
    issn = {0953-8984},
    arxivId = {1502.01196}
}

@article{Zhang2011,
    title = {{Plasmonic interferences in two-dimensional stacked double-disk array}},
    year = {2011},
    journal = {Applied Physics Letters},
    author = {Zhang, Zong-Suo and Yang, Zhong-Jian and Li, Jian-Bo and Hao, Zhong-Hua and Wang, Qu-Quan},
    number = {17},
    month = {4},
    pages = {173111},
    volume = {98},
    publisher = {American Institute of Physics},
    url = {http://aip.scitation.org/doi/10.1063/1.3583999 http://dx.doi.org/10.1063/1.3583999 http://aip.scitation.org/toc/apl/98/17},
    doi = {10.1063/1.3583999},
    issn = {0003-6951},
    keywords = {gold, metallic thin films, nanoparticles, photoemission, surface electromagnetic waves, surface plasmon resonance}
}

@article{Hu2016,
    title = {{Plasmonic lattice lenses for multiwavelength achromatic focusing}},
    year = {2016},
    journal = {ACS Nano},
    author = {Hu, Jingtian and Liu, Chang-Hua and Ren, Xiaochen and Lauhon, Lincoln J and Odom, Teri W},
    number = {11},
    month = {11},
    pages = {10275--10282},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.6b05855 http://pubs.acs.org/doi/abs/10.1021/acsnano.6b05855},
    doi = {10.1021/acsnano.6b05855},
    issn = {1936-0851},
    keywords = {achromatic focusing, evolutionary algorithm, flat lenses, gold nanoparticles, metasurface, predictive design}
}

@article{Clausen2014,
    title = {{Plasmonic metasurfaces for coloration of plastic consumer products}},
    year = {2014},
    journal = {Nano Letters},
    author = {Clausen, Jeppe S. and H{\o}jlund-Nielsen, Emil and Christiansen, Alexander B. and Yazdi, Sadegh and Grajower, Meir and Taha, Hesham and Levy, Uriel and Kristensen, Anders and Mortensen, N. Asger},
    number = {8},
    month = {8},
    pages = {4499--4504},
    volume = {14},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/nl5014986},
    doi = {10.1021/nl5014986},
    issn = {1530-6984},
    keywords = {Plasmonics, hybridization, nanofabrication, structural color}
}

@article{Nicolas2015,
    title = {{Plasmonic mode interferences and Fano resonances in metal-insulator-metal nanostructured interface}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Nicolas, Rana and L{\'{e}}v{\^{e}}que, Gaëtan and Marae-Djouda, Joseph and Montay, Guillame and Madi, Yazid and Plain, Jérôme and Herro, Ziad and Kazan, Michel and Adam, Pierre-Michel and Maurer, Thomas},
    number = {1},
    month = {11},
    pages = {14419},
    volume = {5},
    publisher = {Nature Publishing Group},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=4585844&tool=pmcentrez&rendertype=abstract http://www.nature.com/articles/srep14419},
    doi = {10.1038/srep14419},
    issn = {2045-2322},
    pmid = {26399425}
}

@article{Fung2007,
    title = {{Plasmonic modes in periodic metal nanoparticle chains: a direct dynamic eigenmode analysis}},
    year = {2007},
    journal = {Optics Letters},
    author = {Fung, Kin Hung and Chan, C T},
    number = {8},
    month = {4},
    pages = {973},
    volume = {32},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-32-8-973},
    isbn = {0146-9592 (Print){\textbackslash}r0146-9592 (Linking)},
    doi = {10.1364/OL.32.000973},
    issn = {0146-9592},
    pmid = {17375172},
    arxivId = {physics/0610269}
}

@article{Zhang2010,
    title = {{Plasmonic Modulation of the Upconversion Fluorescence in NaYF4:Yb/Tm Hexaplate Nanocrystals Using Gold Nanoparticles or Nanoshells}},
    year = {2010},
    journal = {Angewandte Chemie International Edition},
    author = {Zhang, Hua and Li, Yujing and Ivanov, Ivan A. and Qu, Yongquan and Huang, Yu and Duan, Xiangfeng},
    number = {16},
    month = {4},
    pages = {2865--2868},
    volume = {49},
    url = {http://doi.wiley.com/10.1002/anie.200905805},
    isbn = {1433-7851},
    doi = {10.1002/anie.200905805},
    issn = {14337851},
    pmid = {20235253},
    keywords = {Fluorescence, Nanoparticles, Rare earth metals, Surface plasmon resonance, Upconversion}
}

@article{Meng2017,
    title = {{Plasmonic nano-oven by concatenation of multishell photothermal enhancement}},
    year = {2017},
    journal = {ACS Nano},
    author = {Meng, Lijun and Yu, Renwen and Qiu, Min and Garc{\'{i}}a de Abajo, F. Javier},
    number = {8},
    month = {8},
    pages = {7915--7924},
    volume = {11},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsnano.7b02426 http://pubs.acs.org/doi/abs/10.1021/acsnano.7b02426},
    doi = {10.1021/acsnano.7b02426},
    issn = {1936-0851}
}

@article{Zakomirnyi20PCCP,
    title = {{Plasmonic nano-shells: atomistic discrete interaction versus classic electrodynamics models}},
    year = {2020},
    journal = {Physical Chemistry Chemical Physics},
    author = {Zakomirnyi, Vadim I and Rasskazov, Ilia L. and S{\o}rensen, Lasse Kragh and Carney, P. Scott and Rinkevicius, Zilvinas and {\AA}gren, Hans},
    number = {24},
    pages = {13467--13473},
    volume = {22},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2020/CP/D0CP02248A http://xlink.rsc.org/?DOI=D0CP02248A},
    doi = {10.1039/D0CP02248A},
    issn = {1463-9076}
}

@article{Wang2018l,
    title = {{Plasmonic nanoantenna arrays as efficient etendue reducers for optical detection}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Wang, Shaojun and Le-Van, Quynh and Peyronel, Thibault and Ramezani, Mohammad and Van Hoof, Niels and Tiecke, Tobias G and G{\'{o}}mez Rivas, Jaime},
    number = {6},
    month = {6},
    pages = {2478--2485},
    volume = {5},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acsphotonics.8b00298},
    doi = {10.1021/acsphotonics.8b00298},
    issn = {2330-4022},
    keywords = {directional emission, fluorescence materials, free-space optical communication, plasmonics, surface lattice resonaces}
}

@article{Rehor2015,
    title = {{Plasmonic nanodiamonds: Targeted core-shell type nanoparticles for cancer cell thermoablation}},
    year = {2015},
    journal = {Advanced Healthcare Materials},
    author = {Rehor, Ivan and Lee, Karin L. and Chen, Kevin and Hajek, Miroslav and Havlik, Jan and Lokajova, Jana and Masat, Milan and Slegerova, Jitka and Shukla, Sourabh and Heidari, Hamed and Bals, Sara and Steinmetz, Nicole F. and Cigler, Petr},
    number = {3},
    month = {2},
    pages = {460--468},
    volume = {4},
    url = {http://doi.wiley.com/10.1002/adhm.201400421},
    doi = {10.1002/adhm.201400421},
    issn = {21922640},
    keywords = {Ablation, Cancer, Gold, Nanodiamonds, Plasmonics}
}

@article{Ershov2016a,
    title = {{Plasmonic nanoparticle aggregates in high-intensity laser fields: effect of pulse duration}},
    year = {2016},
    journal = {Plasmonics},
    author = {Ershov, A.E. and Gavrilyuk, A.P. and Karpov, S.V.},
    number = {2},
    pages = {403--410},
    volume = {11},
    doi = {10.1007/s11468-015-0054-8},
    issn = {1557-1955},
    keywords = {aggregate, colloidal, nanoparticle, optodynamics, surface plasmon}
}

@article{Lapotko2009,
    title = {{Plasmonic nanoparticle-generated photothermal bubbles and their biomedical applications}},
    year = {2009},
    journal = {Nanomedicine},
    author = {Lapotko, Dmitri},
    number = {7},
    month = {10},
    pages = {813--845},
    volume = {4},
    publisher = {NIH Public Access},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/19839816 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC2826979 http://www.futuremedicine.com/doi/10.2217/nnm.09.59},
    doi = {10.2217/nnm.09.59},
    issn = {1743-5889},
    pmid = {19839816}
}

@article{Argyropoulos2013,
    title = {{Plasmonic nanoparticles and metasurfaces to realize Fano spectra at ultraviolet wavelengths}},
    year = {2013},
    journal = {Applied Physics Letters},
    author = {Argyropoulos, Christos and Monticone, Francesco and D'Aguanno, Giuseppe and Al{\`{u}}, Andrea},
    number = {14},
    month = {9},
    pages = {143113},
    volume = {103},
    url = {http://aip.scitation.org/doi/10.1063/1.4823575},
    doi = {10.1063/1.4823575},
    issn = {0003-6951}
}

@article{Alrasheed2018,
    title = {{Plasmonic nanospherical dimers for color pixels}},
    year = {2018},
    journal = {Nanomaterials and Nanotechnology},
    author = {Alrasheed, Salma and Di Fabrizio, Enzo},
    month = {1},
    pages = {1--7},
    volume = {8},
    url = {http://journals.sagepub.com/doi/10.1177/1847980418772402},
    doi = {10.1177/1847980418772402},
    issn = {1847-9804}
}

@article{Jahn2016,
    title = {{Plasmonic nanostructures for surface enhanced spectroscopic methods}},
    year = {2016},
    journal = {The Analyst},
    author = {Jahn, Martin and Patze, Sophie and Hidi, Izabella J. and Knipper, Richard and Radu, Andreea I. and M{\"{u}}hlig, Anna and Y{\"{u}}ksel, Sezin and Peksa, Vlastimil and Weber, Karina and Mayerh{\"{o}}fer, Thomas and Cialla-May, Dana and Popp, Jürgen},
    number = {3},
    pages = {756--793},
    volume = {141},
    url = {http://xlink.rsc.org/?DOI=C5AN02057C},
    doi = {10.1039/C5AN02057C},
    issn = {0003-2654}
}

@article{Chen2011,
    title = {{Plasmonic Nickel Nanoantennas}},
    year = {2011},
    journal = {Small},
    author = {Chen, Jianing and Albella, Pablo and Pirzadeh, Zhaleh and Alonso-Gonz{\'{a}}lez, Pablo and Huth, Florian and Bonetti, Stefano and Bonanni, Valentina and {\AA}kerman, Johan and Nogu{\'{e}}s, Josep and Vavassori, Paolo and Dmitriev, Alexandre and Aizpurua, Javier and Hillenbrand, Rainer},
    number = {16},
    month = {8},
    pages = {2341--2347},
    volume = {7},
    url = {http://doi.wiley.com/10.1002/smll.201100640},
    isbn = {1613-6810},
    doi = {10.1002/smll.201100640},
    issn = {16136810},
    pmid = {21678553},
    keywords = {magnetic nanoparticles, near-field optical imaging, optical antennas, plasmonics, scattering-type scanning near-field optical micros}
}

@article{Townsend2012,
    title = {{Plasmonic Properties of Metallic Nanoparticles: The Effects of Size Quantization}},
    year = {2012},
    journal = {Nano Letters},
    author = {Townsend, Emily and Bryant, Garnett W},
    number = {1},
    month = {1},
    pages = {429--434},
    volume = {12},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl2037613 http://pubs.acs.org/doi/abs/10.1021/nl2037613},
    doi = {10.1021/nl2037613},
    issn = {1530-6984}
}

@article{Catellani2017,
    title = {{Plasmonic properties of refractory titanium nitride}},
    year = {2017},
    journal = {Physical Review B},
    author = {Catellani, Alessandra and Calzolari, Arrigo},
    number = {11},
    month = {3},
    pages = {115145},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.115145 https://link.aps.org/doi/10.1103/PhysRevB.95.115145},
    doi = {10.1103/PhysRevB.95.115145},
    issn = {2469-9950}
}

@article{Campos2018,
    title = {{Plasmonic quantum size effects in silver nanoparticles are dominated by interfaces and local environments}},
    year = {2019},
    journal = {Nature Physics},
    author = {Campos, Alfredo and Troc, Nicolas and Cottancin, Emmanuel and Pellarin, Michel and Weissker, Hans-Christian and Lerm{\'{e}}, Jean and Kociak, Mathieu and Hillenkamp, Matthias},
    number = {3},
    month = {3},
    pages = {275--280},
    volume = {15},
    url = {https://doi.org/10.1038/s41567-018-0345-z http://www.nature.com/articles/s41567-018-0345-z},
    doi = {10.1038/s41567-018-0345-z},
    issn = {1745-2473}
}

@article{Nikitin2012,
    title = {{Plasmonic resonances in diffractive arrays of gold nanoantennas: near and far field effects}},
    year = {2012},
    journal = {Optics Express},
    author = {Nikitin, Andrey G. and Kabashin, Andrei V. and Dallaporta, Hervé},
    number = {25},
    month = {12},
    pages = {27941--27952},
    volume = {20},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-25-27941},
    isbn = {10944087 (ISSN)},
    doi = {10.1364/OE.20.027941},
    issn = {1094-4087},
    pmid = {23262740}
}

@article{Jin2010,
    title = {{Plasmonic Resonant Light Scattering by a Cylinder with Radial Anisotropy}},
    year = {2010},
    journal = {Progress In Electromagnetics Research},
    author = {Jin, Yuwen and Gao, Dongliang and Gao, Lei},
    pages = {335--347},
    volume = {106},
    url = {http://www.jpier.org/PIER/pier106/21.10060601.pdf http://www.jpier.org/PIER/pier.php?paper=10060601},
    doi = {10.2528/PIER10060601},
    issn = {1559-8985}
}

@article{Goncalves2020,
    title = {{Plasmonic resonators: fundamental properties and applications}},
    year = {2020},
    journal = {Journal of Physics D: Applied Physics},
    author = {Goncalves, Manuel R and Minassian, Hayk and Melikyan, Armen},
    month = {5},
    url = {https://iopscience.iop.org/article/10.1088/1361-6463/ab96e9},
    doi = {10.1088/1361-6463/ab96e9},
    issn = {0022-3727}
}

@article{Jang2016,
    title = {{Plasmonic Solar Cells: From Rational Design to Mechanism Overview}},
    year = {2016},
    journal = {Chemical Reviews},
    author = {Jang, Yoon Hee and Jang, Yu Jin and Kim, Seokhyoung and Quan, Li Na and Chung, Kyungwha and Kim, Dong Ha},
    number = {24},
    month = {12},
    pages = {14982--15034},
    volume = {116},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.chemrev.6b00302},
    doi = {10.1021/acs.chemrev.6b00302},
    issn = {0009-2665}
}

@article{Mattioli2019,
    title = {{Plasmonic superchiral lattice resonances in the mid-infrared}},
    year = {2019},
    author = {Mattioli, Francesco and Mazzeo, Giuseppe and Longhi, Giovanna and Abbate, Sergio and Pellegrini, Giovanni and Celebrano, Michele and Finazzi, Marco and Du{\`{o}}, Lamberto and Zanchi, Chiara and Tommasini, Matteo and Pea, Marialilia and Cibella, Sara and Sciortino, Filippo and Baldassarre, Leonetta and Nucara, Alessandro and Ortolani, Michele and Biagioni, Paolo},
    month = {7},
    url = {http://arxiv.org/abs/1907.03586},
    arxivId = {1907.03586}
}

@article{Odom2009,
    title = {{Plasmonic superlattices: Hierarchical subwavelength hole arrays}},
    year = {2009},
    journal = {Chemical Physics Letters},
    author = {Odom, Teri W. and Gao, Hanwei and McMahon, Jeffrey M. and Henzie, Joel and Schatz, George C.},
    number = {4-6},
    pages = {187--192},
    volume = {483},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.cplett.2009.10.084},
    doi = {10.1016/j.cplett.2009.10.084},
    issn = {00092614}
}

@article{Vakevainen2014,
    title = {{Plasmonic surface lattice resonances at the strong coupling regime}},
    year = {2014},
    journal = {Nano Letters},
    author = {V{\"{a}}kev{\"{a}}inen, A. I. and Moerland, R J and Rekola, H T and Eskelinen, A.-P and Martikainen, J.-P and Kim, D.-H and T{\"{o}}rm{\"{a}}, P.},
    number = {4},
    month = {4},
    pages = {1721--1727},
    volume = {14},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl4035219 http://pubs.acs.org/doi/abs/10.1021/nl4035219},
    doi = {10.1021/nl4035219},
    issn = {1530-6984},
    keywords = {Strong coupling, metal nanoparticle arrays, organic dye molecules, plasmonics, surface lattice resonance}
}

@article{Humphrey2016a,
    title = {{Plasmonic surface lattice resonances in arrays of metallic nanoparticle dimers}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Humphrey, A D and Barnes, W L},
    number = {3},
    month = {3},
    pages = {035005},
    volume = {18},
    url = {http://iopscience.iop.org/2040-8986/18/3/035005 http://stacks.iop.org/2040-8986/18/i=3/a=035005?key=crossref.31baaed1c38e0a4c0f969f754835c96c},
    doi = {10.1088/2040-8978/18/3/035005},
    issn = {2040-8978},
    keywords = {collective resonance, dimer, localized surface plasmon resonance, nanoparticle arrays, plasmonics, surface lattice resonance}
}

@article{Humphrey2014,
    title = {{Plasmonic surface lattice resonances on arrays of different lattice symmetry}},
    year = {2014},
    journal = {Physical Review B},
    author = {Humphrey, Alastair D and Barnes, William L},
    number = {7},
    month = {8},
    pages = {075404},
    volume = {90},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.90.075404 https://link.aps.org/doi/10.1103/PhysRevB.90.075404},
    doi = {10.1103/PhysRevB.90.075404},
    issn = {1098-0121}
}

@article{Kravets2018,
    title = {{Plasmonic surface lattice resonances: a review of properties and applications}},
    year = {2018},
    journal = {Chemical Reviews},
    author = {Kravets, V. G. and Kabashin, A. V. and Barnes, W. L. and Grigorenko, A. N.},
    number = {12},
    month = {6},
    pages = {5912--5951},
    volume = {118},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.chemrev.8b00243},
    doi = {10.1021/acs.chemrev.8b00243},
    issn = {0009-2665}
}

@article{Cherqui2019,
    title = {{Plasmonic surface lattice resonances: Theory and computation}},
    year = {2019},
    journal = {Accounts of Chemical Research},
    author = {Cherqui, Charles and Bourgeois, Marc R and Wang, Danqing and Schatz, George C},
    number = {9},
    month = {9},
    pages = {2548--2558},
    volume = {52},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.accounts.9b00312},
    doi = {10.1021/acs.accounts.9b00312},
    issn = {0001-4842}
}

@article{Francescato2012,
    title = {{Plasmonic systems unveiled by Fano resonances}},
    year = {2012},
    journal = {ACS Nano},
    author = {Francescato, Yan and Giannini, Vincenzo and Maier, Stefan A.},
    number = {2},
    month = {2},
    pages = {1830--1838},
    volume = {6},
    url = {https://pubs.acs.org/doi/10.1021/nn2050533},
    doi = {10.1021/nn2050533},
    issn = {1936-0851},
    keywords = {EIT, dark and bright modes, dolmen, lattice resonances, oligomers or nanoclusters, plasmonic Fano resonances, plasmonic crystals}
}

@article{He2017,
    title = {{Plasmonic titanium nitride nanoparticles for in vivo photoacoustic tomography imaging and photothermal cancer therapy}},
    year = {2017},
    journal = {Biomaterials},
    author = {He, Wenya and Ai, Kelong and Jiang, Chunhuan and Li, Yuanyuan and Song, Xiangfu and Lu, Lehui},
    month = {7},
    pages = {37--47},
    volume = {132},
    url = {http://ac.els-cdn.com/S0142961217302247/1-s2.0-S0142961217302247-main.pdf?_tid=5ab43938-253f-11e7-b9a8-00000aacb35f&acdnat=1492634150_811888dc53f443dafe1f67741b64f3a1 http://linkinghub.elsevier.com/retrieve/pii/S0142961217302247},
    doi = {10.1016/j.biomaterials.2017.04.007},
    issn = {01429612},
    keywords = {Cancer, Photoacoustic tomography imaging, Photothermal therapy, Plasmonics, Titanium nitride nanoparticles}
}

@article{Guler2017,
    title = {{Plasmonic Titanium Nitride Nanostructures via Nitridation of Nanopatterned Titanium Dioxide}},
    year = {2017},
    journal = {Advanced Optical Materials},
    author = {Guler, Urcan and Zemlyanov, Dmitry and Kim, Jongbum and Wang, Zhuoxian and Chandrasekar, Rohith and Meng, Xiangeng and Stach, Eric and Kildishev, Alexander V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {7},
    month = {4},
    pages = {1600717},
    volume = {5},
    url = {http://doi.wiley.com/10.1002/adom.201600717 http://www.sciencemag.org/cgi/doi/10.1126/science.1252722},
    doi = {10.1002/adom.201600717},
    issn = {21951071}
}

@article{Bosio2019,
    title = {{Plasmonic versus All-Dielectric Nanoantennas for Refractometric Sensing: A Direct Comparison}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Bosio, Noemi and {\v{S}}{\'{i}}pov{\'{a}}-Jungov{\'{a}}, Hana and L{\"{a}}nk, Nils Odebo and Antosiewicz, Tomasz J and Verre, Ruggero and K{\"{a}}ll, Mikael},
    number = {6},
    month = {6},
    pages = {1556--1564},
    volume = {6},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00434},
    doi = {10.1021/acsphotonics.9b00434},
    issn = {2330-4022},
    keywords = {Si nanoresonators, heating effects, high-index dielectric, plasmonic, refractometric sensing}
}

@article{Akiyoshi2018,
    title = {{Plasmonic-diffractive hybrid sensors based on a gold nanoprism array}},
    year = {2018},
    journal = {ACS Applied Nano Materials},
    author = {Akiyoshi, Kazutaka and Tanaka, Yoshito Y and Ishida, Takuya and Shimura, Tsutomu and Tatsuma, Tetsu},
    number = {11},
    month = {11},
    pages = {5994--5999},
    volume = {1},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsanm.8b01829 https://pubs.acs.org/doi/10.1021/acsanm.8b01829},
    doi = {10.1021/acsanm.8b01829},
    issn = {2574-0970},
    keywords = {Rayleigh anomaly, diffractive coupling, lattice plasmons, localized surface plasmon resonance, refractive index sensor}
}

@article{Kamakura2017,
    title = {{Plasmonic-photonic hybrid modes excited on a titanium nitride nanoparticle array in the visible region}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Kamakura, Ryosuke and Murai, Shunsuke and Ishii, Satoshi and Nagao, Tadaaki and Fujita, Koji and Tanaka, Katsuhisa},
    number = {4},
    month = {4},
    pages = {815--822},
    volume = {4},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.6b00763 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00763},
    doi = {10.1021/acsphotonics.6b00763},
    issn = {2330-4022}
}

@article{Li2014d,
    title = {{Plasmonic-photonic mode coupling in indium-tin-oxide nanorod arrays}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Li, Shi-Qiang and Guo, Peijun and Buchholz, D Bruce and Zhou, Wei and Hua, Yi and Odom, Teri W and Ketterson, J B and Ocola, Leonidas E and Sakoda, Kazuaki and Chang, Robert P H},
    number = {3},
    month = {3},
    pages = {163--172},
    volume = {1},
    url = {http://pubs.acs.org/doi/pdf/10.1021/ph400038g http://pubs.acs.org/doi/abs/10.1021/ph400038g},
    doi = {10.1021/ph400038g},
    issn = {2330-4022}
}

@article{Aspnes2011,
    title = {{Plasmonics and effective-medium theories}},
    year = {2011},
    journal = {Thin Solid Films},
    author = {Aspnes, D.E.},
    number = {9},
    month = {2},
    pages = {2571--2574},
    volume = {519},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S0040609010017116?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S0040609010017116},
    doi = {10.1016/j.tsf.2010.12.081},
    issn = {00406090}
}

@article{Lozano2013,
    title = {{Plasmonics for solid-state lighting: enhanced excitation and directional emission of highly efficient light sources}},
    year = {2013},
    journal = {Light: Science {\&} Applications},
    author = {Lozano, Gabriel and Louwers, Davy J and Rodr{\'{i}}guez, Said RK and Murai, Shunsuke and Jansen, Olaf TA and Verschuuren, Marc A and G{\'{o}}mez Rivas, Jaime},
    number = {5},
    month = {5},
    pages = {e66-e66},
    volume = {2},
    url = {http://www.nature.com/articles/lsa201322},
    doi = {10.1038/lsa.2013.22},
    issn = {2047-7538}
}

@article{AbdEl-Fattah2019,
    title = {{Plasmonics in Atomically Thin Crystalline Silver Films}},
    year = {2019},
    journal = {ACS Nano},
    author = {Abd El-Fattah, Zakaria M and Mkhitaryan, Vahagn and Brede, Jens and Fern{\'{a}}ndez, Laura and Li, Cheng and Guo, Qiushi and Ghosh, Arnab and Echarri, Alvaro Rodríguez and Naveh, Doron and Xia, Fengnian and Ortega, J. Enrique and Garc{\'{i}}a de Abajo, F. Javier},
    number = {7},
    month = {7},
    pages = {7771--7779},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b01651},
    doi = {10.1021/acsnano.9b01651},
    issn = {1936-0851},
    keywords = {2D materials, 2D plasmonics, atomically thin silver, crystalline metal films, ultrathin plasmonics}
}

@article{Magnozzi2019,
    title = {{Plasmonics of Au nanoparticles in a hot thermodynamic bath}},
    year = {2019},
    journal = {Nanoscale},
    author = {Magnozzi, Michele and Ferrera, Marzia and Mattera, Lorenzo and Canepa, Maurizio and Bisio, Francesco},
    number = {3},
    pages = {1140--1146},
    volume = {11},
    url = {http://xlink.rsc.org/?DOI=C8NR09038F},
    doi = {10.1039/C8NR09038F},
    issn = {2040-3364}
}

@article{Waxenegger2015,
    title = {{Plasmonics simulations with the MNPBEM toolbox: Consideration of substrates and layer structures}},
    year = {2015},
    journal = {Computer Physics Communications},
    author = {Waxenegger, Jürgen and Tr{\"{u}}gler, Andreas and Hohenester, Ulrich},
    number = {193},
    month = {8},
    pages = {138--150},
    volume = {193},
    url = {http://cpc.cs.qub.ac.uk/summaries/AEKJ_v3_0.html http://cpc.cs.qub.ac.uk/licence/licence.html http://www.sciencedirect.com/ http://physik.uni-graz.at/ http://dx.doi.org/10.1016/j.cpc.2015.03.023 http://linkinghub.elsevier.com/retrieve/pii/S001046551500122},
    doi = {10.1016/j.cpc.2015.03.023},
    issn = {00104655},
    keywords = {Boundary element method, Metallic nanoparticles, Plasmonics, Substrates and layer structures}
}

@book{Maier2007,
    title = {{Plasmonics: Fundamentals and Applications}},
    year = {2007},
    author = {Maier, Stefan A.},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/0-387-37825-1},
    address = {Boston, MA},
    isbn = {978-0-387-33150-8},
    doi = {10.1007/0-387-37825-1}
}

@article{Ruting2011,
    title = {{Plasmons in disordered nanoparticle chains: Localization and transport}},
    year = {2011},
    journal = {Physical Review B},
    author = {R{\"{u}}ting, Felix},
    number = {11},
    month = {3},
    pages = {115447},
    volume = {83},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.83.115447},
    doi = {10.1103/PhysRevB.83.115447},
    issn = {1098-0121},
    arxivId = {1102.2705}
}

@article{Halas2011,
    title = {{Plasmons in Strongly Coupled Metallic Nanostructures}},
    year = {2011},
    journal = {Chemical Reviews},
    author = {Halas, Naomi J. and Lal, Surbhi and Chang, Wei-Shun and Link, Stephan and Nordlander, Peter},
    number = {6},
    month = {6},
    pages = {3913--3961},
    volume = {111},
    url = {http://pubs.acs.org/doi/abs/10.1021/cr200061k},
    isbn = {10.1021/cr200061k},
    doi = {10.1021/cr200061k},
    issn = {0009-2665},
    pmid = {21542636}
}

@article{Fernique2019,
    title = {{Plasmons in two-dimensional lattices of near-field coupled nanoparticles}},
    year = {2019},
    author = {Fernique, François and Weick, Guillaume},
    month = {5},
    url = {https://arxiv.org/pdf/1905.06727.pdf http://arxiv.org/abs/1905.06727},
    arxivId = {1905.06727}
}

@article{Samadi2018,
    title = {{Platinum nanoparticles: a non-toxic, effective and thermally stable alternative plasmonic material for cancer therapy and bioengineering}},
    year = {2018},
    journal = {Nanoscale},
    author = {Samadi, Akbar and Klingberg, Henrik and Jauffred, Liselotte and Kjaer, Andreas and Bendix, Poul-Martin and Oddershede, Lene Broeng},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2018/NR/C8NR02275E},
    doi = {10.1039/C8NR02275E},
    issn = {2040-3364}
}

@article{Simovski2019,
    title = {{Point-dipole model for metal-enhanced fluorescence}},
    year = {2019},
    journal = {Optics Letters},
    author = {Simovski, Constantin R.},
    number = {11},
    month = {6},
    pages = {2697--2700},
    volume = {44},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-44-11-2697},
    doi = {10.1364/OL.44.002697},
    issn = {0146-9592}
}

@article{Simovski2019a,
    title = {{Point-dipole model for metal-enhanced fluorescence}},
    year = {2019},
    journal = {Optics Letters},
    author = {Simovski, Constantin R.},
    number = {11},
    month = {6},
    pages = {2697--2700},
    volume = {44},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-44-11-2697},
    doi = {10.1364/OL.44.002697},
    issn = {0146-9592}
}

@article{Lupinetti2005,
    title = {{Polarizabilities and hyperpolarizabilities for the atoms Al, Si, P, S, Cl, and Ar: Coupled cluster calculations}},
    year = {2005},
    journal = {The Journal of Chemical Physics},
    author = {Lupinetti, Concetta and Thakkar, Ajit J.},
    number = {4},
    month = {1},
    pages = {044301},
    volume = {122},
    url = {http://aip.scitation.org/doi/10.1063/1.1834512},
    doi = {10.1063/1.1834512},
    issn = {0021-9606},
    pmid = {15740242}
}

@article{Colom2017,
    title = {{Polarizability expressions for predicting resonances in plasmonic and Mie scatterers}},
    year = {2017},
    journal = {Physical Review A},
    author = {Colom, Rémi and Devilez, Alexis and Enoch, Stefan and Stout, Brian and Bonod, Nicolas},
    number = {6},
    month = {6},
    pages = {063833},
    volume = {95},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.95.063833 http://link.aps.org/doi/10.1103/PhysRevA.95.063833},
    doi = {10.1103/PhysRevA.95.063833},
    issn = {2469-9926}
}

@article{Atkinson1989,
    title = {{Polarizability of dielectric islands on a substrate}},
    year = {1989},
    journal = {Thin Solid Films},
    author = {Atkinson, R},
    number = {2},
    month = {6},
    pages = {175--184},
    volume = {173},
    url = {http://ac.els-cdn.com/0040609089901338/1-s2.0-0040609089901338-main.pdf?_tid=80395fb6-3a49-11e7-ac2a-00000aab0f27&acdnat=1494947481_157e96f06c036a817e3f08e4ba1f227f http://linkinghub.elsevier.com/retrieve/pii/0040609089901338},
    doi = {10.1016/0040-6090(89)90133-8},
    issn = {00406090}
}

@article{Kravets2015,
    title = {{Polarization and distance dependent coupling in linear chains of gold nanoparticles}},
    year = {2015},
    journal = {Applied Physics Letters},
    author = {Kravets, Vira V. and Ocola, Leonidas E. and Khalavka, Yuriy and Pinchuk, Anatoliy O.},
    number = {5},
    month = {2},
    pages = {053104},
    volume = {106},
    url = {http://aip.scitation.org/doi/10.1063/1.4907322},
    doi = {10.1063/1.4907322},
    issn = {0003-6951}
}

@article{Evlyukhin2019,
    title = {{Polarization control of colors in resonant evanescent field scattering by silicon nanodisks [Invited]}},
    year = {2019},
    journal = {Optical Materials Express},
    author = {Evlyukhin, Andrey B. and Bozhevolnyi, Sergey I.},
    number = {1},
    month = {1},
    pages = {151--161},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-9-1-151},
    doi = {10.1364/OME.9.000151},
    issn = {2159-3930}
}

@article{Shibanuma2018,
    title = {{Polarization control of high transmission/reflection switching by all-dielectric metasurfaces}},
    year = {2018},
    journal = {Applied Physics Letters},
    author = {Shibanuma, Toshihiko and Maier, Stefan A. and Albella, Pablo},
    number = {6},
    month = {2},
    pages = {063103},
    volume = {112},
    url = {http://aip.scitation.org/doi/10.1063/1.5018783},
    doi = {10.1063/1.5018783},
    issn = {0003-6951}
}

@article{Liu2018a,
    title = {{Polarization management based on dipolar interferences and lattice couplings}},
    year = {2018},
    journal = {Optics Express},
    author = {Liu, M. Q. and Zhao, C. Y. and Wang, B. X.},
    number = {6},
    month = {3},
    pages = {7235--7252},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-6-7235},
    doi = {10.1364/OE.26.007235},
    issn = {1094-4087}
}

@article{Muravitskaya2019,
    title = {{Polarization switching between parallel and orthogonal collective resonances in arrays of metal nanoparticles}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Muravitskaya, Alina and Movsesyan, Artur and Kostcheev, Sergei and Adam, Pierre-Michel},
    number = {7},
    month = {7},
    pages = {E65-E70},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E65},
    doi = {10.1364/JOSAB.36.000E65},
    issn = {0740-3224}
}

@article{Wing2016,
    title = {{Polarization switching from plasmonic lattice mode to multipolar localized surface plasmon resonances in arrays of large nanoantennas}},
    year = {2016},
    journal = {Journal of Applied Physics},
    author = {Wing, Waylin J. and Sadeghi, Seyed M. and Gutha, Rithvik R.},
    number = {23},
    month = {12},
    pages = {234301},
    volume = {120},
    url = {http://aip.scitation.org/doi/10.1063/1.4972270},
    doi = {10.1063/1.4972270},
    issn = {0021-8979}
}

@article{Terekhov2019a,
    title = {{Polarization-dependent asymmetric light scattering by silicon nanopyramids and their multipoles resonances}},
    year = {2019},
    journal = {Journal of Applied Physics},
    author = {Terekhov, Pavel D. and Evlyukhin, Andrey B. and Shalin, Alexander S. and Karabchevsky, Alina},
    number = {17},
    month = {5},
    pages = {173108},
    volume = {125},
    url = {http://aip.scitation.org/doi/10.1063/1.5094162},
    doi = {10.1063/1.5094162},
    issn = {0021-8979}
}

@article{Knudson2019,
    title = {{Polarization-dependent lasing behavior from low-symmetry nanocavity arrays}},
    year = {2019},
    journal = {ACS Nano},
    author = {Knudson, Michael P and Li, Ran and Wang, Danqing and Wang, Weijia and Schaller, Richard D and Odom, Teri W},
    number = {7},
    month = {7},
    pages = {7435--7441},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b01142},
    doi = {10.1021/acsnano.9b01142},
    issn = {1936-0851},
    keywords = {aluminum plasmonics, anisotropic nanoparticles, lasing, lattice plasmons, polarization, symmetry}
}

@article{Ng2019,
    title = {{Polarization-independent, narrowband, near-IR spectral filters via guided mode resonances in ultrathin a-Si nanopillar arrays}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Ng, Ryan C and Garcia, Juan C and Greer, Julia R and Fountaine, Katherine T},
    number = {2},
    month = {2},
    pages = {265--271},
    volume = {6},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b01253},
    doi = {10.1021/acsphotonics.8b01253},
    issn = {2330-4022},
    keywords = {guided mode resonance, hyperspectral, nanopillar array}
}

@article{Moiseev2019,
    title = {{Polarization-selective defect mode amplification in a photonic crystal with intracavity 2D arrays of metallic nanoparticles}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Moiseev, Sergey G. and Glukhov, Igor A. and Dadoenkova, Yuliya S. and Bentivegna, Florian F. L.},
    number = {6},
    month = {6},
    pages = {1645--1652},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-6-1645},
    doi = {10.1364/JOSAB.36.001645},
    issn = {0740-3224}
}

@article{Mishchenko2015,
    title = {{Polarized bidirectional reflectance of optically thick sparse particulate layers: An efficient numerically exact radiative-transfer solution}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I. and Dlugach, Janna M. and Chowdhary, Jacek and Zakharova, Nadezhda T.},
    month = {5},
    pages = {97--108},
    volume = {156},
    publisher = {Elsevier},
    url = {http://dx.doi.org/10.1016/j.jqsrt.2015.02.003 http://linkinghub.elsevier.com/retrieve/pii/S0022407315000485},
    doi = {10.1016/j.jqsrt.2015.02.003},
    issn = {00224073},
    keywords = {Ambartsumian's nonlinear integral equation, Benchmark results, Electromagnetic scattering, Particulate media, Polarization, Radiative transfer, Stokes parameters}
}

@article{Zhang2019d,
    title = {{Polarized single-particle quantum dot emitters through programmable cluster assembly}},
    year = {2019},
    journal = {ACS Nano},
    author = {Zhang, Honghu and Li, Mingxing and Wang, Kaiwei and Tian, Ye and Chen, Jia-Shiang and Fountaine, Katherine T. and DiMarzio, Donald and Liu, Mingzhao and Cotlet, Mircea and Gang, Oleg},
    month = {12},
    pages = {acsnano.9b06919},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.9b06919},
    doi = {10.1021/acsnano.9b06919},
    issn = {1936-0851}
}

@article{Chen2015c,
    title = {{Polyelemental nanoparticle libraries}},
    year = {2016},
    journal = {Science},
    author = {Chen, P.-C. and Liu, Xiaolong and Hedrick, James L. and Xie, Zhuang and Wang, Shunzhi and Lin, Q.-Y. and Hersam, Mark C. and Dravid, Vinayak P. and Mirkin, Chad A.},
    number = {6293},
    month = {6},
    pages = {1565--1569},
    volume = {352},
    url = {https://www.sciencemag.org/lookup/doi/10.1126/science.aaf8402},
    doi = {10.1126/science.aaf8402},
    issn = {0036-8075}
}

@article{Corbierre2001,
    title = {{Polymer-Stabilized Gold Nanoparticles and Their Incorporation into Polymer Matrices}},
    year = {2001},
    journal = {Journal of the American Chemical Society},
    author = {Corbierre, Muriel K. and Cameron, Neil S. and Sutton, Mark and Mochrie, Simon G. J. and Lurio, Laurence B. and R{\"{u}}hm, Adrian and Lennox, R. Bruce},
    number = {42},
    month = {10},
    pages = {10411--10412},
    volume = {123},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ja0166287},
    doi = {10.1021/ja0166287},
    issn = {0002-7863}
}

@article{Kristanz2018,
    title = {{Power balance and temperature in optically pumped spasers and nanolasers}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Kristanz, Gerold V. and Arnold, Nikita and Kildishev, Alexander V. and Klar, Thomas A.},
    number = {9},
    month = {9},
    pages = {3695--3703},
    volume = {5},
    publisher = {American Chemical Society},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.8b00705},
    doi = {10.1021/acsphotonics.8b00705},
    issn = {2330-4022},
    keywords = {Kapitza resistance, core?shell spheroids, gain saturation, light extraction efficiency, nanoparticle heating, plasmonics, power balance, spasing}
}

@article{Pollnau2000,
    title = {{Power dependence of upconversion luminescence in lanthanide and transition-metal-ion systems}},
    year = {2000},
    journal = {Physical Review B},
    author = {Pollnau, M and Gamelin, D R and L{\"{u}}thi, S. R. and G{\"{u}}del, H. U. and Hehlen, M P},
    number = {5},
    month = {2},
    pages = {3337--3346},
    volume = {61},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.61.3337},
    doi = {10.1103/PhysRevB.61.3337},
    issn = {0163-1829}
}

@article{Song2018,
    title = {{Power-Law/Exponential Transport of Electromagnetic Field in One-Dimensional Metallic Nanoparticle Arrays}},
    year = {2018},
    journal = {Plasmonics},
    author = {Song, Gang and Zhang, Wei},
    number = {6},
    month = {12},
    pages = {2369--2376},
    volume = {13},
    url = {http://link.springer.com/10.1007/s11468-018-0763-x},
    doi = {10.1007/s11468-018-0763-x},
    issn = {1557-1955}
}

@article{Li2017d,
    title = {{Preparation and upconversion emission enhancement of SiO{\_}2 coated YbPO{\_}4: Er{\^{}}3+ inverse opals with Ag nanoparticles}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Li, Jun and Yang, Zhengwen and Chai, Zhuangzhuang and Qiu, Jianbei and Song, Zhiguo},
    number = {10},
    month = {10},
    pages = {3503},
    volume = {7},
    url = {https://doi.org/10.1364/OME.7.003503 https://www.osapublishing.org/abstract.cfm?URI=ome-7-10-3503},
    doi = {10.1364/OME.7.003503},
    issn = {2159-3930}
}

@article{Saifullina2006,
    title = {{Preparation of composite films with silver nanoparticles and their fractal aggregates in a polymeric matrix}},
    year = {2006},
    journal = {Russian Journal of Applied Chemistry},
    author = {Saifullina, I. R. and Chiganova, G. A. and Karpov, S. V. and Slabko, V. V.},
    number = {10},
    month = {10},
    pages = {1639--1642},
    volume = {79},
    url = {http://link.springer.com/10.1134/S1070427206100168},
    doi = {10.1134/S1070427206100168},
    issn = {1070-4272}
}

@article{Hu2015,
    title = {{Preparation of large micron-sized monodisperse polystyrene/silver core–shell microspheres with compact shell structure and their electrical conductive and catalytic properties}},
    year = {2015},
    journal = {RSC Advances},
    author = {Hu, Yougen and Zhao, Tao and Zhu, Pengli and Liang, Xianwen and Sun, Rong and Wong, Ching-Ping},
    number = {1},
    pages = {58--67},
    volume = {5},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C4RA12475H},
    doi = {10.1039/C4RA12475H},
    issn = {2046-2069}
}

@article{Langer2020,
    title = {{Present and future of surface-enhanced Raman scattering}},
    year = {2020},
    journal = {ACS Nano},
    author = {Langer, Judith and Jimenez de Aberasturi, Dorleta and Aizpurua, Javier and Alvarez-Puebla, Ramon A and Augui{\'{e}}, Baptiste and Baumberg, Jeremy J and Bazan, Guillermo C and Bell, Steven E. J. and Boisen, Anja and Brolo, Alexandre G and Choo, Jaebum and Cialla-May, Dana and Deckert, Volker and Fabris, Laura and Faulds, Karen and Garc{\'{i}}a de Abajo, F. Javier and Goodacre, Royston and Graham, Duncan and Haes, Amanda J. and Haynes, Christy L. and Huck, Christian and Itoh, Tamitake and K{\"{a}}ll, Mikael and Kneipp, Janina and Kotov, Nicholas A and Kuang, Hua and Le Ru, Eric C and Lee, Hiang Kwee and Li, Jian-Feng and Ling, Xing Yi and Maier, Stefan A and Mayerh{\"{o}}fer, Thomas and Moskovits, Martin and Murakoshi, Kei and Nam, Jwa-Min and Nie, Shuming and Ozaki, Yukihiro and Pastoriza-Santos, Isabel and Perez-Juste, Jorge and Popp, Juergen and Pucci, Annemarie and Reich, Stephanie and Ren, Bin and Schatz, George C and Shegai, Timur and Schl{\"{u}}cker, Sebastian and Tay, Li-Lin and Thomas, K. George and Tian, Zhong-Qun and Van Duyne, Richard P and Vo-Dinh, Tuan and Wang, Yue and Willets, Katherine A and Xu, Chuanlai and Xu, Hongxing and Xu, Yikai and Yamamoto, Yuko S and Zhao, Bing and Liz-Marz{\'{a}}n, Luis M.},
    number = {1},
    month = {1},
    pages = {28--117},
    volume = {14},
    url = {www.acsnano.org https://pubs.acs.org/doi/10.1021/acsnano.9b04224},
    doi = {10.1021/acsnano.9b04224},
    issn = {1936-0851}
}

@article{Barulin2019,
    title = {{Preventing aluminum photocorrosion for ultraviolet plasmonics}},
    year = {2019},
    journal = {Journal of Physical Chemistry Letters},
    author = {Barulin, Aleksandr and Claude, Jean-Benoît and Patra, Satyajit and Moreau, Antonin and Lumeau, Julien and Wenger, Jérôme},
    month = {9},
    pages = {5700--5707},
    volume = {10},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpclett.9b02137},
    doi = {10.1021/acs.jpclett.9b02137},
    issn = {1948-7185}
}

@book{Novotny2012,
    title = {{Principles of nano-optics}},
    year = {2012},
    author = {Novotny, Lukas. and Hecht, Bert},
    pages = {564},
    publisher = {Cambridge University Press},
    url = {http://www.cambridge.org/us/academic/subjects/physics/optics-optoelectronics-and-photonics/principles-nano-optics-2nd-edition?format=HB&isbn=9781107005464#Xz3J1C9Etoga0wiK.97},
    isbn = {9781107005464}
}

@book{Born2013,
    title = {{Principles of optics: Electromagnetic theory of propagation, interference and diffraction of light}},
    year = {2013},
    author = {Born, Max and Wolf, Emil},
    edition = {6th},
    pages = {836},
    publisher = {Elsevier},
    isbn = {978-0-08-026482-0}
}

@book{LeRu2009,
    title = {{Principles of Surface-Enhanced Raman Spectroscopy}},
    year = {2009},
    author = {Le Ru, Eric C. and Etchegoin, Pablo G.},
    pages = {688},
    publisher = {Elsevier},
    url = {https://linkinghub.elsevier.com/retrieve/pii/B9780444527790X00013},
    isbn = {9780444527790},
    doi = {10.1016/B978-0-444-52779-0.X0001-3}
}

@article{Dong2017b,
    title = {{Printing beyond sRGB color gamut by mimicking silicon nanostructures in free-space}},
    year = {2017},
    journal = {Nano Letters},
    author = {Dong, Zhaogang and Ho, Jinfa and Yu, Ye Feng and Fu, Yuan Hsing and Paniagua-Dominguez, Ramón and Wang, Sihao and Kuznetsov, Arseniy I. and Yang, Joel K. W.},
    number = {12},
    month = {12},
    pages = {7620--7628},
    volume = {17},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b03613},
    doi = {10.1021/acs.nanolett.7b03613},
    issn = {1530-6984}
}

@article{Gavrilyuk2009,
    title = {{Processes in resonant domains of metal nanoparticle aggregates and optical nonlinearity of aggregates in pulsed laser fields}},
    year = {2009},
    journal = {Applied Physics B},
    author = {Gavrilyuk, A. P. and Karpov, S. V.},
    number = {1},
    month = {9},
    pages = {163--173},
    volume = {97},
    url = {http://link.springer.com/10.1007/s00340-009-3592-y},
    doi = {10.1007/s00340-009-3592-y},
    issn = {0946-2171}
}

@article{Yang2016,
    title = {{Programmable and reversible plasmon mode engineering}},
    year = {2016},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Yang, Ankun and Hryn, Alexander J and Bourgeois, Marc R and Lee, Won-Kyu and Hu, Jingtian and Schatz, George C and Odom, Teri W},
    number = {50},
    month = {12},
    pages = {14201--14206},
    volume = {113},
    publisher = {National Academy of Sciences},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/27911819 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC5167184 http://www.pnas.org/lookup/doi/10.1073/pnas.1615281113},
    doi = {10.1073/pnas.1615281113},
    issn = {0027-8424},
    pmid = {27911819},
    keywords = {flexible substrates, lattice plasmons, mode engineering, nanoparticles, plasmonics}
}

@article{Wang2018j,
    title = {{Programming Nanoparticles in Multiscale: Optically Modulated Assembly and Phase Switching of Silicon Nanoparticle Array}},
    year = {2018},
    journal = {ACS Nano},
    author = {Wang, Letian and Rho, Yoonsoo and Shou, Wan and Hong, Sukjoon and Kato, Kimihiko and Eliceiri, Matthew and Shi, Meng and Grigoropoulos, Costas P. and Pan, Heng and Carraro, Carlo and Qi, Dongfeng},
    number = {3},
    month = {3},
    pages = {2231--2241},
    volume = {12},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.8b00198},
    doi = {10.1021/acsnano.8b00198},
    issn = {1936-0851},
    keywords = {Mie resonance, crystallization, dewetting, laser, modulated assembly, nanoparticle}
}

@article{Rolly2012b,
    title = {{Promoting magnetic dipolar transition in trivalent lanthanide ions with lossless Mie resonances}},
    year = {2012},
    journal = {Physical Review B},
    author = {Rolly, Brice and Bebey, Betina and Bidault, Sebastien and Stout, Brian and Bonod, Nicolas},
    number = {24},
    month = {6},
    pages = {245432},
    volume = {85},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.85.245432 https://link.aps.org/doi/10.1103/PhysRevB.85.245432},
    doi = {10.1103/PhysRevB.85.245432},
    issn = {1098-0121},
    keywords = {3270−n, 7867−n, number(s): 3250+d}
}

@article{Weber2004,
    title = {{Propagation of optical excitations by dipolar interactions in metal nanoparticle chains}},
    year = {2004},
    journal = {Physical Review B},
    author = {Weber, W. H. and Ford, G. W.},
    number = {12},
    month = {9},
    pages = {125429},
    volume = {70},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.70.125429},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.70.125429},
    issn = {1098-0121}
}

@article{Peng2012,
    title = {{Propagation of polarized light through textile material.}},
    year = {2012},
    journal = {Applied optics},
    author = {Peng, Bo and Ding, Tianhuai and Wang, Peng},
    number = {26},
    month = {9},
    pages = {6325--34},
    volume = {51},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/22968271},
    doi = {10.1364/AO.51.006325},
    issn = {1539-4522},
    pmid = {22968271}
}

@article{Markel2007,
    title = {{Propagation of surface plasmons in ordered and disordered chains of metal nanospheres}},
    year = {2007},
    journal = {Physical Review B},
    author = {Markel, Vadim A. and Sarychev, Andrey K.},
    number = {8},
    month = {2},
    pages = {085426},
    volume = {75},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.75.085426},
    isbn = {978-1-55752-834-6},
    doi = {10.1103/PhysRevB.75.085426},
    issn = {1098-0121},
    arxivId = {physics/0609140}
}

@article{Wiecha2018a,
    title = {{pyGDM—A python toolkit for full-field electro-dynamical simulations and evolutionary optimization of nanostructures}},
    year = {2018},
    journal = {Computer Physics Communications},
    author = {Wiecha, Peter R.},
    pages = {167--192},
    volume = {233},
    publisher = {Elsevier B.V.},
    url = {https://doi.org/10.1016/j.cpc.2018.06.017},
    doi = {10.1016/j.cpc.2018.06.017},
    issn = {00104655},
    arxivId = {1802.04071},
    keywords = {Coupled dipoles approximation, Electrodynamical simulations, Green dyadic method, Nano plasmonics, Nano-optics, Photonic nanostructures}
}

@article{Wang2018c,
    title = {{Quadrupole mode plasmon resonance enabled subwavelength metal-dielectric grating optical reflection filters}},
    year = {2018},
    journal = {Optics Express},
    author = {Wang, Ziyi and Zhang, Rongjun and Guo, Junpeng},
    number = {1},
    month = {1},
    pages = {496--504},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-1-496},
    doi = {10.1364/OE.26.000496},
    issn = {1094-4087}
}

@article{Klimov1996b,
    title = {{Quadrupole radiation of an atom in the vicinity of a dielectric microsphere}},
    year = {1996},
    journal = {Physical Review A},
    author = {Klimov, V. V. and Letokhov, V. S.},
    number = {5},
    month = {11},
    pages = {4408--4423},
    volume = {54},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.54.4408 https://link.aps.org/doi/10.1103/PhysRevA.54.4408},
    doi = {10.1103/PhysRevA.54.4408},
    issn = {1050-2947}
}

@article{Budde2013,
    title = {{Quantification of anisotropy and fiber orientation in human brain histological sections}},
    year = {2013},
    journal = {Frontiers in Integrative Neuroscience},
    author = {Budde, Matthew D. and Annese, Jacopo},
    number = {February},
    pages = {3},
    volume = {7},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=3561729&tool=pmcentrez&rendertype=abstract http://journal.frontiersin.org/article/10.3389/fnint.2013.00003/abstract},
    isbn = {1662-5145 (Electronic) 1662-5145 (Linking)},
    doi = {10.3389/fnint.2013.00003},
    issn = {1662-5145},
    pmid = {23378830},
    keywords = {anisotropy, crossing fibers, diffusion tensor imaging, fiber orientation, histology, structure tensor}
}

@article{Chen2018a,
    title = {{Quantifying and Comparing the Near-Field Enhancement, Photothermal Conversion, and Local Heating Performance of Plasmonic SiO2@Au Core-Shell Nanoparticles}},
    year = {2018},
    journal = {Plasmonics},
    author = {Chen, Meijie and He, Yurong and Zhu, Jiaqi},
    month = {11},
    url = {https://doi.org/10.1007/s11468-018-0889-x http://link.springer.com/10.1007/s11468-018-0889-x},
    doi = {10.1007/s11468-018-0889-x},
    issn = {1557-1955},
    keywords = {Local heating, Near field, Photothermal conversion, Plasmonic nanoparticle}
}

@article{Doiron2019,
    title = {{Quantifying Figures of Merit for Localized Surface Plasmon Resonance Applications: A Materials Survey}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Doiron, Brock and Mota, Mónica and Wells, Matthew P and Bower, Ryan and Mihai, Andrei and Li, Yi and Cohen, Lesley F. and Alford, Neil McN. and Petrov, Peter K. and Oulton, Rupert F and Maier, Stefan A.},
    number = {2},
    month = {2},
    pages = {240--259},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01369},
    doi = {10.1021/acsphotonics.8b01369},
    issn = {2330-4022}
}

@article{Lalisse2015,
    title = {{Quantifying the efficiency of plasmonic materials for near-field enhancement and photothermal conversion}},
    year = {2015},
    journal = {Journal of Physical Chemistry C},
    author = {Lalisse, Adrien and Tessier, Gilles and Plain, Jerome and Baffou, Guillaume},
    number = {45},
    month = {11},
    pages = {25518--25528},
    volume = {119},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.jpcc.5b09294 http://pubs.acs.org/doi/10.1021/acs.jpcc.5b09294 http://aip.scitation.org/doi/10.1063/1.4977840},
    doi = {10.1021/acs.jpcc.5b09294},
    issn = {1932-7447}
}

@article{Liu2014a,
    title = {{Quantifying the local density of optical states of nanorods by fluorescence lifetime imaging}},
    year = {2014},
    journal = {New Journal of Physics},
    author = {Liu, Jing and Jiang, Xunpeng and Ishii, Satoshi and Shalaev, Vladimir and Irudayaraj, Joseph},
    number = {6},
    month = {6},
    pages = {063069},
    volume = {16},
    url = {https://www.ncbi.nlm.nih.gov/pmc/articles/PMC4232967/pdf/nihms611808.pdf http://stacks.iop.org/1367-2630/16/i=6/a=063069?key=crossref.9a650cc952b41277194d590295222026},
    doi = {10.1088/1367-2630/16/6/063069},
    issn = {1367-2630}
}

@article{Taminiau2012,
    title = {{Quantifying the magnetic nature of light emission}},
    year = {2012},
    journal = {Nature Communications},
    author = {Taminiau, Tim H. and Karaveli, Sinan and van Hulst, Niek F. and Zia, Rashid},
    number = {1},
    month = {1},
    pages = {979},
    volume = {3},
    url = {http://www.nature.com/articles/ncomms1984},
    doi = {10.1038/ncomms1984},
    issn = {2041-1723}
}

@article{Chiu2015,
    title = {{Quantifying the photothermal efficiency of gold nanoparticles using tryptophan as an in situ fluorescent thermometer}},
    year = {2015},
    journal = {Physical Chemistry Chemical Physics},
    author = {Chiu, Ming-Jui and Chu, Li-Kang},
    number = {26},
    pages = {17090--17100},
    volume = {17},
    url = {http://pubs.rsc.org/en/content/articlepdf/2015/cp/c5cp02620b http://xlink.rsc.org/?DOI=C5CP02620B},
    doi = {10.1039/C5CP02620B},
    issn = {1463-9076}
}

@article{Stepanov2005,
    title = {{Quantitative analysis of surface plasmon interaction with silver nanoparticles}},
    year = {2005},
    journal = {Optics Letters},
    author = {Stepanov, Andrey L and Krenn, Joachim R and Ditlbacher, Harald and Hohenau, Andreas and Drezet, Aurelien and Steinberger, Bernhard and Leitner, Alfred and Aussenegg, Franz R},
    number = {12},
    month = {6},
    pages = {1524},
    volume = {30},
    url = {https://www.osapublishing.org/DirectPDFAccess/AE67DB70-FEA3-78DF-36465EB2C91C001A_84215/ol-30-12-1524.pdf?da=1&id=84215&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-30-12-1524},
    doi = {10.1364/OL.30.001524},
    issn = {0146-9592},
    keywords = {2303990, 2406680, OCIS codes}
}

@article{Ramer2017,
    title = {{Quantitative chemical analysis at the nanoscale using the PTIR technique}},
    year = {2017},
    journal = {Analytical Chemistry},
    author = {Ramer, Georg and Aksyuk, Vladimir and Centrone, Andrea},
    month = {11},
    pages = {acs.analchem.7b03878},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.analchem.7b03878},
    doi = {10.1021/acs.analchem.7b03878},
    issn = {0003-2700}
}

@article{Kessentini2012,
    title = {{Quantitative comparison of optimized nanorods, nanoshells and hollow nanospheres for photothermal therapy}},
    year = {2012},
    journal = {Biomedical Optics Express},
    author = {Kessentini, Sameh and Barchiesi, Dominique},
    number = {3},
    month = {3},
    pages = {590},
    volume = {3},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/boe/abstract.cfm?uri=boe-3-3-590},
    doi = {10.1364/BOE.3.000590},
    issn = {2156-7085},
    keywords = {Ablation of tissue, Medical optics and biotechnology, Photodynamic therapy, Photothermal effects}
}

@article{Wang2018i,
    title = {{Quantitative Evaluation and Optimization of Photothermal Bubble Generation around Overheated Nanoparticles Excited by Pulsed Lasers}},
    year = {2018},
    journal = {The Journal of Physical Chemistry C},
    author = {Wang, Siqi and Fu, Lei and Zhang, Yong and Wang, Jing and Zhang, Zhenxi},
    number = {42},
    month = {10},
    pages = {24421--24435},
    volume = {122},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.jpcc.8b07672},
    doi = {10.1021/acs.jpcc.8b07672},
    issn = {1932-7447}
}

@article{Mayerhofer2018b,
    title = {{Quantitative Evaluation of Infrared Absorbance Spectra - Lorentz Profile versus Lorentz Oscillator}},
    year = {2019},
    journal = {ChemPhysChem},
    author = {Mayerh{\"{o}}fer, Thomas Günter and Popp, Jürgen},
    number = {1},
    month = {1},
    pages = {31--36},
    volume = {20},
    url = {http://doi.wiley.com/10.1002/cphc.201800961},
    doi = {10.1002/cphc.201800961},
    issn = {14394235}
}

@article{Bobroff2016,
    title = {{Quantitative IR microscopy and spectromics open the way to 3D digital pathology}},
    year = {2017},
    journal = {Journal of Biophotonics},
    author = {Bobroff, Vladimir and Chen, Hsiang-Hsin and Delugin, Maylis and Javerzat, Sophie and Petibois, Cyril},
    number = {4},
    month = {4},
    pages = {598--606},
    volume = {10},
    url = {http://doi.wiley.com/10.1002/jbio.201600051},
    doi = {10.1002/jbio.201600051},
    issn = {1864063X},
    keywords = {Chemical imaging, Digital pathology, Histology, Infrared microscopy, Quantitative analysis, Spectromics}
}

@article{Govyadinov2013,
    title = {{Quantitative Measurement of Local Infrared Absorption and Dielectric Function with Tip-Enhanced Near-Field Microscopy}},
    year = {2013},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Govyadinov, Alexander A and Amenabar, Iban and Huth, Florian and Carney, P Scott and Hillenbrand, Rainer},
    number = {9},
    month = {5},
    pages = {1526--1531},
    volume = {4},
    url = {http://pubs.acs.org/doi/pdf/10.1021/jz400453r http://pubs.acs.org/doi/abs/10.1021/jz400453r},
    doi = {10.1021/jz400453r},
    issn = {1948-7185}
}

@article{Cao2018,
    title = {{Quantitative observations on cytoskeleton changes of osteocytes at different cell parts using digital holographic microscopy}},
    year = {2018},
    journal = {Biomedical Optics Express},
    author = {Cao, Runyu and Xiao, Wen and Wu, Xintong and Sun, Lianwen and Pan, Feng},
    number = {1},
    month = {1},
    pages = {72},
    volume = {9},
    url = {https://www.osapublishing.org/DirectPDFAccess/C8F4CE2D-C6EE-353B-BF53C783D4569ACB_379267/boe-9-1-72.pdf?da=1&id=379267&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=boe-9-1-72},
    doi = {10.1364/BOE.9.000072},
    issn = {2156-7085}
}

@article{Ou2013,
    title = {{Quantitative phase imaging via Fourier ptychographic microscopy}},
    year = {2013},
    journal = {Optics Letters},
    author = {Ou, Xiaoze and Horstmeyer, Roarke and Yang, Changhuei and Zheng, Guoan},
    number = {22},
    month = {11},
    pages = {4845},
    volume = {38},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/24322147 https://www.osapublishing.org/abstract.cfm?URI=ol-38-22-4845},
    isbn = {0146-9592},
    doi = {10.1364/OL.38.004845},
    issn = {0146-9592},
    pmid = {24322147},
    arxivId = {1309.7516}
}

@article{Myers,
    title = {{Quantitative reflectance spectra of solid powders as a function of particle size}},
    year = {2015},
    journal = {Applied Optics},
    author = {Myers, Tanya L and Brauer, Carolyn S and Su, Yin-Fong and Blake, Thomas A and Tonkyn, Russell G and Ertel, Alyssa B and Johnson, Timothy J and Richardson, Robert L},
    number = {15},
    month = {5},
    pages = {4863},
    volume = {54},
    url = {http://dx.doi.org/10.1364/AO.54.004863 https://www.osapublishing.org/abstract.cfm?URI=ao-54-15-4863},
    doi = {10.1364/AO.54.004863},
    issn = {0003-6935}
}

@article{Zhang2017a,
    title = {{Quantitative refractive index distribution of single cell by combining phase-shifting interferometry and AFM imaging}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Zhang, Qinnan and Zhong, Liyun and Tang, Ping and Yuan, Yingjie and Liu, Shengde and Tian, Jindong and Lu, Xiaoxu},
    number = {1},
    month = {12},
    pages = {2532},
    volume = {7},
    url = {https://www.nature.com/articles/s41598-017-02797-8.pdf http://www.nature.com/articles/s41598-017-02797-8},
    doi = {10.1038/s41598-017-02797-8},
    issn = {2045-2322}
}

@article{Berry1981,
    title = {{Quantizing a classically ergodic system: Sinai's billiard and the KKR method}},
    year = {1981},
    journal = {Annals of Physics},
    author = {Berry, M.V.},
    number = {1},
    month = {1},
    pages = {163--216},
    volume = {131},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0003491681901895},
    doi = {10.1016/0003-4916(81)90189-5},
    issn = {00034916}
}

@book{Joachain1975,
    title = {{Quantum collision theory}},
    year = {1975},
    author = {Joachain, Charles J.},
    pages = {710},
    publisher = {North-Holland},
    isbn = {0720402948}
}

@article{Rutckaia2017,
    title = {{Quantum Dot Emission Driven by Mie Resonances in Silicon Nanostructures}},
    year = {2017},
    journal = {Nano Letters},
    author = {Rutckaia, Viktoriia and Heyroth, Frank and Novikov, Alexey and Shaleev, Mikhail and Petrov, Mihail and Schilling, Joerg},
    number = {11},
    month = {11},
    pages = {6886--6892},
    volume = {17},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.7b03248},
    doi = {10.1021/acs.nanolett.7b03248},
    issn = {1530-6984},
    keywords = {Mie resonances, Silicon nanodisks, oligomer nanostructures, photoluminescence enhancement, quantum emitters, self-assembled quantum dots}
}

@article{Guan2020,
    title = {{Quantum dot-plasmon lasing with controlled polarization patterns}},
    year = {2020},
    journal = {ACS Nano},
    author = {Guan, Jun and Sagar, Laxmi Kishore and Li, Ran and Wang, Danqing and Bappi, Golam and Wang, Weijia and Watkins, Nicolas and Bourgeois, Marc R and Levina, Larissa and Fan, Fengjia and Hoogland, Sjoerd and Voznyy, Oleksandr and de Pina, Joao Martins and Schaller, Richard D and Schatz, George C and Sargent, Edward H and Odom, Teri W},
    number = {3},
    month = {3},
    pages = {3426--3433},
    volume = {14},
    url = {https://dx.doi.org/10.1021/acsnano.9b09466 https://pubs.acs.org/doi/10.1021/acsnano.9b09466},
    doi = {10.1021/acsnano.9b09466},
    issn = {1936-0851},
    keywords = {band structure engineering, colloidal quantum dots, lattice plasmons, nanolaser, radially and azimuthally polarization states, surface lattice resonances, waveguide}
}

@article{RodriguezEcharri2019,
    title = {{Quantum effects in the acoustic plasmons of atomically thin heterostructures}},
    year = {2019},
    journal = {Optica},
    author = {Rodr{\'{i}}guez Echarri, A. and Cox, Joel D. and Garc{\'{i}}a de Abajo, F. Javier},
    number = {5},
    month = {5},
    pages = {630},
    volume = {6},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-6-5-630},
    doi = {10.1364/OPTICA.6.000630},
    issn = {2334-2536}
}

@article{Arinica2016,
    title = {{Quantum effects in the plasmon response of bimetallic core-shell nanostructures}},
    year = {2016},
    journal = {Optics Express},
    author = {Marinica, Dana-Codruta and Aizpurua, Javier and Borisov, Andrei G.},
    number = {21},
    month = {10},
    pages = {23941},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-21-23941},
    doi = {10.1364/OE.24.023941},
    issn = {1094-4087}
}

@article{Zhu2016,
    title = {{Quantum mechanical effects in plasmonic structures with subnanometre gaps}},
    year = {2016},
    journal = {Nature Communications},
    author = {Zhu, Wenqi and Esteban, Ruben and Borisov, Andrei G. and Baumberg, Jeremy J. and Nordlander, Peter and Lezec, Henri J. and Aizpurua, Javier and Crozier, Kenneth B.},
    month = {6},
    pages = {11495},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/ncomms/2016/160603/ncomms11495/full/ncomms11495.html http://www.nature.com/doifinder/10.1038/ncomms11495},
    doi = {10.1038/ncomms11495},
    issn = {2041-1723},
    pmid = {27255556}
}

@article{Gieseking2016,
    title = {{Quantum Mechanical Identification of Quadrupolar Plasmonic Excited States in Silver Nanorods}},
    year = {2016},
    journal = {The Journal of Physical Chemistry A},
    author = {Gieseking, Rebecca L and Ratner, Mark A and Schatz, George C},
    number = {46},
    month = {11},
    pages = {9324--9329},
    volume = {120},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpca.6b09649. http://pubs.acs.org/doi/10.1021/acs.jpca.6b09649},
    doi = {10.1021/acs.jpca.6b09649},
    issn = {1089-5639}
}

@article{Bekenstein2020,
    title = {{Quantum metasurfaces with atom arrays}},
    year = {2020},
    journal = {Nature Physics},
    author = {Bekenstein, R. and Pikovski, I. and Pichler, H. and Shahmoon, E. and Yelin, S. F. and Lukin, M. D.},
    month = {3},
    url = {http://www.nature.com/articles/s41567-020-0845-5},
    doi = {10.1038/s41567-020-0845-5},
    issn = {1745-2473}
}

@article{Chang2014,
    title = {{Quantum nonlinear optics - photon by photon}},
    year = {2014},
    journal = {Nature Photonics},
    author = {Chang, Darrick E and Vuleti{\'{c}}, Vladan and Lukin, Mikhail D},
    number = {9},
    month = {9},
    pages = {685--694},
    volume = {8},
    url = {www.nature.com/naturephotonics http://www.nature.com/articles/nphoton.2014.192},
    doi = {10.1038/nphoton.2014.192},
    issn = {1749-4885}
}

@article{Scholl2012,
    title = {{Quantum plasmon resonances of individual metallic nanoparticles}},
    year = {2012},
    journal = {Nature},
    author = {Scholl, Jonathan A. and Koh, Ai Leen and Dionne, Jennifer A.},
    number = {7390},
    month = {3},
    pages = {421--427},
    volume = {483},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nature10904 http://www.nature.com/articles/nature10904},
    doi = {10.1038/nature10904},
    issn = {0028-0836}
}

@article{Fitzgerald2016,
    title = {{Quantum plasmonics}},
    year = {2013},
    journal = {Nature Physics},
    author = {Tame, M. S. and McEnery, K. R. and {\"{O}}zdemir, Ş. K. and Lee, J. and Maier, Stefan A. and Kim, M. S.},
    number = {6},
    month = {6},
    pages = {329--340},
    volume = {9},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/nphys2615 http://www.nature.com/articles/nphys2615},
    doi = {10.1038/nphys2615},
    issn = {1745-2473},
    keywords = {Nonlocality, plasmonics, quantum mechanics, quantum optics}
}

@article{Bordo2019,
    title = {{Quantum plasmonics of metal nanoparticles}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Bordo, V. G.},
    number = {2},
    month = {2},
    pages = {323},
    volume = {36},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-36-2-323},
    doi = {10.1364/JOSAB.36.000323},
    issn = {0740-3224}
}

@article{Lee2012,
    title = {{Quantum plasmonics with a metal nanoparticle array}},
    year = {2012},
    journal = {Physical Review A},
    author = {Lee, Changhyoup and Tame, Mark and Lim, James and Lee, Jinhyoung},
    number = {6},
    month = {6},
    pages = {063823},
    volume = {85},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.85.063823},
    isbn = {10502947 (ISSN)},
    doi = {10.1103/PhysRevA.85.063823},
    issn = {1050-2947},
    arxivId = {1112.6329}
}

@article{Varas2016,
    title = {{Quantum plasmonics: from jellium models to ab initio calculations}},
    year = {2016},
    journal = {Nanophotonics},
    author = {Varas, Alejandro and Garc{\'{i}}a-Gonz{\'{a}}lez, Pablo and Feist, Johannes and Garc{\'{i}}a-Vidal, F.J. and Rubio, Angel},
    number = {3},
    month = {1},
    pages = {409--426},
    volume = {5},
    url = {https://www.degruyter.com/downloadpdf/j/nanoph.2016.5.issue-3/nanoph-2015-0141/nanoph-2015-0141.pdf https://www.degruyter.com/view/j/nanoph.2016.5.issue-3/nanoph-2015-0141/nanoph-2015-0141.xml},
    doi = {10.1515/nanoph-2015-0141},
    issn = {2192-8614},
    keywords = {TDDFT, ab initio methods, nanoparticles, optical absorption, plasmonics}
}

@article{Nordlander2010,
    title = {{Quantum Plasmonics: Optical Properties and Tunability of Metallic Nanorods}},
    year = {2010},
    journal = {ACS Nano},
    author = {Zuloaga, Jorge and Prodan, Emil and Nordlander, Peter},
    number = {9},
    month = {9},
    pages = {5269--5276},
    volume = {4},
    url = {http://pubs.acs.org/doi/10.1021/nn101589n},
    doi = {10.1021/nn101589n},
    issn = {1936-0851},
    keywords = {a wide variety of, classical, nanoparticles has been in-, nanorod, of, plasmonics, sers, vestigated quite extensively using, while the electromagnetic properties}
}

@article{Rodriguez2012a,
    title = {{Quantum rod emission coupled to plasmonic lattice resonances: A collective directional source of polarized light}},
    year = {2012},
    journal = {Applied Physics Letters},
    author = {Rodriguez, S R K and Lozano, G and Verschuuren, M A and Gomes, R and Lambert, K and De Geyter, B and Hassinen, A and Van Thourhout, D. and Hens, Z and G{\'{o}}mez Rivas, J.},
    number = {11},
    month = {3},
    pages = {111103},
    volume = {100},
    url = {http://dx.doi.org/10.1063/1.3693397] http://aip.scitation.org/doi/10.1063/1.3693397},
    doi = {10.1063/1.3693397},
    issn = {0003-6951}
}

@article{Moroz2006,
    title = {{Quasi-periodic Green's functions of the Helmholtz and Laplace equations}},
    year = {2006},
    journal = {Journal of Physics A: Mathematical and General},
    author = {Moroz, Alexander},
    number = {36},
    month = {9},
    pages = {11247--11282},
    volume = {39},
    url = {https://iopscience.iop.org/article/10.1088/0305-4470/39/36/009},
    doi = {10.1088/0305-4470/39/36/009},
    issn = {0305-4470},
    arxivId = {math-ph/0602021}
}

@article{Rabouw2018,
    title = {{Quenching Pathways in NaYF 4 :Er 3+ ,Yb 3+ Upconversion Nanocrystals}},
    year = {2018},
    journal = {ACS Nano},
    author = {Rabouw, Freddy T. and Prins, P. Tim and Villanueva-Delgado, Pedro and Castelijns, Marieke and Geitenbeek, Robin G. and Meijerink, Andries},
    month = {4},
    pages = {acsnano.8b01545},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.8b01545},
    doi = {10.1021/acsnano.8b01545},
    issn = {1936-0851}
}

@article{Faggiani2015,
    title = {{Quenching, Plasmonic, and Radiative Decays in Nanogap Emitting Devices}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Faggiani, Rémi and Yang, Jianji and Lalanne, Philippe},
    number = {12},
    month = {12},
    pages = {1739--1744},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.5b00424 http://pubs.acs.org/doi/10.1021/acsphotonics.5b00424},
    doi = {10.1021/acsphotonics.5b00424},
    issn = {2330-4022},
    keywords = {decay rates, modal formalism, nanocavity, optical nanoantennas, quenching, spontaneous emission}
}

@article{Chew1988,
    title = {{Radiation and lifetimes of atoms inside dielectric particles}},
    year = {1988},
    journal = {Physical Review A},
    author = {Chew, H.},
    number = {7},
    month = {10},
    pages = {3410--3416},
    volume = {38},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.38.3410},
    doi = {10.1103/PhysRevA.38.3410},
    issn = {0556-2791}
}

@article{Lakowicz2002,
    title = {{Radiative Decay Engineering}},
    year = {2002},
    journal = {Analytical Biochemistry},
    author = {Lakowicz, Joseph R and Shen, Yibing and D'Auria, Sabato and Malicka, Joanna and Fang, Jiyu and Gryczynski, Zygmunt and Gryczynski, Ignacy},
    number = {2},
    month = {2},
    pages = {261--277},
    volume = {301},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003269701955034},
    doi = {10.1006/abio.2001.5503},
    issn = {00032697}
}

@article{Lakowicz2004,
    title = {{Radiative decay engineering 3. Surface plasmon-coupled directional emission}},
    year = {2004},
    journal = {Analytical Biochemistry},
    author = {Lakowicz, Joseph R},
    number = {2},
    month = {1},
    pages = {153--169},
    volume = {324},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S000326970300647X},
    doi = {10.1016/j.ab.2003.09.039},
    issn = {00032697}
}

@article{Gryczynski2004a,
    title = {{Radiative decay engineering 4. Experimental studies of surface plasmon-coupled directional emission}},
    year = {2004},
    journal = {Analytical Biochemistry},
    author = {Gryczynski, Ignacy and Malicka, Joanna and Gryczynski, Zygmunt and Lakowicz, Joseph R},
    number = {2},
    month = {1},
    pages = {170--182},
    volume = {324},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003269703006444},
    doi = {10.1016/j.ab.2003.09.036},
    issn = {00032697}
}

@article{Lakowicz2005,
    title = {{Radiative decay engineering 5: metal-enhanced fluorescence and plasmon emission}},
    year = {2005},
    journal = {Analytical Biochemistry},
    author = {Lakowicz, Joseph R},
    number = {2},
    month = {2},
    pages = {171--194},
    volume = {337},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003269704009303},
    doi = {10.1016/j.ab.2004.11.026},
    issn = {00032697}
}

@article{Badugu2013,
    title = {{Radiative decay engineering 6: Fluorescence on one-dimensional photonic crystals}},
    year = {2013},
    journal = {Analytical Biochemistry},
    author = {Badugu, Ramachandram and Nowaczyk, Kazimierz and Descrovi, Emiliano and Lakowicz, Joseph R},
    number = {1},
    month = {11},
    pages = {83--96},
    volume = {442},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003269713003394},
    doi = {10.1016/j.ab.2013.07.021},
    issn = {00032697},
    keywords = {Bragg grating-coupled emission, Near-field interactions, One-dimensional photonic crystals, Photonic band gap, Radiative decay engineering, Surface plasmon-coupled emission}
}

@article{Badugu2014,
    title = {{Radiative decay engineering 7: Tamm state-coupled emission using a hybrid plasmonic–photonic structure}},
    year = {2014},
    journal = {Analytical Biochemistry},
    author = {Badugu, Ramachandram and Descrovi, Emiliano and Lakowicz, Joseph R},
    month = {1},
    pages = {1--13},
    volume = {445},
    url = {http://dx.doi.org/10.1016/j.ab.2013.10.009 http://linkinghub.elsevier.com/retrieve/pii/S0003269713004879 https://linkinghub.elsevier.com/retrieve/pii/S0003269713004879},
    doi = {10.1016/j.ab.2013.10.009},
    issn = {00032697},
    keywords = {Metal-enhanced fluorescence, One-dimensional photonic crystals, Radiative decay engineering, Surface plasmon-coupled emission, Tamm state-coupled emission, Tamm states}
}

@article{Lakowicz2001,
    title = {{Radiative Decay Engineering: Biophysical and Biomedical Applications}},
    year = {2001},
    journal = {Analytical Biochemistry},
    author = {Lakowicz, Joseph R},
    number = {1},
    month = {11},
    pages = {1--24},
    volume = {298},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0003269701953771},
    doi = {10.1006/abio.2001.5377},
    issn = {00032697}
}

@article{Klimov1996a,
    title = {{Radiative frequency shift and linewidth of an atom dipole in the vicinity of a dielectric microsphere}},
    year = {1996},
    journal = {Journal of Modern Optics},
    author = {Klimov, V. V. and Ducloy, M. and Letokhov, V. S.},
    number = {11},
    month = {11},
    pages = {2251--2267},
    volume = {43},
    url = {http://www.tandfonline.com/doi/pdf/10.1080/09500349608232884?needAccess=true http://www.tandfonline.com/doi/abs/10.1080/09500349608232884},
    doi = {10.1080/09500349608232884},
    issn = {0950-0340}
}

@article{Dong2017a,
    title = {{Radiative heat transfer in many-body systems: Coupled electric and magnetic dipole approach}},
    year = {2017},
    journal = {Physical Review B},
    author = {Dong, Jian and Zhao, Junming and Liu, Linhua},
    number = {12},
    month = {3},
    pages = {125411},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.125411 https://link.aps.org/doi/10.1103/PhysRevB.95.125411},
    doi = {10.1103/PhysRevB.95.125411},
    issn = {2469-9950}
}

@article{Dombrovsky2015,
    title = {{Radiative heating of superficial human tissues with the use of water-filtered infrared-A radiation: A computational modeling}},
    year = {2015},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Dombrovsky, Leonid A. and Timchenko, Victoria and Pathak, Chinmay and Piazena, Helmut and M{\"{u}}ller, Werner and Jackson, Michael},
    month = {6},
    pages = {311--320},
    volume = {85},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0017931015001519},
    doi = {10.1016/j.ijheatmasstransfer.2015.01.133},
    issn = {00179310}
}

@article{Esposito1978,
    title = {{Radiative transfer calculated from a Markov chain formalism}},
    year = {1978},
    journal = {The Astrophysical Journal},
    author = {Esposito, L. W. and House, L. L.},
    editor = {{Intergovernmental Panel on Climate Change}},
    number = {9},
    month = {2},
    pages = {1058},
    volume = {219},
    publisher = {Cambridge University Press},
    url = {http://ebooks.cambridge.org/ref/id/CBO9781107415324A009 http://adsabs.harvard.edu/doi/10.1086/155870},
    address = {Cambridge},
    isbn = {9788578110796},
    doi = {10.1086/155870},
    issn = {0004-637X},
    pmid = {25246403},
    arxivId = {arXiv:1011.1669v3},
    keywords = {icle}
}

@book{Stamnes2015,
    title = {{Radiative transfer in coupled environmental systems : an introduction to forward and inverse modeling}},
    year = {2015},
    author = {Stamnes, Knut and Stamnes, Jakob J.},
    pages = {368},
    publisher = {WILEY‐VCH Verlag},
    isbn = {3527411380}
}

@article{Mishchenko2013,
    title = {{Radiative transfer theory verified by controlled laboratory experiments}},
    year = {2013},
    journal = {Optics Letters},
    author = {Mishchenko, Michael I. and Goldstein, Dennis H and Chowdhary, Jacek and Lompado, Arthur},
    number = {18},
    month = {9},
    pages = {3522},
    volume = {38},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/24104804 https://www.osapublishing.org/abstract.cfm?URI=ol-38-18-3522},
    doi = {10.1364/OL.38.003522},
    issn = {0146-9592},
    pmid = {24104804}
}

@article{Lock1994,
    title = {{Rainbow scattering by a coated sphere}},
    year = {1994},
    journal = {Applied Optics},
    author = {Lock, James A. and Jamison, J. Michael and Lin, Chih-Yang},
    number = {21},
    month = {7},
    pages = {4677},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-33-21-4677},
    doi = {10.1364/AO.33.004677},
    issn = {0003-6935}
}

@article{Chew1976a,
    title = {{Raman and fluorescent scattering by molecules embedded in concentric spheres*}},
    year = {1976},
    journal = {Journal of the Optical Society of America},
    author = {Chew, H and Kerker, Milton and McNulty, P. J.},
    number = {5},
    month = {5},
    pages = {440},
    volume = {66},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josa-66-5-440},
    doi = {10.1364/JOSA.66.000440},
    issn = {0030-3941}
}

@article{Penn1979,
    title = {{Raman spectroscopy of Kevlar 49 fibre}},
    year = {1979},
    journal = {Polymer},
    author = {Penn, Lynn and Milanovich, Fred},
    number = {1},
    month = {1},
    pages = {31--36},
    volume = {20},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0032386179900387},
    doi = {10.1016/0032-3861(79)90038-7},
    issn = {00323861}
}

@article{Near2013,
    title = {{Rapid and Efficient Prediction of Optical Extinction Coefficients for Gold Nanospheres and Gold Nanorods}},
    year = {2013},
    journal = {The Journal of Physical Chemistry C},
    author = {Near, Rachel D. and Hayden, Steven C. and Hunter, Ronald E. and Thackston, Daniel and El-Sayed, Mostafa A.},
    number = {45},
    month = {11},
    pages = {23950--23955},
    volume = {117},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp4082596},
    isbn = {1932-7447},
    doi = {10.1021/jp4082596},
    issn = {1932-7447}
}

@article{VanDijk2013b,
    title = {{Rapid spectral-domain localization}},
    year = {2013},
    journal = {Optics Express},
    author = {van Dijk, Thomas and Mayerich, David and Bhargava, Rohit and Carney, P. Scott},
    number = {10},
    month = {5},
    pages = {12822},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-10-12822},
    doi = {10.1364/OE.21.012822},
    issn = {1094-4087}
}

@article{Lachaine2016a,
    title = {{Rational Design of Plasmonic Nanoparticles for Enhanced Cavitation and Cell Perforation}},
    year = {2016},
    journal = {Nano Letters},
    author = {Lachaine, Rémi and Boutopoulos, Christos and Lajoie, Pierre-Yves and Boulais, Étienne and Meunier, Michel},
    number = {5},
    month = {5},
    pages = {3187--3194},
    volume = {16},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.6b00562},
    doi = {10.1021/acs.nanolett.6b00562},
    issn = {1530-6984},
    keywords = {Plasmon, cell nanosurgery, nanobubble, nanoshell, optoporation, ultrafast laser}
}

@article{Jin2017,
    title = {{Rational Design of Ultrabright SERS Probes with Embedded Reporters for Bioimaging and Photothermal Therapy}},
    year = {2017},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Jin, Xiulong and Khlebtsov, Boris N. and Khanadeev, Vitaly A and Khlebtsov, Nikolai G and Ye, Jian},
    number = {36},
    month = {9},
    pages = {30387--30397},
    volume = {9},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsami.7b08733 http://pubs.acs.org/doi/abs/10.1021/acsami.7b08733},
    doi = {10.1021/acsami.7b08733},
    issn = {1944-8244},
    keywords = {SERS, bioimaging, core−shell nanoparticles, photothermal therapy, plasmonics}
}

@article{Gao2009,
    title = {{Rayleigh anomaly-surface plasmon polariton resonances in palladium and gold subwavelength hole arrays}},
    year = {2009},
    journal = {Optics Express},
    author = {Gao, H. and McMahon, J. M. and Lee, M. H. and Henzie, J. and Gray, S. K. and Schatz, G. C. and Odom, T. W.},
    number = {4},
    month = {2},
    pages = {2334--2340},
    volume = {17},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-17-4-2334},
    doi = {10.1364/OE.17.002334},
    issn = {1094-4087}
}

@article{Alonso-Gonzalez2011,
    title = {{Real-Space Mapping of Fano Interference in Plasmonic Metamolecules}},
    year = {2011},
    journal = {Nano Letters},
    author = {Alonso-Gonzalez, Pablo and Schnell, Martin and Sarriugarte, Paulo and Sobhani, Heidar and Wu, Chihhui and Arju, Nihal and Khanikaev, Alexander and Golmar, Federico and Albella, Pablo and Arzubiaga, Libe and Casanova, Felix and Hueso, Luis E and Nordlander, Peter and Shvets, Gennady and Hillenbrand, Rainer},
    number = {9},
    month = {9},
    pages = {3922--3926},
    volume = {11},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl2021366 http://pubs.acs.org/doi/abs/10.1021/nl2021366},
    doi = {10.1021/nl2021366},
    issn = {1530-6984}
}

@article{OzoriodeAlmeida1975,
    title = {{Real-space methods for interpreting electron micrographs in cross-grating orientations. I. Exact wave-mechanical formulation}},
    year = {1975},
    journal = {Acta Crystallographica Section A},
    author = {Ozorio de Almeida, A. M.},
    number = {4},
    month = {7},
    pages = {435--442},
    volume = {31},
    url = {http://scripts.iucr.org/cgi-bin/paper?S0567739475000988},
    doi = {10.1107/S0567739475000988},
    issn = {0567-7394}
}

@article{Etezadi2018,
    title = {{Real-time in-situ secondary structure analysis of protein monolayer with mid-infrared plasmonic nanoantennas}},
    year = {2018},
    journal = {ACS Sensors},
    author = {Etezadi, Dordaneh and Warner, John B and Lashuel, Hilal A. and Altug, Hatice},
    month = {5},
    pages = {acssensors.8b00115},
    url = {http://pubs.acs.org/doi/10.1021/acssensors.8b00115},
    doi = {10.1021/acssensors.8b00115},
    issn = {2379-3694}
}

@article{Yang2015a,
    title = {{Real-time tunable lasing from plasmonic nanocavity arrays}},
    year = {2015},
    journal = {Nature Communications},
    author = {Yang, Ankun and Hoang, Thang B. and Dridi, Montacer and Deeb, Claire and Mikkelsen, Maiken H. and Schatz, George C. and Odom, Teri W.},
    number = {1},
    month = {11},
    pages = {6939},
    volume = {6},
    url = {http://www.nature.com/articles/ncomms7939},
    doi = {10.1038/ncomms7939},
    issn = {2041-1723}
}

@article{Upham2018,
    title = {{Realization of a flat-band superprism on-chip from parallelogram lattice photonic crystals}},
    year = {2018},
    journal = {Optics Letters},
    author = {Upham, Jeremy and Gao, Boshen and O’Faolain, Liam and Shi, Zhimin and Schulz, Sebastian A. and Boyd, Robert W.},
    number = {20},
    month = {10},
    pages = {4981},
    volume = {43},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-43-20-4981},
    doi = {10.1364/OL.43.004981},
    issn = {0146-9592}
}

@article{Cunningham2016,
    title = {{Recent Advances in Biosensing With Photonic Crystal Surfaces: A Review}},
    year = {2016},
    journal = {IEEE Sensors Journal},
    author = {Cunningham, Brian T. and Zhang, Meng and Zhuo, Yue and Kwon, Lydia and Race, Caitlin},
    number = {10},
    month = {5},
    pages = {3349--3366},
    volume = {16},
    url = {http://ieeexplore.ieee.org/document/7101794/},
    doi = {10.1109/JSEN.2015.2429738},
    issn = {1530-437X}
}

@article{Feng2013,
    title = {{Recent advances in the optimization and functionalization of upconversion nanomaterials for in vivo bioapplications}},
    year = {2013},
    journal = {NPG Asia Materials},
    author = {Feng, Wei and Zhu, Xingjun and Li, Fuyou},
    number = {12},
    month = {12},
    pages = {e75},
    volume = {5},
    url = {http://www.nature.com/doifinder/10.1038/am.2013.63},
    isbn = {1884-4049},
    doi = {10.1038/am.2013.63},
    issn = {1884-4057},
    keywords = {bioimaging, in vivo, therapy, upconversion nanomaterials}
}

@article{Tian2015a,
    title = {{Recent Advances in Upconversion Nanoparticles-Based Multifunctional Nanocomposites for Combined Cancer Therapy}},
    year = {2015},
    journal = {Advanced Materials},
    author = {Tian, Gan and Zhang, Xiao and Gu, Zhanjun and Zhao, Yuliang},
    number = {47},
    month = {12},
    pages = {7692--7712},
    volume = {27},
    url = {http://doi.wiley.com/10.1002/adma.201503280},
    doi = {10.1002/adma.201503280},
    issn = {09359648},
    keywords = {NIR‐light trigger, combined therapy, drug delivery, synergistic effect, upconversion nanoparticles}
}

@article{Abadeer2016,
    title = {{Recent progress in cancer thermal therapy using gold nanoparticles}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Abadeer, Nardine S. and Murphy, Catherine J.},
    number = {9},
    month = {3},
    pages = {4691--4716},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.5b11232 http://pubs.acs.org/doi/10.1021/acs.jpcc.5b11232},
    doi = {10.1021/acs.jpcc.5b11232},
    issn = {1932-7447}
}

@article{Dong2015,
    title = {{Recent progress on plasmon-enhanced fluorescence}},
    year = {2015},
    journal = {Nanophotonics},
    author = {Dong, Jun and Zhang, Zhenglong and Zheng, Hairong and Sun, Mentao},
    number = {1},
    month = {1},
    pages = {472--490},
    volume = {4},
    url = {https://www.degruyter.com/view/j/nanoph.2015.4.issue-4/nanoph-2015-0028/nanoph-2015-0028.xml},
    doi = {10.1515/nanoph-2015-0028},
    issn = {2192-8614},
    keywords = {Enhanced fluorescence, Surface plasmon plartion, metallic nanostructure}
}

@article{Abeles1950,
    title = {{Recherches sur la propagation des ondes {\'{e}}lectromagn{\'{e}}tiques sinuso{\"{i}}dales dans les milieux stratifi{\'{e}}s}},
    year = {1950},
    journal = {Annales de Physique},
    author = {Abel{\`{e}}s, Florin},
    number = {5},
    month = {4},
    pages = {596--640},
    volume = {12},
    url = {http://www.annphys.org/10.1051/anphys/195012050596},
    doi = {10.1051/anphys/195012050596},
    issn = {0003-4169}
}

@article{Abeles1950a,
    title = {{Recherches sur la propagation des ondes {\'{e}}lectromagn{\'{e}}tiques sinuso{\"{i}}dales dans les milieux stratifi{\'{e}}s}},
    year = {1950},
    journal = {Annales de Physique},
    author = {Abel{\`{e}}s, Florin},
    number = {5},
    month = {4},
    pages = {706--782},
    volume = {12},
    url = {http://www.annphys.org/10.1051/anphys/195012050706},
    doi = {10.1051/anphys/195012050706},
    issn = {0003-4169}
}

@article{Tricoli2017,
    title = {{Reciprocity relation for the vector radiative transport equation and its application to diffuse optical tomography with polarized light}},
    year = {2017},
    journal = {Optics Letters},
    author = {Tricoli, Ugo and Macdonald, Callum M and Silva, Anabela DA and Markel, Vadim A},
    number = {2},
    month = {1},
    pages = {362},
    volume = {42},
    url = {https://www.osapublishing.org/DirectPDFAccess/AB9646FD-BC0A-9E74-F07AE629669EC693_357304/ol-42-2-362.pdf?da=1&id=357304&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-42-2-362},
    doi = {10.1364/OL.42.000362},
    issn = {0146-9592}
}

@article{Liu2019c,
    title = {{Reconfigurable metalattices: Combining multipolar lattice resonances and magneto-optical effect in far and near fields}},
    year = {2019},
    journal = {Journal of Applied Physics},
    author = {Liu, M. Q. and Zhao, C. Y.},
    number = {11},
    month = {9},
    pages = {113105},
    volume = {126},
    publisher = {AIP Publishing LLC},
    url = {http://aip.scitation.org/doi/10.1063/1.5111775},
    doi = {10.1063/1.5111775},
    issn = {0021-8979}
}

@article{RuizdeGalarreta2020,
    title = {{Reconfigurable multilevel control of hybrid all-dielectric phase-change metasurfaces}},
    year = {2020},
    journal = {Optica},
    author = {Ruiz de Galarreta, Carlota and Sinev, Ivan and Alexeev, Arseny M. and Trofimov, Pavel and Ladutenko, Konstantin and Garcia-Cuevas Carrillo, Santiago and Gemo, Emanuele and Baldycheva, Anna and Bertolotti, Jacopo and David Wright, C.},
    number = {5},
    month = {5},
    pages = {476--484},
    volume = {7},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-7-5-476},
    doi = {10.1364/OPTICA.384138},
    issn = {2334-2536}
}

@article{Zarrabi2019,
    title = {{Reconfigurable Optical Heptamer Disk Absorber Based on an Optical Switch}},
    year = {2019},
    journal = {IEEE Photonics Technology Letters},
    author = {Zarrabi, Ferdows B. and Bazgir, Maryam and Hekmati, Reza},
    number = {10},
    month = {5},
    pages = {779--782},
    volume = {31},
    url = {https://ieeexplore.ieee.org/document/8682140/},
    doi = {10.1109/LPT.2019.2907651},
    issn = {1041-1135}
}

@article{Thanh2014,
    title = {{Reconstruction of the Refractive Index from Experimental Backscattering Data Using a Globally Convergent Inverse Method}},
    year = {2014},
    journal = {SIAM Journal on Scientific Computing},
    author = {Th{\`{a}}nh, Nguyen Trung and Beilina, Larisa and Klibanov, Michael V and Fiddy, Michael A},
    number = {3},
    month = {1},
    pages = {B273-B293},
    volume = {36},
    url = {http://epubs.siam.org/doi/pdf/10.1137/130924962 http://epubs.siam.org/doi/10.1137/130924962},
    doi = {10.1137/130924962},
    issn = {1064-8275},
    keywords = {35L05, 78A46, coefficient identification, experimen-tal data, globally convergent algorithm, wave equation}
}

@article{Chakrabarti2013,
    title = {{Reconstruction of the surface-height autocorrelation function of a randomly rough dielectric surface from incoherent light scattering}},
    year = {2013},
    journal = {Physical Review A},
    author = {Chakrabarti, Sangeeta and Maradudin, A. A. and M{\'{e}}ndez, E. R.},
    number = {1},
    month = {7},
    pages = {013812},
    volume = {88},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.88.013812},
    doi = {10.1103/PhysRevA.88.013812},
    issn = {1050-2947}
}

@article{Vgeler2003,
    title = {{Reconstruction of the three-dimensional refractive index in electromagnetic scattering by using a propagation backpropagation method}},
    year = {2003},
    journal = {Inverse Problems},
    author = {V{\"{o}}geler, Matthias},
    number = {3},
    month = {6},
    pages = {739--753},
    volume = {19},
    url = {http://iopscience.iop.org/0266-5611/19/3/316 http://stacks.iop.org/0266-5611/19/i=3/a=316?key=crossref.01e0e07b44ad4074d88099a3d68900b2},
    doi = {10.1088/0266-5611/19/3/316},
    issn = {0266-5611}
}

@article{Lukacs2015,
    title = {{Recovery of absorbance spectra of micrometer-sized biological and inanimate particles}},
    year = {2015},
    journal = {The Analyst},
    author = {Lukacs, R and Bl{\"{u}}mel, R and Zimmerman, B and Ba{\u{g}}cıo{\u{g}}lu, M and Kohler, A},
    number = {9},
    pages = {3273--3284},
    volume = {140},
    url = {www.rsc.org/analyst http://xlink.rsc.org/?DOI=C5AN00401B},
    doi = {10.1039/C5AN00401B},
    issn = {0003-2654}
}

@article{VanDijk2013a,
    title = {{Recovery of Absorption Spectra from Fourier Transform Infrared (FT-IR) Microspectroscopic Measurements of Intact Spheres}},
    year = {2013},
    journal = {Applied Spectroscopy},
    author = {van Dijk, Thomas and Mayerich, David and Carney, P. Scott and Bhargava, Rohit},
    number = {5},
    month = {5},
    pages = {546--552},
    volume = {67},
    url = {http://asp.sagepub.com/lookup/doi/10.1366/12-06847},
    isbn = {0003-7028},
    doi = {10.1366/12-06847},
    issn = {00037028},
    pmid = {23643044},
    keywords = {Algorithm, Correction, Distortion, Focal plane array, Forward problem, Fourier transform infrared (FT-IR), High-definition, Inverse problem, Mie scattering, Morphology, Spectroscopic imaging, Sphere, Theory}
}

@article{Govyadinov2014,
    title = {{Recovery of Permittivity and Depth from Near-Field Data as a Step toward Infrared Nanotomography}},
    year = {2014},
    journal = {ACS Nano},
    author = {Govyadinov, Alexander A and Mastel, Stefan and Golmar, Federico and Chuvilin, Andrey and Carney, P Scott and Hillenbrand, Rainer},
    number = {7},
    month = {7},
    pages = {6911--6921},
    volume = {8},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/nn5016314},
    doi = {10.1021/nn5016314},
    issn = {1936-0851}
}

@article{Stout2008,
    title = {{Recursive T matrix algorithm for resonant multiple scattering: applications to localized plasmon excitations}},
    year = {2008},
    journal = {Journal of the Optical Society of America A},
    author = {Stout, Brian and Auger, J C and Devilez, Alexis},
    number = {10},
    month = {10},
    pages = {2549--2557},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-25-10-2549},
    doi = {10.1364/JOSAA.25.002549},
    issn = {1084-7529},
    keywords = {1604236, 2405420, 2905825, OCIS codes: 2904210}
}

@article{Colas2016,
    title = {{Red-shift effects in surface enhanced Raman spectroscopy: Spectral or intensity dependence of the near-field?}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Colas, Florent J. and Cottat, Maximilien and Gillibert, Raymond and Guillot, Nicolas and Djaker, Nadia and Lidgi-Guigui, Nathalie and Toury, Timothée and Barchiesi, Dominique and Toma, Andrea and Di Fabrizio, Enzo and Gucciardi, Pietro G. and De La Chapelle, Marc Lamy},
    number = {25},
    pages = {13675--13683},
    volume = {120},
    doi = {10.1021/acs.jpcc.6b01492},
    issn = {19327455}
}

@article{Kohler2009,
    title = {{Reducing Inter-Replicate Variation in Fourier Transform Infrared Spectroscopy by Extended Multiplicative Signal Correction}},
    year = {2009},
    journal = {Applied Spectroscopy},
    author = {Kohler, A and B{\"{o}}cker, U. and Warringer, J and Blomberg, A and Omholt, S W and Stark, E and Martens, H},
    number = {3},
    month = {3},
    pages = {296--305},
    volume = {63},
    url = {http://journals.sagepub.com/doi/pdf/10.1366/000370209787598906 http://journals.sagepub.com/doi/10.1366/000370209787598906},
    doi = {10.1366/000370209787598906},
    issn = {0003-7028},
    keywords = {EMSC, Extended multiplicative signal correction, FT-IR spectroscopy, Fourier transform infrared spectroscopy, Index Headings, Model-based preprocessing}
}

@article{Zhang2017,
    title = {{Reduction of Plasmon Damping in Aluminum Nanoparticles with Rapid Thermal Annealing}},
    year = {2017},
    journal = {The Journal of Physical Chemistry C},
    author = {Zhang, Feifei and Proust, Julien and G{\'{e}}rard, Davy and Plain, Jérôme and Martin, Jérôme},
    number = {13},
    month = {4},
    pages = {7429--7434},
    volume = {121},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.7b00909 http://pubs.acs.org/doi/10.1021/acs.jpcc.7b00909},
    doi = {10.1021/acs.jpcc.7b00909},
    issn = {1932-7447}
}

@article{Ladutenko2014,
    title = {{Reduction of scattering using thin all-dielectric shells designed by stochastic optimizer}},
    year = {2014},
    journal = {Journal of Applied Physics},
    author = {Ladutenko, Konstantin and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Melchakova, Irina and Yagupov, Ilya and Belov, Pavel},
    number = {18},
    month = {11},
    pages = {184508},
    volume = {116},
    url = {http://dx.doi.org/10.1063/1.4900529 http://aip.scitation.org/doi/10.1063/1.4900529},
    doi = {10.1063/1.4900529},
    issn = {0021-8979}
}

@article{Lee2017a,
    title = {{Reexamination of Kerker's conditions by means of the phase diagram}},
    year = {2017},
    journal = {Physical Review A},
    author = {Lee, Jeng Yi and Miroshnichenko, Andrey E and Lee, Ray-Kuang},
    number = {4},
    month = {10},
    pages = {043846},
    volume = {96},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.96.043846 https://link.aps.org/doi/10.1103/PhysRevA.96.043846},
    doi = {10.1103/PhysRevA.96.043846},
    issn = {2469-9926}
}

@article{Dana1999,
    title = {{Reflectance and texture of real-world surfaces}},
    year = {1999},
    journal = {ACM Transactions on Graphics},
    author = {Dana, Kristin J. and Van, Bram and Shree, Ginneken and Nayar, K and Koenderink, Jan J. and van Ginneken, Bram and Nayar, Shree K. and Koenderink, Jan J.},
    number = {1},
    month = {1},
    pages = {1--34},
    volume = {18},
    url = {http://portal.acm.org/citation.cfm?doid=300776.300778},
    doi = {10.1145/300776.300778},
    issn = {07300301}
}

@article{Pfefer2003,
    title = {{Reflectance-based determination of optical properties in highly attenuating tissue}},
    year = {2003},
    journal = {Journal of Biomedical Optics},
    author = {Pfefer, T. Joshua and Matchette, L. Stephanie and Bennett, Carrie L. and Gall, Jessica A. and Wilke, Joy N. and Durkin, Anthony J. and Ediger, Marwood N.},
    number = {2},
    pages = {206},
    volume = {8},
    publisher = {International Society for Optics and Photonics},
    url = {http://biomedicaloptics.spiedigitallibrary.org/article.aspx?doi=10.1117/1.1559487},
    doi = {10.1117/1.1559487},
    issn = {10833668}
}

@article{Babicheva2017a,
    title = {{Reflection compensation mediated by electric and magnetic resonances of all-dielectric metasurfaces [Invited]}},
    year = {2017},
    journal = {Journal of the Optical Society of America B},
    author = {Babicheva, Viktoriia E. and Petrov, Mihail I. and Baryshnikova, Kseniia V. and Belov, Pavel A.},
    number = {7},
    month = {7},
    pages = {D18-D28},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-34-7-D18},
    doi = {10.1364/JOSAB.34.000D18},
    issn = {0740-3224}
}

@article{Bassan,
    title = {{Reflection contributions to the dispersion artefact in FTIR spectra of single biological cells}},
    year = {2009},
    journal = {The Analyst},
    author = {Bassan, Paul and Byrne, Hugh J and Lee, Joe and Bonnier, Franck and Clarke, Colin and Dumas, Paul and Gazi, Ehsan and Brown, Michael D and Clarke, Noel W. and Gardner, Peter},
    number = {6},
    pages = {1171},
    volume = {134},
    url = {http://pubs.rsc.org/en/content/articlepdf/2009/an/b821349f http://xlink.rsc.org/?DOI=b821349f},
    doi = {10.1039/b821349f},
    issn = {0003-2654}
}

@article{Basalaeva2018,
    title = {{Reflection Spectra of Microarrays of Silicon Nanopillars}},
    year = {2018},
    journal = {Optics and Spectroscopy},
    author = {Basalaeva, L. S. and Nastaushev, Yu V. and Dultsev, F. N. and Kryzhanovskaya, N. V. and Moiseev, E. I.},
    number = {5},
    month = {5},
    pages = {730--734},
    volume = {124},
    url = {http://link.springer.com/10.1134/S0030400X1805003X},
    doi = {10.1134/S0030400X1805003X},
    issn = {0030-400X}
}

@article{Acheco2016,
    title = {{Reflective Fourier ptychography}},
    year = {2016},
    journal = {Journal of Biomedical Optics},
    author = {Pacheco, Shaun and Zheng, Guoan and Liang, Rongguang},
    number = {2},
    month = {2},
    pages = {026010},
    volume = {21},
    url = {http://biomedicaloptics.spiedigitallibrary.org/article.aspx?doi=10.1117/1.JBO.21.2.026010},
    isbn = {1560-2281 (Electronic){\textbackslash}r1083-3668 (Linking)},
    doi = {10.1117/1.JBO.21.2.026010},
    issn = {1083-3668},
    pmid = {26891601},
    keywords = {17, 18, 2015, 2016, 26, accepted for publication jan, coherence imaging, fourier optics and signal, microscopy, paper 150778r received nov, processing, published online feb}
}

@article{Zheng2017a,
    title = {{Refractive index measurement of suspended cells using opposed-view digital holographic microscopy}},
    year = {2017},
    journal = {Applied Optics},
    author = {Zheng, Juanjuan and Gao, Peng and Shao, Xiaopeng and Nienhaus, G. Ulrich},
    number = {32},
    month = {11},
    pages = {9000},
    volume = {56},
    url = {https://doi.org/10.1364/AO.56.009000 https://www.osapublishing.org/abstract.cfm?URI=ao-56-32-9000},
    doi = {10.1364/AO.56.009000},
    issn = {1559-128X}
}

@article{Muravitskaya2020,
    title = {{Refractive index mediated plasmon hybridization in an array of aluminium nanoparticles}},
    year = {2020},
    journal = {Nanoscale},
    author = {Muravitskaya, Alina and Gokarna, Anisha and Movsesyan, Artur and Kostcheev, Sergei and Rumyantseva, Anna and Couteau, Christophe and Lerondel, Gilles and Baudrion, Anne-Laure and Gaponenko, Sergey and Adam, Pierre-Michel},
    number = {11},
    pages = {6394--6402},
    volume = {12},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2020/NR/C9NR09393A http://xlink.rsc.org/?DOI=C9NR09393A},
    doi = {10.1039/C9NR09393A},
    issn = {2040-3364}
}

@article{Horchani2018,
    title = {{Refractive index sensing using a linear graded plasmonic chain of metal nano-particles}},
    year = {2018},
    journal = {Chinese Journal of Physics},
    author = {Horchani, Ridha},
    number = {3},
    month = {6},
    pages = {1247--1251},
    volume = {56},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0577907318300807 https://linkinghub.elsevier.com/retrieve/pii/S0577907318300807},
    doi = {10.1016/j.cjph.2018.03.038},
    issn = {05779073}
}

@article{DeVore1951,
    title = {{Refractive indices of rutile and sphalerite}},
    year = {1951},
    journal = {Journal of the Optical Society of America},
    author = {DeVore, J. R.},
    number = {6},
    month = {6},
    pages = {416--419},
    volume = {41},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josa-41-6-416},
    doi = {10.1364/JOSA.41.000416},
    issn = {0030-3941}
}

@article{Guler2014a,
    title = {{Refractory Plasmonics}},
    year = {2014},
    journal = {Science},
    author = {Guler, U. and Boltasseva, A. and Shalaev, V. M.},
    number = {6181},
    month = {4},
    pages = {263--264},
    volume = {344},
    url = {http://www.sciencemag.org/cgi/doi/10.1126/science.1252722},
    isbn = {1095-9203 (Electronic){\textbackslash}r0036-8075 (Linking)},
    doi = {10.1126/science.1252722},
    issn = {0036-8075},
    pmid = {24744364}
}

@article{Li2014b,
    title = {{Refractory Plasmonics with Titanium Nitride: Broadband Metamaterial Absorber}},
    year = {2014},
    journal = {Advanced Materials},
    author = {Li, Wei and Guler, Urcan and Kinsey, Nathaniel and Naik, Gururaj V. and Boltasseva, Alexandra and Guan, Jianguo and Shalaev, Vladimir M. and Kildishev, Alexander V.},
    number = {47},
    month = {12},
    pages = {7959--7965},
    volume = {26},
    url = {http://doi.wiley.com/10.1002/adma.201401874},
    doi = {10.1002/adma.201401874},
    issn = {09359648},
    keywords = {high temperature, nanostructures, perfect absorbers, plasmonic metamaterials, solar thermophotovoltaics}
}

@article{Albrecht2017,
    title = {{Refractory Plasmonics without Refractory Materials}},
    year = {2017},
    journal = {Nano Letters},
    author = {Albrecht, Gelon and Kaiser, Stefan and Giessen, Harald and Hentschel, Mario},
    month = {9},
    pages = {acs.nanolett.7b03303},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.nanolett.7b03303 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b03303},
    doi = {10.1021/acs.nanolett.7b03303},
    issn = {1530-6984},
    keywords = {Plasmonic, THG, ambient atmosphere, gold nanostructures, refractory, thermal stability}
}

@article{Zakomirnyi17APL,
    title = {{Refractory titanium nitride two-dimensional structures with extremely narrow surface lattice resonances at telecommunication wavelengths}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Zakomirnyi, Vadim I. and Rasskazov, Ilia L. and Gerasimov, Valeriy S. and Ershov, Alexander E. and Polyutov, Sergey P. and Karpov, Sergei V.},
    number = {12},
    month = {9},
    pages = {123107},
    volume = {111},
    url = {http://aip.scitation.org/doi/10.1063/1.5000726},
    doi = {10.1063/1.5000726},
    issn = {0003-6951}
}

@article{Tang1996,
    title = {{Regions of validity of the geometric optics approximation for angular scattering from very rough surfaces}},
    year = {1996},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Tang, Kakuen and Dimenna, Ralph A. and Buckius, Richard O.},
    number = {1},
    month = {10},
    pages = {49--59},
    volume = {40},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0017931096000737},
    doi = {10.1016/S0017-9310(96)00073-7},
    issn = {00179310}
}

@article{Mayerhofer2020,
    title = {{Removing interference-based effects from infrared spectra – interference fringes re-revisited}},
    year = {2020},
    journal = {The Analyst},
    author = {Mayerh{\"{o}}fer, Thomas G. and Pahlow, Susanne and H{\"{u}}bner, Uwe and Popp, Jürgen},
    number = {9},
    pages = {3385--3394},
    volume = {145},
    publisher = {The Royal Society of Chemistry},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2020/AN/D0AN00062K http://xlink.rsc.org/?DOI=D0AN00062K},
    doi = {10.1039/D0AN00062K},
    issn = {0003-2654}
}

@article{Mayerhofer2018a,
    title = {{Removing interference-based effects from the infrared transflectance spectra of thin films on metallic substrates: a fast and wave optics conform solution}},
    year = {2018},
    journal = {The Analyst},
    author = {Mayerh{\"{o}}fer, Thomas G. and Pahlow, Susanne and H{\"{u}}bner, Uwe and Popp, Jürgen},
    number = {13},
    pages = {3164--3175},
    volume = {143},
    publisher = {The Royal Society of Chemistry},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2018/AN/C8AN00526E#!divAbstract http://pubs.rsc.org/en/Content/ArticleLanding/2018/AN/C8AN00526E http://xlink.rsc.org/?DOI=C8AN00526E},
    doi = {10.1039/C8AN00526E},
    issn = {0003-2654}
}

@article{Mayerhofer2018c,
    title = {{Removing interference-based effects from the infrared transflectance spectra of thin films on metallic substrates: a fast and wave optics conform solution}},
    year = {2018},
    journal = {The Analyst},
    author = {Mayerh{\"{o}}fer, Thomas G. and Pahlow, Susanne and H{\"{u}}bner, Uwe and Popp, Jürgen},
    number = {13},
    pages = {3164--3175},
    volume = {143},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C8AN00526E},
    doi = {10.1039/C8AN00526E},
    issn = {0003-2654}
}

@article{Barrera1988,
    title = {{Renormalized polarizability in the Maxwell Garnett theory}},
    year = {1988},
    journal = {Physical Review B},
    author = {Barrera, Rubén G and Monsivais, Guillermo and Moch{\'{a}}n, W. Luis},
    number = {8},
    month = {9},
    pages = {5371--5379},
    volume = {38},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.38.5371 https://link.aps.org/doi/10.1103/PhysRevB.38.5371},
    doi = {10.1103/PhysRevB.38.5371},
    issn = {0163-1829}
}

@article{Khurgin2017,
    title = {{Replacing noble metals with alternative materials in plasmonics and metamaterials: how good an idea?}},
    year = {2017},
    journal = {Philosophical Transactions of the Royal Society A: Mathematical, Physical and Engineering Sciences},
    author = {Khurgin, Jacob B},
    number = {2090},
    month = {3},
    pages = {20160068},
    volume = {375},
    publisher = {The Royal Society},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/28219999 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC5321829 http://rsta.royalsocietypublishing.org/lookup/doi/10.1098/rsta.2016.0068},
    doi = {10.1098/rsta.2016.0068},
    issn = {1364-503X},
    pmid = {28219999},
    keywords = {loss, metamaterials, plasmonics}
}

@article{Kachan2001,
    title = {{Resonance absorption spectra of composites containing metal-coated nanoparticles}},
    year = {2001},
    journal = {Journal of Molecular Structure},
    author = {Kachan, S.M and Ponyavina, A.N},
    month = {5},
    pages = {267--272},
    volume = {563-564},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022286000008826},
    doi = {10.1016/S0022-2860(00)00882-6},
    issn = {00222860}
}

@article{Vladimirova2017,
    title = {{Resonance fluorescence of a two-level quantum emitter near a plasmonic nanoparticle: role of the near-field polarization}},
    year = {2017},
    journal = {Laser Physics},
    author = {Vladimirova, Yu V. and Chubchev, E. D. and Zadkov, V. N.},
    number = {2},
    month = {2},
    pages = {025901},
    volume = {27},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/1555-6611/27/i=2/a=025901?key=crossref.a8ae1915c255662e3c1cf0da67bdc1a1},
    doi = {10.1088/1555-6611/aa5240},
    issn = {1054-660X},
    keywords = {nanoplasmonics, near-field polarization, resonance fluorescence, spots of strong field}
}

@article{Kusiek2016,
    title = {{Resonance Frequency Calculation of a Multilayer and Multipatch Spherical Microstrip Structure Using a Hybrid Technique}},
    year = {2016},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Kusiek, Adam and Lech, Rafal},
    number = {11},
    month = {11},
    pages = {4948--4953},
    volume = {64},
    publisher = {Institute of Electrical and Electronics Engineers Inc.},
    url = {http://ieeexplore.ieee.org/document/7551216/},
    doi = {10.1109/TAP.2016.2602355},
    issn = {0018-926X},
    keywords = {Complex resonance frequency, finite-difference frequency-domain (FDFD) method, microstrip antenna arrays, spectral domain approach (SDA), spherical microstrip structure}
}

@article{Basalaeva2019,
    title = {{Resonance reflection of light by ordered silicon nanopillar arrays with the vertical p-n junction}},
    year = {2019},
    journal = {Thin Solid Films},
    author = {Basalaeva, L.S. and Nastaushev, Yu.V. and Kryzhanovskaya, N.V. and Moiseev, E.I. and Radnatarov, D.A. and Khripunov, S.A. and Utkin, D.E. and Chistokhin, I.B. and Latyshev, A.V. and Dultsev, F.N.},
    number = {December 2018},
    month = {2},
    pages = {109--113},
    volume = {672},
    publisher = {Elsevier},
    url = {https://doi.org/10.1016/j.tsf.2019.01.007 https://linkinghub.elsevier.com/retrieve/pii/S0040609019300070},
    doi = {10.1016/j.tsf.2019.01.007},
    issn = {00406090},
    keywords = {Electron beam lithography, Electrophysical properties, Reactive ion etching, Reflectance spectra, Silicon nanopillars}
}

@article{Carron1986,
    title = {{Resonances of two-dimensional particle gratings in surface-enhanced Raman scattering}},
    year = {1986},
    journal = {Journal of the Optical Society of America B},
    author = {Carron, K. T. and Lehmann, H. W. and Fluhr, W. and Meier, M. and Wokaun, A.},
    number = {3},
    month = {3},
    pages = {430--440},
    volume = {3},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-3-3-430},
    doi = {10.1364/JOSAB.3.000430},
    issn = {0740-3224}
}

@article{Pezzi2019,
    title = {{Resonant coupling and gain singularities in metal/dielectric multishells: Quasi-static versus T-matrix calculations}},
    year = {2019},
    journal = {Journal of Physical Chemistry C},
    author = {Pezzi, Luigia and Iat{\`{i}}, Maria Antonia and Saija, Rosalba and De Luca, Antonio and Marag{\`{o}}, Onofrio M.},
    number = {48},
    month = {12},
    pages = {29291--29297},
    volume = {123},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.9b07489},
    doi = {10.1021/acs.jpcc.9b07489},
    issn = {1932-7447}
}

@article{Zhu2017,
    title = {{Resonant laser printing of structural colors on high-index dielectric metasurfaces}},
    year = {2017},
    journal = {Science Advances},
    author = {Zhu, Xiaolong and Yan, Wei and Levy, Uriel and Mortensen, N. Asger and Kristensen, Anders},
    number = {5},
    month = {5},
    pages = {e1602487},
    volume = {3},
    publisher = {American Association for the Advancement of Science},
    url = {http://advances.sciencemag.org/lookup/doi/10.1126/sciadv.1602487},
    doi = {10.1126/sciadv.1602487},
    issn = {2375-2548}
}

@article{Babicheva2017,
    title = {{Resonant lattice Kerker effect in metasurfaces with electric and magnetic optical responses}},
    year = {2017},
    journal = {Laser {\&} Photonics Reviews},
    author = {Babicheva, Viktoriia E. and Evlyukhin, Andrey B.},
    number = {6},
    month = {11},
    pages = {1700132},
    volume = {11},
    url = {http://doi.wiley.com/10.1002/lpor.201700132},
    doi = {10.1002/lpor.201700132},
    issn = {18638880}
}

@article{Bakker2017,
    title = {{Resonant light guiding along a chain of silicon nanoparticles}},
    year = {2017},
    journal = {Nano Letters},
    author = {Bakker, Reuben M. and Yu, Ye Feng and Paniagua-Dom{\'{i}}nguez, Ramón and Luk’yanchuk, Boris and Kuznetsov, Arseniy I.},
    number = {6},
    month = {6},
    pages = {3458--3464},
    volume = {17},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b00381},
    doi = {10.1021/acs.nanolett.7b00381},
    issn = {1530-6984},
    keywords = {NSOM, Silicon nanoparticle, optically induced magnetic resonances, silicon photonics, waveguide}
}

@article{Slabko2012,
    title = {{Resonant light-controlled self-assembly of ordered nanostructures}},
    year = {2012},
    journal = {Photonics and Nanostructures - Fundamentals and Applications},
    author = {Slabko, V.V. and Tsipotan, A.S. and Aleksandrovsky, A.S.},
    number = {4},
    month = {10},
    pages = {636--643},
    volume = {10},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S1569441012000764},
    doi = {10.1016/j.photonics.2012.06.002},
    issn = {15694410}
}

@article{Bambery2012,
    title = {{Resonant Mie scattering (RMieS) correction applied to FTIR images of biological tissue samples}},
    year = {2012},
    journal = {The Analyst},
    author = {Bambery, Keith R and Wood, Bayden R and McNaughton, Don},
    number = {1},
    pages = {126--132},
    volume = {137},
    url = {http://pubs.rsc.org/en/content/articlepdf/2012/an/c1an15628d http://xlink.rsc.org/?DOI=C1AN15628D},
    doi = {10.1039/C1AN15628D},
    issn = {0003-2654}
}

@article{Bassan2010a,
    title = {{Resonant Mie Scattering (RMieS) correction of infrared spectra from highly scattering biological samples}},
    year = {2010},
    journal = {The Analyst},
    author = {Bassan, Paul and Kohler, Achim and Martens, Harald and Lee, Joe and Byrne, Hugh J. and Dumas, Paul and Gazi, Ehsan and Brown, Michael and Clarke, Noel and Gardner, Peter},
    number = {2},
    pages = {268--277},
    volume = {135},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=B921056C},
    doi = {10.1039/B921056C},
    issn = {0003-2654}
}

@misc{RMieS,
    title = {{Resonant Mie Scattering EMSC (RMieS-EMSC) correction for infrared spectroscopy}},
    author = {Bassan, Paul and Kohler, Achim and Martens, Harald and Lee, Joe and Gardner, Peter},
    url = {https://github.com/GardnerLabUoM/RMieS}
}

@article{Bassan2009,
    title = {{Resonant Mie scattering in infrared spectroscopy of biological materials – understanding the ‘dispersion artefact’}},
    year = {2009},
    journal = {The Analyst},
    author = {Bassan, Paul and Byrne, Hugh J and Bonnier, Franck and Lee, Joe and Dumas, Paul and Gardner, Peter},
    number = {8},
    pages = {1586},
    volume = {134},
    url = {http://pubs.rsc.org/en/content/articlepdf/2009/an/b904808a http://xlink.rsc.org/?DOI=b904808a},
    doi = {10.1039/b904808a},
    issn = {0003-2654}
}

@article{Muhlschlegel2005,
    title = {{Resonant Optical Antennas}},
    year = {2005},
    journal = {Science},
    author = {Muhlschlegel, P.},
    number = {5728},
    month = {6},
    pages = {1607--1609},
    volume = {308},
    url = {https://www.sciencemag.org/lookup/doi/10.1126/science.1111886},
    doi = {10.1126/science.1111886},
    issn = {0036-8075}
}

@article{Dmitriev2016,
    title = {{Resonant Raman scattering from silicon nanoparticles enhanced by magnetic response}},
    year = {2016},
    journal = {Nanoscale},
    author = {Dmitriev, Pavel A and Baranov, Denis G and Milichko, Valentin A and Makarov, Sergey V and Mukhin, Ivan S and Samusev, Anton K and Krasnok, Alexander E and Belov, Pavel A and Kivshar, Yuri S},
    number = {18},
    pages = {9721--9726},
    volume = {8},
    url = {www.rsc.org/nanoscale http://xlink.rsc.org/?DOI=C5NR07965A},
    doi = {10.1039/C5NR07965A},
    issn = {2040-3364}
}

@article{Webb2005,
    title = {{Resonant slot optical guiding in metallic nanoparticle chains}},
    year = {2005},
    journal = {Physical Review B},
    author = {Webb, K. J. and Li, J.},
    number = {20},
    month = {11},
    pages = {201402},
    volume = {72},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.72.201402},
    doi = {10.1103/PhysRevB.72.201402},
    issn = {1098-0121}
}

@article{Babicheva2018f,
    title = {{Resonant suppression of light transmission in high-refractive-index nanoparticle metasurfaces}},
    year = {2018},
    journal = {Optics Letters},
    author = {Babicheva, Viktoriia E. and Evlyukhin, Andrey B.},
    number = {21},
    month = {11},
    pages = {5186--5189},
    volume = {43},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-43-21-5186},
    doi = {10.1364/OL.43.005186},
    issn = {0146-9592},
    keywords = {absorption losses, all-dielectric nanostructures, and hold a, being a few hundred, directional scattering, metasurfaces, nanometers in size, nanoparticle array, nanoparticles with high, refractive index and low, resonances in optical range, silicon photonics, strong electric and magnetic, such as silicon, support}
}

@article{Liu2016a,
    title = {{Resonantly enhanced second-harmonic generation using III–V semiconductor all-dielectric metasurfaces}},
    year = {2016},
    journal = {Nano Letters},
    author = {Liu, Sheng and Sinclair, Michael B. and Saravi, Sina and Keeler, Gordon A. and Yang, Yuanmu and Reno, John and Peake, Gregory M. and Setzpfandt, Frank and Staude, Isabelle and Pertsch, Thomas and Brener, Igal},
    number = {9},
    month = {9},
    pages = {5426--5432},
    volume = {16},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.6b01816},
    doi = {10.1021/acs.nanolett.6b01816},
    issn = {1530-6984}
}

@article{Simovski2005,
    title = {{Resonator mode in chains of silver spheres and its possible application}},
    year = {2005},
    journal = {Physical Review E},
    author = {Simovski, C. R. and Viitanen, A. J. and Tretyakov, S. A.},
    number = {6},
    month = {12},
    pages = {066606},
    volume = {72},
    url = {https://link.aps.org/doi/10.1103/PhysRevE.72.066606},
    isbn = {1539-3755},
    doi = {10.1103/PhysRevE.72.066606},
    issn = {1539-3755},
    pmid = {16486077}
}

@article{Zou2005,
    title = {{Response to "Comment on `Silver nanoparticle array structures that produce remarkable narrow plasmon line shapes' " [J. Chem. Phys. 120, 10871 (2004)]}},
    year = {2005},
    journal = {Journal of Chemical Physics},
    author = {Zou, Shengli and Schatz, George C},
    number = {9},
    month = {3},
    pages = {097102},
    volume = {122},
    url = {https://doi.org/10.1063/1.1859282 http://aip.scitation.org/doi/10.1063/1.1859282},
    doi = {10.1063/1.1859282},
    issn = {0021-9606}
}

@article{Mattson2012,
    title = {{Restoration and Spectral Recovery of Mid-Infrared Chemical Images}},
    year = {2012},
    journal = {Analytical Chemistry},
    author = {Mattson, Eric C. and Nasse, Michael J. and Rak, Margaret and Gough, Kathleen M. and Hirschmugl, Carol J.},
    number = {14},
    month = {7},
    pages = {6173--6180},
    volume = {84},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac301080h},
    doi = {10.1021/ac301080h},
    issn = {0003-2700}
}

@article{Ershov2016,
    title = {{Restructuring of plasmonic nanoparticle aggregates with arbitrary particle size distribution in pulsed laser fields}},
    year = {2016},
    journal = {Chinese Physics B},
    author = {Ershov, A E and Gavrilyuk, A P and Karpov, S V and Polyutov, S P},
    number = {11},
    month = {11},
    pages = {117806},
    volume = {25},
    url = {http://stacks.iop.org/1674-1056/25/i=11/a=117806?key=crossref.ca854ed80bfe2c02089cdc15d6eb01c3},
    doi = {10.1088/1674-1056/25/11/117806},
    issn = {1674-1056},
    keywords = {10, 1088, 11, 117806, 1674-1056, 20, 25, 67, 73, 78, ag plasmonic nanocol-, doi, laser radiation, mf, nanoparticle, optodynamics, pacs, sc, selective transparency of aggregated, surface plasmon}
}

@article{Downing2017,
    title = {{Retardation effects on the dispersion and propagation of plasmons in metallic nanoparticle chains}},
    year = {2018},
    journal = {Journal of Physics: Condensed Matter},
    author = {Downing, Charles A. and Mariani, Eros and Weick, Guillaume},
    number = {2},
    month = {1},
    pages = {025301},
    volume = {30},
    url = {http://arxiv.org/abs/1709.07770 http://stacks.iop.org/0953-8984/30/i=2/a=025301?key=crossref.a6fa93dcb1082f20d609d0d82ce341d5},
    doi = {10.1088/1361-648X/aa9d59},
    issn = {0953-8984},
    arxivId = {1709.07770}
}

@article{GarciadeAbajo2002,
    title = {{Retarded field calculation of electron energy loss in inhomogeneous dielectrics}},
    year = {2002},
    journal = {Physical Review B},
    author = {Garc{\'{i}}a de Abajo, F. J. and Howie, A},
    number = {11},
    month = {3},
    pages = {115418},
    volume = {65},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.65.115418 https://link.aps.org/doi/10.1103/PhysRevB.65.115418},
    doi = {10.1103/PhysRevB.65.115418},
    issn = {0163-1829}
}

@article{Volk2017,
    title = {{Reversible tuning of visible wavelength surface lattice resonances in self-assembled hybrid monolayers}},
    year = {2017},
    journal = {Advanced Optical Materials},
    author = {Volk, Kirsten and Fitzgerald, Joseph P. S. and Ruckdeschel, Pia and Retsch, Markus and K{\"{o}}nig, Tobias A. F. and Karg, Matthias},
    number = {9},
    month = {5},
    pages = {1600971},
    volume = {5},
    url = {http://doi.wiley.com/10.1002/adom.201600971},
    doi = {10.1002/adom.201600971},
    issn = {21951071}
}

@article{Gildas2019,
    title = {{Review of nanostructure color filters}},
    year = {2019},
    journal = {Journal of Nanophotonics},
    author = {Gildas, Felix and Dan, Yaping},
    number = {02},
    month = {6},
    pages = {020901},
    volume = {13},
    url = {https://www.spiedigitallibrary.org/journals/journal-of-nanophotonics/volume-13/issue-02/020901/Review-of-nanostructure-color-filters/10.1117/1.JNP.13.020901.full},
    doi = {10.1117/1.JNP.13.020901},
    issn = {1934-2608},
    keywords = {20, 2018, 2019, 22, accepted for publication may, color filter, metamaterial, nanostructure, nanowire, paper 18151v received sep, plasmonic, published online, quantum dot}
}

@article{Marquier,
    title = {{Revisiting Quantum Optics with Surface Plasmons and Plasmonic Resonators}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Marquier, Francois and Sauvan, Christophe and Greffet, Jean-Jacques},
    number = {9},
    month = {9},
    pages = {2091--2101},
    volume = {4},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsphotonics.7b00475 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00475},
    doi = {10.1021/acsphotonics.7b00475},
    issn = {2330-4022}
}

@article{HuertaMorales2016,
    title = {{Revisiting the Optical PT-Symmetric Dimer}},
    year = {2016},
    journal = {Symmetry},
    author = {Huerta Morales, José and Guerrero, Julio and L{\'{o}}pez-Aguayo, Servando and Rodr{\'{i}}guez-Lara, Blas},
    number = {9},
    month = {8},
    pages = {83},
    volume = {8},
    publisher = {MDPI AG},
    url = {http://www.mdpi.com/2073-8994/8/9/83},
    doi = {10.3390/sym8090083},
    issn = {2073-8994},
    keywords = {Mode coupling theory, Nonlinear waveguide couplers, Optical waveguide couplers, PT-symmetric dimer, Photonic integrated circuits}
}

@article{Li2015a,
    title = {{Revisiting the surface sensitivity of nanoplasmonic biosensors}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Li, Jiaqi and Ye, Jian and Chen, Chang and Li, Yi and Verellen, Niels and Moshchalkov, Victor V. and Lagae, Liesbet and Van Dorpe, Pol},
    number = {3},
    month = {3},
    pages = {425--431},
    volume = {2},
    url = {http://pubs.acs.org/doi/10.1021/ph5004779},
    doi = {10.1021/ph5004779},
    issn = {2330-4022}
}

@article{Bassan2010,
    title = {{RMieS-EMSC correction for infrared spectra of biological cells: Extension using full Mie theory and GPU computing}},
    year = {2010},
    journal = {Journal of Biophotonics},
    author = {Bassan, Paul and Kohler, Achim and Martens, Harald and Lee, Joe and Jackson, Edward and Lockyer, Nicholas and Dumas, Paul and Brown, Michael and Clarke, Noel and Gardner, Peter},
    number = {8-9},
    month = {4},
    pages = {609--620},
    volume = {3},
    url = {http://doi.wiley.com/10.1002/jbio.201000036},
    isbn = {1864-0648 (Electronic){\textbackslash}r1864-063X (Linking)},
    doi = {10.1002/jbio.201000036},
    issn = {1864063X},
    pmid = {20414907},
    keywords = {Anomalous dispersion artefact, Cell nucleus, EMSC, FTIR, Infrared microspectroscopy, Mie scattering, Resonant Mie scattering, Signal correction, Single cells}
}

@article{Stockman2018,
    title = {{Roadmap on plasmonics}},
    year = {2018},
    journal = {Journal of Optics},
    author = {Stockman, Mark I. and Kneipp, Katrin and Bozhevolnyi, Sergey I. and Saha, Soham and Dutta, Aveek and Ndukaife, Justus and Kinsey, Nathaniel and Reddy, Harsha and Guler, Urcan and Shalaev, Vladimir M. and Boltasseva, Alexandra and Gholipour, Behrad and Krishnamoorthy, Harish N S and MacDonald, Kevin F and Soci, Cesare and Zheludev, Nikolay I. and Savinov, Vassili and Singh, Ranjan and Gro{\ss}, Petra and Lienau, Christoph and Vadai, Michal and Solomon, Michelle L. and Barton, David R. and Lawrence, Mark and Dionne, Jennifer A. and Boriskina, Svetlana V. and Esteban, Ruben and Aizpurua, Javier and Zhang, Xiang and Yang, Sui and Wang, Danqing and Wang, Weijia and Odom, Teri W. and Accanto, Nicolò and de Roque, Pablo M and Hancu, Ion M. and Piatkowski, Lukasz and van Hulst, Niek F and Kling, Matthias F.},
    number = {4},
    month = {4},
    pages = {043001},
    volume = {20},
    url = {http://stacks.iop.org/2040-8986/20/i=4/a=043001?key=crossref.4544e0fcc06f6f37fcecc06eefdaf75d},
    doi = {10.1088/2040-8986/aaa114},
    issn = {2040-8978},
    keywords = {nanophotonics, nanoplasmonics, plasmonics, quantum plasmonics, surface plasmons, thermoplasmonics}
}

@article{Zhang2000,
    title = {{Robust photonic band gap from tunable scatterers}},
    year = {2000},
    journal = {Physical Review Letters},
    author = {Zhang, W. Y. and Lei, X. Y. and Wang, Z. L. and Zheng, D. G. and Tam, W. Y. and Chan, C. T. and Sheng, Ping},
    number = {13},
    month = {3},
    pages = {2853--2856},
    volume = {84},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.84.2853},
    doi = {10.1103/PhysRevLett.84.2853},
    issn = {0031-9007}
}

@article{Xu2017,
    title = {{Role of electron-phonon coupling in finite-temperature dielectric functions of Au, Ag, and Cu}},
    year = {2017},
    journal = {Physical Review B},
    author = {Xu, Meng and Yang, Jia-Yue and Zhang, Shangyu and Liu, Linhua},
    number = {11},
    month = {9},
    pages = {115154},
    volume = {96},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.96.115154},
    doi = {10.1103/PhysRevB.96.115154},
    issn = {2469-9950}
}

@article{Pattelli2018,
    title = {{Role of packing density and spatial correlations in strongly scattering 3D systems}},
    year = {2018},
    journal = {Optica},
    author = {Pattelli, Lorenzo and Egel, Amos and Lemmer, Uli and Wiersma, Diederik S},
    number = {9},
    month = {9},
    pages = {1037},
    volume = {5},
    url = {https://doi.org/10.1364/OPTICA.5.001037 https://www.osapublishing.org/abstract.cfm?URI=optica-5-9-1037},
    doi = {10.1364/OPTICA.5.001037},
    issn = {2334-2536},
    keywords = {(2904210) Multiple scattering, (2907050) Turbid media, OCIS codes}
}

@article{Sarrazin2003,
    title = {{Role of Wood anomalies in optical properties of thin metallic films with a bidimensional array of subwavelength holes}},
    year = {2003},
    journal = {Physical Review B},
    author = {Sarrazin, Michaël and Vigneron, Jean-Pol and Vigoureux, Jean-Marie},
    number = {8},
    month = {2},
    pages = {085415},
    volume = {67},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.67.085415},
    doi = {10.1103/PhysRevB.67.085415},
    issn = {0163-1829},
    keywords = {4225Bs, 4279Dj, numbers: 7820e}
}

@article{Yadav2020,
    title = {{Room temperature weak-to-strong coupling and the emergence of collective emission from quantum dots coupled to plasmonic arrays}},
    year = {2020},
    journal = {ACS Nano},
    author = {Yadav, Ravindra Kumar and Bourgeois, Marc R. and Cherqui, Charles and Juarez, Xitlali G and Wang, Weijia and Odom, Teri W. and Schatz, George C. and Basu, Jaydeep Kumar},
    number = {6},
    month = {6},
    pages = {7347--7357},
    volume = {14},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.0c02785},
    doi = {10.1021/acsnano.0c02785},
    issn = {1936-0851}
}

@article{Tiguntseva2020,
    title = {{Room-Temperature Lasing from Mie-Resonant Nonplasmonic Nanoparticles}},
    year = {2020},
    journal = {ACS Nano},
    author = {Tiguntseva, Ekaterina and Koshelev, Kirill and Furasova, Aleksandra and Tonkaev, Pavel and Mikhailovskii, Vladimir and Ushakova, Elena V. and Baranov, Denis G. and Shegai, Timur and Zakhidov, Anvar A. and Kivshar, Yuri and Makarov, Sergey V.},
    month = {6},
    pages = {acsnano.0c01468},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.0c01468},
    doi = {10.1021/acsnano.0c01468},
    issn = {1936-0851},
    keywords = {additional functionalities to tailor, all-dielectric nanophotonics, halide perovskites, ielectric particles supporting mie, lasing, light at the subwavelength, mie resonances, nanoparticles, often not available, resonances provide, scales, the properties of}
}

@incollection{Li2005,
    title = {{Rough Surface Scattering: Numerical Simulations and Applications in Microwave Remote Sensing}},
    year = {2005},
    booktitle = {Encyclopedia of RF and Microwave Engineering},
    author = {Li, Qin and Xia, Ming Yao and Tsang, Leung and Zhou, Lin and Chan, Chi Hou and Li, Zhong Xin},
    month = {4},
    publisher = {John Wiley {\&} Sons, Inc.},
    url = {http://doi.wiley.com/10.1002/0471654507.eme383},
    address = {Hoboken, NJ, USA},
    isbn = {9780471654506},
    doi = {10.1002/0471654507.eme383},
    keywords = {emissivity, numerical Maxwell model, numerical methods, radar scattering, remote sensing, rough, sparse matrix canonical grid method, surface scattering}
}

@article{VanKampen1953,
    title = {{S-matrix and causality condition. I. Maxwell field}},
    year = {1953},
    journal = {Physical Review},
    author = {van Kampen, N. G.},
    number = {5},
    month = {3},
    pages = {1072--1079},
    volume = {89},
    url = {https://link.aps.org/doi/10.1103/PhysRev.89.1072},
    doi = {10.1103/PhysRev.89.1072},
    issn = {0031-899X}
}

@article{Simon2019,
    title = {{S-matrix pole symmetries for non-Hermitian scattering Hamiltonians}},
    year = {2019},
    journal = {Physical Review A},
    author = {Sim{\'{o}}n, M A and Buend{\'{i}}a, A and Kiely, A and Mostafazadeh, Ali and Muga, J G},
    number = {5},
    month = {5},
    pages = {052110},
    volume = {99},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.99.052110},
    doi = {10.1103/PhysRevA.99.052110},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.99.052110 url:https://doi.org}
}

@article{Sun2016c,
    title = {{Salt-induced aggregation of gold nanoparticles for photoacoustic imaging and photothermal therapy of cancer}},
    year = {2016},
    journal = {Nanoscale},
    author = {Sun, Mengmeng and Liu, Fei and Zhu, Yukun and Wang, Wansheng and Hu, Jin and Liu, Jing and Dai, Zhifei and Wang, Kun and Wei, Yen and Bai, Jing and Gao, Weiping},
    number = {8},
    pages = {4452--4457},
    volume = {8},
    url = {www.rsc.org/nanoscale http://xlink.rsc.org/?DOI=C6NR00056H},
    doi = {10.1039/C6NR00056H},
    issn = {2040-3364}
}

@article{Sun2016b,
    title = {{Sampling criteria for Fourier ptychographic microscopy in object space and frequency space}},
    year = {2016},
    journal = {Optics Express},
    author = {Sun, Jiasong and Chen, Qian and Zhang, Yuzhen and Zuo, Chao},
    number = {14},
    month = {7},
    pages = {15765},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-14-15765},
    isbn = {0808402013},
    doi = {10.1364/OE.24.015765},
    issn = {1094-4087},
    keywords = {Computational imaging, Image processing, Image reconstruction techniques, Microscopy, Phase retrieval}
}

@article{Yaghjian1996,
    title = {{Sampling criteria for resonant antennas and scatterers}},
    year = {1996},
    journal = {Journal of Applied Physics},
    author = {Yaghjian, Arthur D.},
    number = {10},
    month = {5},
    pages = {7474--7482},
    volume = {79},
    url = {http://aip.scitation.org/doi/10.1063/1.362683},
    doi = {10.1063/1.362683},
    issn = {0021-8979}
}

@article{Mishchenko1997,
    title = {{Satellite retrieval of aerosol properties over the ocean using polarization as well as intensity of reflected sunlight}},
    year = {1997},
    journal = {Journal of Geophysical Research: Atmospheres},
    author = {Mishchenko, Michael I. and Travis, Larry D.},
    number = {D14},
    month = {7},
    pages = {16989--17013},
    volume = {102},
    url = {http://doi.wiley.com/10.1029/96JD02425},
    doi = {10.1029/96JD02425},
    issn = {01480227}
}

@article{Cho2018,
    title = {{Scalable, Highly Uniform, and Robust Colloidal Mie Resonators for All-Dielectric Soft Meta-Optics}},
    year = {2018},
    journal = {Advanced Optical Materials},
    author = {Cho, Yongdeok and Huh, Ji-Hyeok and Kim, Kwangjin and Lee, Seungwoo},
    month = {12},
    pages = {1801167},
    url = {https://doi.org/10.1002/adom.201801167. http://doi.wiley.com/10.1002/adom.201801167},
    doi = {10.1002/adom.201801167},
    issn = {21951071}
}

@article{Yagil1991,
    title = {{Scaling theory for the optical properties of semicontinuous metal films}},
    year = {1991},
    journal = {Physical Review B},
    author = {Yagil, Y and Yosefin, M and Bergman, D J and Deutscher, G and Gadenne, P},
    number = {13},
    month = {5},
    pages = {11342--11352},
    volume = {43},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.43.11342 https://link.aps.org/doi/10.1103/PhysRevB.43.11342},
    doi = {10.1103/PhysRevB.43.11342},
    issn = {0163-1829}
}

@article{Sinzig1994,
    title = {{Scattering and absorption by spherical multilayer particles}},
    year = {1994},
    journal = {Applied Physics A Solids and Surfaces},
    author = {Sinzig, J and Quinten, M},
    number = {2},
    month = {2},
    pages = {157--162},
    volume = {58},
    url = {https://link.springer.com/content/pdf/10.1007%2FBF00332172.pdf http://link.springer.com/10.1007/BF00332172},
    doi = {10.1007/BF00332172},
    issn = {0721-7250},
    keywords = {4170, 4210, 8270, PACS}
}

@article{Lakhtakia1985,
    title = {{Scattering and absorption characteristics of lossy dielectric, chiral, nonspherical objects}},
    year = {1985},
    journal = {Applied Optics},
    author = {Lakhtakia, Akhlesh and Varadan, Vijay K. and Varadan, Vasundara V.},
    number = {23},
    month = {12},
    pages = {4146--4154},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-24-23-4146},
    doi = {10.1364/AO.24.004146},
    issn = {0003-6935}
}

@article{Maradudin1975,
    title = {{Scattering and absorption of electromagnetic radiation by a semi-infinite medium in the presence of surface roughness}},
    year = {1975},
    journal = {Physical Review B},
    author = {Maradudin, A A and Mills, D L},
    number = {4},
    month = {2},
    pages = {1392--1415},
    volume = {11},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.11.1392 https://link.aps.org/doi/10.1103/PhysRevB.11.1392},
    doi = {10.1103/PhysRevB.11.1392},
    issn = {0556-2805}
}

@article{Purcell1973,
    title = {{Scattering and Absorption of Light by Nonspherical Dielectric Grains}},
    year = {1973},
    journal = {The Astrophysical Journal},
    author = {Purcell, Edward M. and Pennypacker, Carlton R.},
    month = {12},
    pages = {705},
    volume = {186},
    url = {http://adsabs.harvard.edu/doi/10.1086/152538},
    doi = {10.1086/152538},
    issn = {0004-637X}
}

@book{Nieto-Vesperinas1991,
    title = {{Scattering and Diffraction in Physical Optics}},
    year = {1991},
    author = {Nieto-Vesperinas, Manuel},
    pages = {397},
    publisher = {John Wiley {\&} Sons, Inc.},
    url = {https://www.researchgate.net/profile/Manuel_Nieto-Vesperinas/publication/46955440_Scattering_and_Diffraction_in_Physical_Optics/links/0a85e53394001e41ea000000.pdf},
    isbn = {9780471615293}
}

@article{Jakeman1994,
    title = {{Scattering by particles on an interface}},
    year = {1994},
    journal = {Journal of Physics D: Applied Physics},
    author = {Jakeman, E.},
    number = {2},
    month = {2},
    pages = {198--210},
    volume = {27},
    url = {http://stacks.iop.org/0022-3727/27/i=2/a=004?key=crossref.4a418219b5ccabc57211c523c09cefdb},
    doi = {10.1088/0022-3727/27/2/004},
    issn = {0022-3727}
}

@article{Bhandari1985,
    title = {{Scattering coefficients for a multilayered sphere: analytic expressions and algorithms}},
    year = {1985},
    journal = {Applied Optics},
    author = {Bhandari, Ramesh},
    number = {13},
    month = {7},
    pages = {1960--1967},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-24-13-1960},
    doi = {10.1364/AO.24.001960},
    issn = {0003-6935},
    pmid = {18223824}
}

@article{Forouzeshfard2018,
    title = {{Scattering cross section in a cylindrical anisotropic layered metamaterial}},
    year = {2018},
    journal = {Optics Communications},
    author = {Forouzeshfard, M.R. and Mohebbi, Masoud and Mollaei, Aliyeh},
    month = {1},
    pages = {193--198},
    volume = {407},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401817307708},
    doi = {10.1016/j.optcom.2017.09.009},
    issn = {00304018}
}

@article{HayatiRaad2019,
    title = {{Scattering from graphene-based multilayered spherical structures}},
    year = {2019},
    journal = {IEEE Transactions on Nanotechnology},
    author = {Hayati Raad, Shiva and Atlasbaf, Zahra and Rashed-Mohassel, Jalil and Shahabadi, Mahmoud},
    pages = {1129--1136},
    volume = {18},
    url = {https://ieeexplore.ieee.org/document/8859634/},
    doi = {10.1109/TNANO.2019.2942972},
    issn = {1536-125X}
}

@article{Zamani2016,
    title = {{Scattering From Layered Rough Surfaces: Analytical and Numerical Investigations}},
    year = {2016},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Zamani, Hasan and Tavakoli, Ahad and Dehmollaian, Mojtaba},
    number = {6},
    month = {6},
    pages = {3685--3696},
    volume = {54},
    url = {http://ieeexplore.ieee.org/document/7419253/},
    doi = {10.1109/TGRS.2016.2524639},
    issn = {0196-2892},
    keywords = {Electromagnetic scattering, extended boundary condition (EBC), multilayered media, rough surfaces, small perturbation method (SPM)}
}

@article{Kuo2006,
    title = {{Scattering From Multilayer Rough Surfaces Based on the Extended Boundary Condition Method and Truncated Singular Value Decomposition}},
    year = {2006},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Kuo, C.-H. and Moghaddam, Mahta},
    number = {10},
    month = {10},
    pages = {2917--2929},
    volume = {54},
    url = {http://ieeexplore.ieee.org/document/1707930/},
    isbn = {0018-926X},
    doi = {10.1109/TAP.2006.882160},
    issn = {0018-926X},
    keywords = {Extended boundary condition, Layered media, Multilayer rough surfaces, Truncated singular value decomposition (TSVD)}
}

@article{Fiaz2016,
    title = {{Scattering from PEMC rough surface using small perturbation method}},
    year = {2016},
    journal = {Waves in Random and Complex Media},
    author = {Fiaz, M A and Ashraf, M A},
    month = {5},
    pages = {1--13},
    url = {http://www.tandfonline.com/action/journalInformation?journalCode=twrm20 http://dx.doi.org/10.1080/17455030.2016.1185194 http://www.tandfonline.com/doi/full/10.1080/17455030.2016.1185194},
    doi = {10.1080/17455030.2016.1185194},
    issn = {1745-5030}
}

@article{Demesy2018,
    title = {{Scattering matrix of arbitrarily shaped objects: combining finite elements and vector partial waves}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Dem{\'{e}}sy, Guillaume and Auger, Jean-Claude and Stout, Brian},
    number = {8},
    month = {8},
    pages = {1401--1409},
    volume = {35},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-35-8-1401},
    doi = {10.1364/JOSAA.35.001401},
    issn = {1084-7529}
}

@article{Yokota2001,
    title = {{Scattering of a Hermite-Gaussian beam field by a chiral sphere}},
    year = {2001},
    journal = {Journal of the Optical Society of America A},
    author = {Yokota, Mitsuhiro and He, Sailing and Takenaka, Takashi},
    number = {7},
    month = {7},
    pages = {1681--1689},
    volume = {18},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-18-7-1681},
    doi = {10.1364/JOSAA.18.001681},
    issn = {1084-7529}
}

@article{Papadakis1990,
    title = {{Scattering of a plane wave by a general anisotropic dielectric ellipsoid}},
    year = {1990},
    journal = {Journal of the Optical Society of America A},
    author = {Papadakis, Spyros N and Uzunoglu, Nikolaos K and Capsalis, Christos N},
    number = {6},
    month = {6},
    pages = {991},
    volume = {7},
    url = {https://www.osapublishing.org/DirectPDFAccess/A44521A5-DEA1-B939-3BA485373911AB82_3771/josaa-7-6-991.pdf?da=1&id=3771&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-7-6-991},
    doi = {10.1364/JOSAA.7.000991},
    issn = {1084-7529}
}

@article{Evlyukhin2008,
    title = {{Scattering of a surface plasmon polariton beam by chains of dipole nanoparticles}},
    year = {2008},
    journal = {Applied Physics B},
    author = {Evlyukhin, A. B. and Evlyukhina, E. V. and Stepanov, A. L. and Kiyan, R. and Chichkov, B. N.},
    number = {1},
    month = {10},
    pages = {203--207},
    volume = {93},
    publisher = {Springer-Verlag},
    url = {http://link.springer.com/10.1007/s00340-008-3186-0},
    doi = {10.1007/s00340-008-3186-0},
    issn = {0946-2171}
}

@article{Shore2015,
    title = {{Scattering of an electromagnetic linearly polarized plane wave by a multilayered sphere: obtaining a computational form of Mie coefficients for the scattered field.}},
    year = {2015},
    journal = {IEEE Antennas and Propagation Magazine},
    author = {Shore, Robert A.},
    number = {6},
    month = {12},
    pages = {69--116},
    volume = {57},
    url = {http://ieeexplore.ieee.org/document/7364348/},
    doi = {10.1109/MAP.2015.2453885},
    issn = {1045-9243}
}

@article{Liu2013,
    title = {{Scattering of core-shell nanowires with the interference of electric and magnetic resonances}},
    year = {2013},
    journal = {Optics Letters},
    author = {Liu, Wei and Miroshnichenko, Andrey E. and Oulton, Rupert F. and Neshev, Dragomir N. and Hess, Ortwin and Kivshar, Yuri S.},
    number = {14},
    month = {7},
    pages = {2621--2624},
    volume = {38},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-38-14-2621},
    doi = {10.1364/OL.38.002621},
    issn = {0146-9592}
}

@article{Pena2009,
    title = {{Scattering of electromagnetic radiation by a multilayered sphere}},
    year = {2009},
    journal = {Computer Physics Communications},
    author = {Pe{\~{n}}a, O and Pal, U},
    number = {11},
    month = {11},
    pages = {2348--2354},
    volume = {180},
    url = {www.elsevier.com/locate/cpchttp://cpc.cs.qub.ac.uk/summaries/AEEY_1_0.html https://linkinghub.elsevier.com/retrieve/pii/S0010465509002306},
    doi = {10.1016/j.cpc.2009.07.010},
    issn = {00104655},
    keywords = {Cross-sections, Efficiency factors, Mie scattering, Multilayered sphere}
}

@article{Modinos1987,
    title = {{Scattering of electromagnetic waves by a plane of spheres-formalism}},
    year = {1987},
    journal = {Physica A: Statistical Mechanics and its Applications},
    author = {Modinos, A.},
    number = {2-3},
    month = {3},
    pages = {575--588},
    volume = {141},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0378437187901841},
    doi = {10.1016/0378-4371(87)90184-1},
    issn = {03784371}
}

@article{Bohren1975,
    title = {{Scattering of electromagnetic waves by an optically active spherical shell}},
    year = {1975},
    journal = {Journal of Chemical Physics},
    author = {Bohren, Craig F.},
    number = {4},
    month = {2},
    pages = {1566--1571},
    volume = {62},
    url = {http://aip.scitation.org/doi/10.1063/1.430622},
    doi = {10.1063/1.430622},
    issn = {0021-9606}
}

@article{Stefanout1992,
    title = {{Scattering of electromagnetic waves by periodic structures}},
    year = {1992},
    journal = {Journal of Physics: Condensed Matter},
    author = {Stefanou, N and Karathanos, V and Modinos, A},
    number = {36},
    month = {9},
    pages = {7389--7400},
    volume = {4},
    url = {http://stacks.iop.org/0953-8984/4/i=36/a=013?key=crossref.ef073a9c6c8b969602ab57b305a78ff9},
    doi = {10.1088/0953-8984/4/36/013},
    issn = {0953-8984}
}

@article{Sanamzadeh2017,
    title = {{Scattering of electromagnetic waves from 3D multilayer random rough surfaces based on the second-order small perturbation method: energy conservation, reflectivity, and emissivity}},
    year = {2017},
    journal = {Journal of the Optical Society of America A},
    author = {Sanamzadeh, Mohammadreza and Tsang, Leung and Johnson, Joel T and Burkholder, Robert J and Tan, Shurun},
    number = {3},
    month = {3},
    pages = {395},
    volume = {34},
    url = {https://www.osapublishing.org/DirectPDFAccess/55EFE835-BE7F-EE34-4140FAEEEEF7E319_360224/josaa-34-3-395.pdf?da=1&id=360224&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-34-3-395},
    doi = {10.1364/JOSAA.34.000395},
    issn = {1084-7529}
}

@article{Aden1951,
    title = {{Scattering of electromagnetic waves from two concentric spheres}},
    year = {1951},
    journal = {Journal of Applied Physics},
    author = {Aden, Arthur L. and Kerker, Milton},
    number = {10},
    month = {10},
    pages = {1242--1246},
    volume = {22},
    url = {http://aip.scitation.org/doi/10.1063/1.1700014 http://aip.scitation.org/doi/10.1063/1.1699834},
    doi = {10.1063/1.1699834},
    issn = {0021-8979}
}

@book{Tsang2001,
    title = {{Scattering of electromagnetic waves. Advanced topics}},
    year = {2001},
    author = {Tsang, Leung and Kong, Jin Au},
    pages = {413},
    publisher = {John Wiley {\&} Sons, Inc.},
    isbn = {0471388017}
}

@book{Tsang2001a,
    title = {{Scattering of electromagnetic waves. Numerical simulations}},
    year = {2001},
    author = {Tsang, Leung and Kong, Jin Au and Ding, Kung-Hau and Ao, Chi On},
    pages = {736},
    publisher = {John Wiley {\&} Sons, Inc.},
    isbn = {0471388009}
}

@article{Kai1994,
    title = {{Scattering of electromagnetic-plane waves by radially inhomogeneous spheres: a finely stratified sphere model}},
    year = {1994},
    journal = {Applied Optics},
    author = {Kai, Li and Massoli, Patrizio},
    number = {3},
    month = {1},
    pages = {501},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-33-3-501},
    doi = {10.1364/AO.33.000501},
    issn = {0003-6935},
    keywords = {light scattering, radially inhomogeneous sphere, stratified sphere}
}

@article{Zavorotny2000,
    title = {{Scattering of GPS signals from the ocean with wind remote sensing application}},
    year = {2000},
    journal = {IEEE Transactions on Geoscience and Remote Sensing},
    author = {Zavorotny, V.U. and Voronovich, A.G.},
    number = {2},
    month = {3},
    pages = {951--964},
    volume = {38},
    url = {http://ieeexplore.ieee.org/document/841977/},
    doi = {10.1109/36.841977},
    issn = {01962892}
}

@article{Stefanou1992,
    title = {{Scattering of light from a two-dimensional array of spherical particles on a substrate}},
    year = {1991},
    journal = {Journal of Physics: Condensed Matter},
    author = {Stafanou, N and Modinos, A},
    number = {41},
    month = {10},
    pages = {8135--8148},
    volume = {3},
    url = {http://stacks.iop.org/0953-8984/4/i=36/a=013?key=crossref.ef073a9c6c8b969602ab57b305a78ff9 http://stacks.iop.org/0953-8984/3/i=41/a=012?key=crossref.cc1c3b1dcccab0b6fcb782981afc4ccb},
    doi = {10.1088/0953-8984/3/41/012},
    issn = {0953-8984}
}

@book{Newton1982,
    title = {{Scattering Theory of Waves and Particles}},
    year = {1982},
    author = {Newton, Roger G.},
    pages = {745},
    publisher = {Springer, Berlin, Heidelberg},
    url = {http://link.springer.com/10.1007/978-3-642-88128-2},
    isbn = {978-3-642-88130-5},
    doi = {10.1007/978-3-642-88128-2}
}

@book{Mishchenko2002,
    title = {{Scattering, Absorption, and Emission of Light by Small Particles}},
    year = {2002},
    author = {Mishchenko, Michael I and Travis, Larry D and Lacis, Andrew A},
    pages = {1--486},
    publisher = {Cambridge University Press},
    url = {http://www.giss.nasa.gov/~crmim/books.html This},
    address = {Cambridge, UK},
    isbn = {0 521 78252 X},
    pmid = {12888615}
}

@article{Liu2014,
    title = {{Sculpting narrowband Fano resonances inherent in the large-area mid-infrared photonic crystal microresonators for spectroscopic imaging}},
    year = {2014},
    journal = {Optics Express},
    author = {Liu, Jui-Nung and Schulmerich, Matthew V and Bhargava, Rohit and Cunningham, Brian T},
    number = {15},
    month = {7},
    pages = {18142--18158},
    volume = {22},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-15-18142},
    doi = {10.1364/OE.22.018142},
    issn = {1094-4087}
}

@article{Blaber2009,
    title = {{Search for the ideal plasmonic nanoshell: the effects of surface scattering and alternatives to gold and silver}},
    year = {2009},
    journal = {Journal of Physical Chemistry C},
    author = {Blaber, Martin G. and Arnold, Matthew D. and Ford, Michael J.},
    number = {8},
    month = {2},
    pages = {3041--3045},
    volume = {113},
    url = {https://pubs.acs.org/doi/10.1021/jp810808h},
    doi = {10.1021/jp810808h},
    issn = {1932-7447}
}

@article{West2010,
    title = {{Searching for better plasmonic materials}},
    year = {2010},
    journal = {Laser {\&} Photonics Reviews},
    author = {West, P.R. and Ishii, S. and Naik, G.V. and Emani, N.K. and Shalaev, V.M. and Boltasseva, A.},
    number = {6},
    month = {11},
    pages = {795--808},
    volume = {4},
    url = {http://doi.wiley.com/10.1002/lpor.200900055},
    doi = {10.1002/lpor.200900055},
    issn = {18638880}
}

@article{Han2020,
    title = {{Second harmonic generation in metasurfaces with multipole resonant coupling}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Han, Aoxue and Dineen, Colm and Babicheva, Viktoriia E and Moloney, Jerome V},
    month = {7},
    url = {https://www.degruyter.com/view/journals/nanoph/ahead-of-print/article-10.1515-nanoph-2020-0193/article-10.1515-nanoph-2020-0193.xml},
    doi = {10.1515/nanoph-2020-0193},
    issn = {2192-8614},
    keywords = {lattice resonances, monic nanoparticles, nanoparticle arrays, plas-, rayleigh anomaly, second harmonic}
}

@article{Hooper2019,
    title = {{Second harmonic spectroscopy of surface lattice resonances}},
    year = {2019},
    journal = {Nano Letters},
    author = {Hooper, David C. and Kuppe, Christian and Wang, Danqing and Wang, Weijia and Guan, Jun and Odom, Teri W. and Valev, Ventsislav K.},
    number = {1},
    month = {1},
    pages = {165--172},
    volume = {19},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.8b03574 https://pubs.acs.org/doi/10.1021/acs.nanolett.8b03574},
    doi = {10.1021/acs.nanolett.8b03574},
    issn = {1530-6984}
}

@article{Timpu2017,
    title = {{Second-harmonic enhancement with Mie resonances in perovskite nanoparticles}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Timpu, Flavia and Sergeyev, Anton and Hendricks, Nicholas R and Grange, Rachel},
    number = {1},
    month = {1},
    pages = {76--84},
    volume = {4},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.6b00570},
    doi = {10.1021/acsphotonics.6b00570},
    issn = {2330-4022},
    keywords = {Mie scattering, nanoparticle, nonlinear optics, perovskite, second-harmonic generation}
}

@article{Hinman2016,
    title = {{Seed mediated growth of gold nanorods: towards nanorod matryoshkas}},
    year = {2016},
    journal = {Faraday Discuss.},
    author = {Hinman, Joshua G and Stork, Andrew J and Varnell, Jason A and Gewirth, Andrew A and Murphy, Catherine J},
    url = {http://xlink.rsc.org/?DOI=C6FD00145A},
    doi = {10.1039/C6FD00145A},
    issn = {1359-6640}
}
@article{Yanik2011,
    title = {{Seeing protein monolayers with naked eye through plasmonic Fano resonances}},
    year = {2011},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Yanik, Ahmet Ali and Cetin, Arif E. and Huang, Min and Artar, Alp and Mousavi, S. Hossein and Khanikaev, Alexander and Connor, J. H. and Shvets, Gennady and Altug, Hatice},
    number = {29},
    month = {7},
    pages = {11784--11789},
    volume = {108},
    publisher = {IEEE},
    url = {http://ieeexplore.ieee.org/document/6110608/ http://www.pnas.org/cgi/doi/10.1073/pnas.1101910108},
    isbn = {978-1-4244-8939-8},
    doi = {10.1073/pnas.1101910108},
    issn = {0027-8424},
    pmid = {21715661}
}

@article{Mankar2018,
    title = {{Selecting optimal features from Fourier transform infrared spectroscopy for discrete-frequency imaging}},
    year = {2018},
    journal = {The Analyst},
    author = {Mankar, Rupali and Walsh, Michael J. and Bhargava, Rohit and Prasad, Saurabh and Mayerich, David},
    number = {5},
    pages = {1147--1156},
    volume = {143},
    url = {http://xlink.rsc.org/?DOI=C7AN01888F},
    doi = {10.1039/C7AN01888F},
    issn = {0003-2654}
}

@article{Zeinizade2018,
    title = {{Selective apoptosis induction in cancer cells using folate-conjugated gold nanoparticles and controlling the laser irradiation conditions}},
    year = {2018},
    journal = {Artificial Cells, Nanomedicine, and Biotechnology},
    author = {Zeinizade, Elham and Tabei, Mousa and Shakeri-Zadeh, Ali and Ghaznavi, Habib and Attaran, Neda and Komeili, Ali and Ghalandari, Behafarid and Maleki, Shayan and Kamrava, S. Kamran},
    month = {2},
    pages = {1--13},
    url = {https://www.tandfonline.com/doi/full/10.1080/21691401.2018.1443116},
    doi = {10.1080/21691401.2018.1443116},
    issn = {2169-1401}
}

@article{Choi2016,
    title = {{Selective plasmonic enhancement of electric- and magnetic-dipole radiations of Er ions}},
    year = {2016},
    journal = {Nano Letters},
    author = {Choi, Bongseok and Iwanaga, Masanobu and Sugimoto, Yoshimasa and Sakoda, Kazuaki and Miyazaki, Hideki T},
    number = {8},
    month = {8},
    pages = {5191--5196},
    volume = {16},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.nanolett.6b02200},
    doi = {10.1021/acs.nanolett.6b02200},
    issn = {1530-6984},
    keywords = {Er ions, LDOS optimization, Plasmon enhancement, electric dipole, magnetic dipole, plasmon nanocavity}
}

@article{Punj2015,
    title = {{Self-Assembled Nanoparticle Dimer Antennas for Plasmonic-Enhanced Single-Molecule Fluorescence Detection at Micromolar Concentrations}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Punj, Deep and Regmi, Raju and Devilez, Alexis and Plauchu, Robin and Moparthi, Satish Babu and Stout, Brian and Bonod, Nicolas and Rigneault, Hervé and Wenger, Jérôme},
    number = {8},
    month = {8},
    pages = {1099--1107},
    volume = {2},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.5b00152},
    doi = {10.1021/acsphotonics.5b00152},
    issn = {2330-4022}
}

@article{Fan2010,
    title = {{Self-Assembled Plasmonic Nanoparticle Clusters}},
    year = {2010},
    journal = {Science},
    author = {Fan, Jonathan A and Wu, Chihhui and Bao, K. and Bao, Jiming and Bardhan, Rizia and Halas, Naomi J and Manoharan, Vinothan N and Nordlander, Peter and Shvets, Gennady and Capasso, Federico},
    number = {5982},
    month = {5},
    pages = {1135--1138},
    volume = {328},
    publisher = {American Association for the Advancement of Science},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/20508125 http://www.sciencemag.org/cgi/doi/10.1126/science.1187949},
    doi = {10.1126/science.1187949},
    issn = {0036-8075},
    pmid = {20508125}
}

@article{Zhang2015,
    title = {{Self-learning based Fourier ptychographic microscopy}},
    year = {2015},
    journal = {Optics Express},
    author = {Zhang, Yongbing and Jiang, Weixin and Tian, Lei and Waller, Laura and Dai, Qionghai},
    number = {14},
    month = {7},
    pages = {18471},
    volume = {23},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/26191905 https://www.osapublishing.org/abstract.cfm?URI=oe-23-14-18471},
    isbn = {2541825439},
    doi = {10.1364/OE.23.018471},
    issn = {1094-4087},
    pmid = {26191905}
}

@article{Slabko2013,
    title = {{Self-organised aggregation of a pair of particles with different resonant frequencies and electric dipole moments of transitions, controlled by an external quasi-resonant field}},
    year = {2013},
    journal = {Quantum Electronics},
    author = {Slabko, V V and Tsipotan, A S and Aleksandrovsky, A S},
    number = {5},
    month = {5},
    pages = {458--462},
    volume = {43},
    url = {http://stacks.iop.org/1063-7818/43/i=5/a=458?key=crossref.a54726a5592075ac71f93fe08a58b19c},
    doi = {10.1070/QE2013v043n05ABEH015021},
    issn = {1063-7818}
}

@article{Hussain2016,
    title = {{Self-Powered Broadband Photodetector using Plasmonic Titanium Nitride}},
    year = {2016},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Hussain, Amreen A and Sharma, Bikash and Barman, Tapan and Pal, Arup R},
    number = {6},
    month = {2},
    pages = {4258--4265},
    volume = {8},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acsami.6b00249 http://pubs.acs.org/doi/abs/10.1021/acsami.6b00249},
    doi = {10.1021/acsami.6b00249},
    issn = {1944-8244},
    keywords = {broadband, photodetector, plasmonic, self-powered, titanium nitride}
}

@article{Rodrigo2018,
    title = {{Self-similar multiresonant nanoantenna arrays for sensing from near- to mid-infrared}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Rodrigo, Daniel and Tittl, Andreas and John-Herpin, Aurelian and Limaj, Odeta and Altug, Hatice},
    number = {12},
    month = {12},
    pages = {4903--4911},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01050 https://pubs.acs.org/doi/10.1021/acsphotonics.8b01050},
    doi = {10.1021/acsphotonics.8b01050},
    issn = {2330-4022}
}

@article{Zhou2017c,
    title = {{Semiconductor Plasmon Induced Up-Conversion Enhancement in mCu 2- x S@SiO 2 @Y 2 O 3 :Yb 3+ /Er 3+ Core-Shell Nanocomposites}},
    year = {2017},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Zhou, Donglei and Li, Dongyu and Zhou, Xiangyu and Xu, Wen and Chen, Xu and Liu, Dali and Zhu, Yongsheng and Song, Hongwei},
    number = {40},
    month = {10},
    pages = {35226--35233},
    volume = {9},
    url = {http://pubs.acs.org/doi/10.1021/acsami.7b09850},
    doi = {10.1021/acsami.7b09850},
    issn = {1944-8244}
}

@article{Zhou2017b,
    title = {{Semiconductor plasmon-sensitized broadband upconversion and its enhancement effect on the power conversion efficiency of perovskite solar cells}},
    year = {2017},
    journal = {Journal of Materials Chemistry A},
    author = {Zhou, Donglei and Liu, Dali and Jin, Junjie and Chen, Xu and Xu, Wen and Yin, Ze and Pan, Gencai and Li, Dongyu and Song, Hongwei},
    number = {32},
    pages = {16559--16567},
    volume = {5},
    url = {http://xlink.rsc.org/?DOI=C7TA04943A},
    doi = {10.1039/C7TA04943A},
    issn = {2050-7488}
}

@article{Spackova2013,
    title = {{Sensing properties of lattice resonances of 2D metal nanoparticle arrays: An analytical model}},
    year = {2013},
    journal = {Optics Express},
    author = {{\v{S}}pa{\v{c}}kov{\'{a}}, Barbora and Homola, Jiří},
    number = {22},
    pages = {27490--27502},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-22-27490},
    isbn = {1094-4087 (Electronic){\textbackslash}r1094-4087 (Linking)},
    doi = {10.1364/OE.21.027490},
    issn = {1094-4087},
    pmid = {24216969}
}

@article{Kravets2010,
    title = {{Sensitivity of collective plasmon modes of gold nanoresonators to local environment}},
    year = {2010},
    journal = {Optics Letters},
    author = {Kravets, V G and Schedin, F and Kabashin, A. V. and Grigorenko, A. N.},
    number = {7},
    month = {4},
    pages = {956--958},
    volume = {35},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-35-7-956},
    doi = {10.1364/OL.35.000956},
    issn = {0146-9592},
    pmid = {20364182},
    arxivId = {1003.2624}
}

@article{Chen2019,
    title = {{Sensitivity of parameter estimation near the exceptional point of a non-Hermitian system}},
    year = {2019},
    journal = {New Journal of Physics},
    author = {Chen, Chong and Jin, Liang and Liu, Ren-Bao},
    number = {8},
    month = {8},
    pages = {083002},
    volume = {21},
    url = {https://doi.org/10.1088/1367-2630/ab32ab https://iopscience.iop.org/article/10.1088/1367-2630/ab32ab},
    doi = {10.1088/1367-2630/ab32ab},
    issn = {1367-2630},
    keywords = {exceptional point, non-Hermitian system, quantum Fisher information, sensitivity}
}

@article{Cheng2007,
    title = {{Separation distance dependent fluorescence enhancement of fluorescein isothiocyanate by silver nanoparticles}},
    year = {2007},
    journal = {Chem. Commun.},
    author = {Cheng, Daming and Xu, Qing-Hua},
    number = {3},
    pages = {248--250},
    url = {http://xlink.rsc.org/?DOI=B612401A},
    doi = {10.1039/B612401A},
    issn = {1359-7345}
}

@article{Spegazzini2012,
    title = {{Sequential Identification of Model Parameters by Derivative Double Two-Dimensional Correlation Spectroscopy and Calibration-Free Approach for Chemical Reaction Systems}},
    year = {2012},
    journal = {Analytical Chemistry},
    author = {Spegazzini, Nicolas and Siesler, Heinz W and Ozaki, Yukihiro},
    number = {19},
    month = {10},
    pages = {8330--8339},
    volume = {84},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/ac301867u http://pubs.acs.org/doi/abs/10.1021/ac301867u},
    doi = {10.1021/ac301867u},
    issn = {0003-2700}
}

@article{Sharma2012,
    title = {{SERS: Materials, applications, and the future}},
    year = {2012},
    journal = {Materials Today},
    author = {Sharma, Bhavya and Frontiera, Renee R. and Henry, Anne-Isabelle and Ringe, Emilie and Van Duyne, Richard P.},
    number = {1-2},
    month = {1},
    pages = {16--25},
    volume = {15},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1369702112700172},
    doi = {10.1016/S1369-7021(12)70017-2},
    issn = {13697021}
}

@article{Ringler2008,
    title = {{Shaping emission spectra of fluorescent molecules with single plasmonic nanoresonators}},
    year = {2008},
    journal = {Physical Review Letters},
    author = {Ringler, M. and Schwemer, A. and Wunderlich, M. and Nichtl, A. and K{\"{u}}rzinger, K. and Klar, T. A. and Feldmann, J.},
    number = {20},
    month = {5},
    pages = {203002},
    volume = {100},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.100.203002},
    doi = {10.1103/PhysRevLett.100.203002},
    issn = {0031-9007}
}

@article{Vecchi2009,
    title = {{Shaping the fluorescent emission by lattice resonances in plasmonic crystals of nanoantennas}},
    year = {2009},
    journal = {Physical Review Letters},
    author = {Vecchi, G and Giannini, V and G{\'{o}}mez Rivas, J.},
    number = {14},
    month = {4},
    pages = {146807},
    volume = {102},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.102.146807 https://link.aps.org/doi/10.1103/PhysRevLett.102.146807},
    doi = {10.1103/PhysRevLett.102.146807},
    issn = {0031-9007}
}

@article{Deng2018,
    title = {{Sharp bending and power distribution of a focused radially polarized beam by using silicon nanoparticle dimers}},
    year = {2018},
    journal = {Optics Express},
    author = {Deng, Fu and Liu, Hongfeng and Panmai, Mingcheng and Lan, Sheng},
    number = {16},
    month = {8},
    pages = {20051},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-16-20051},
    doi = {10.1364/OE.26.020051},
    issn = {1094-4087}
}

@article{Meng2018,
    title = {{Shell-isolated nanoparticle-enhanced phosphorescence}},
    year = {2018},
    journal = {Analytical Chemistry},
    author = {Meng, Meng and Zhang, Fan-Li and Yi, Jun and Lin, Long-Hui and Zhang, Cui-Ling and Bodappa, Nataraju and Li, Chao-Yu and Zhang, San-Jun and Aroca, Ricardo F. and Tian, Zhong-Qun and Li, Jian-Feng},
    number = {18},
    month = {9},
    pages = {10837--10842},
    volume = {90},
    url = {https://pubs.acs.org/doi/10.1021/acs.analchem.8b02109},
    doi = {10.1021/acs.analchem.8b02109},
    issn = {0003-2700}
}

@article{Xu2018,
    title = {{Shell-isolated nanoparticle-enhanced Raman and fluorescence spectroscopies: Synthesis and applications}},
    year = {2018},
    journal = {Advanced Optical Materials},
    author = {Xu, Juan and Zhang, Yue-Jiao and Yin, Hao and Zhong, Han-Liang and Su, Min and Tian, Zhong-Qun and Li, Jian-Feng},
    number = {4},
    month = {2},
    pages = {1701069},
    volume = {6},
    url = {http://doi.wiley.com/10.1002/adom.201701069},
    doi = {10.1002/adom.201701069},
    issn = {21951071},
    keywords = {Raman spectroscopy, fluorescence, shell-isolated nanoparticles, surface-plasmon resonance, synthesis}
}

@article{Panasyuk2009,
    title = {{Short-distance expansion for the electromagnetic half-space Green's tensor: general results and an application to radiative lifetime computations}},
    year = {2009},
    journal = {Journal of Physics A: Mathematical and Theoretical},
    author = {Panasyuk, George Y and Schotland, John C and Markel, Vadim A},
    number = {27},
    month = {7},
    pages = {275203},
    volume = {42},
    url = {http://stacks.iop.org/1751-8121/42/i=27/a=275203?key=crossref.45164e4b7f88deefbf837565226b5c64},
    doi = {10.1088/1751-8113/42/27/275203},
    issn = {1751-8113}
}

@article{Yannopapas2009,
    title = {{Sign of the refractive index in lossy metamaterials}},
    year = {2009},
    journal = {Optics Communications},
    author = {Yannopapas, Vassilios},
    number = {20},
    pages = {4152--4156},
    volume = {282},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.optcom.2009.07.027},
    doi = {10.1016/j.optcom.2009.07.027},
    issn = {00304018},
    keywords = {Metamaterials, Multiple-scattering, Negative refractive index, Plasmonics}
}

@article{Dammers2010,
    title = {{Signal enhancement in polarized light imaging by means of independent component analysis}},
    year = {2010},
    journal = {NeuroImage},
    author = {Dammers, Jürgen and Axer, Markus and Gr{\"{a}}{\ss}el, David and Palm, Christoph and Zilles, Karl and Amunts, Katrin and Pietrzyk, Uwe},
    number = {2},
    month = {1},
    pages = {1241--1248},
    volume = {49},
    publisher = {Elsevier Inc.},
    url = {http://dx.doi.org/10.1016/j.neuroimage.2009.08.059 http://linkinghub.elsevier.com/retrieve/pii/S1053811909009719},
    isbn = {1095-9572 (Electronic){\textbackslash}r1053-8119 (Linking)},
    doi = {10.1016/j.neuroimage.2009.08.059},
    issn = {10538119},
    pmid = {19733674},
    keywords = {ICA, PLI, Polarized light imaging, human brain mapping, independent component analysis}
}

@article{Jankiewicz2012,
    title = {{Silica-metal core-shell nanostructures}},
    year = {2012},
    journal = {Advances in Colloid and Interface Science},
    author = {Jankiewicz, B.J. and Jamiola, D. and Choma, J. and Jaroniec, M.},
    number = {1-2},
    month = {1},
    pages = {28--47},
    volume = {170},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.cis.2011.11.002 https://linkinghub.elsevier.com/retrieve/pii/S0001868611001916},
    isbn = {0001-8686},
    doi = {10.1016/j.cis.2011.11.002},
    issn = {00018686},
    pmid = {22137102},
    keywords = {Applications of core-shell particles, Silica-gold core - shell particles, Silica-metal core-shell particles, Silica-silver core-shell particles, St{\"{o}}ber method, Surface modification of silica, Synthesis of silica particles}
}

@incollection{Edwards2012,
    title = {{Silicon (Si)}},
    year = {1985},
    booktitle = {Handbook of Optical Constants of Solids},
    author = {EDWARDS, DAVID F.},
    pages = {547--569},
    volume = {1},
    publisher = {Elsevier},
    url = {http://linkinghub.elsevier.com/retrieve/pii/B9780080547213500290},
    isbn = {9780080547213},
    doi = {10.1016/B978-0-08-054721-3.50029-0}
}

@incollection{Edwards1997,
    title = {{Silicon (Si)}},
    year = {1997},
    booktitle = {Handbook of Optical Constants of Solids},
    author = {Edwards, David F.},
    pages = {547--569},
    publisher = {Elsevier},
    url = {https://linkinghub.elsevier.com/retrieve/pii/B9780125444156500273},
    doi = {10.1016/B978-012544415-6.50027-3}
}

@article{Kim2014,
    title = {{Silicon nanodisk array design for effective light trapping in ultrathin c-Si}},
    year = {2014},
    journal = {Optics Express},
    author = {Kim, Inho and Jeong, Doo Seok and Lee, Wook Seong and Kim, Won Mok and Lee, Taek-Sung and Lee, Doh-Kwon and Song, Jong-Han and Kim, Joon-Kon and Lee, Kyeong-Seok},
    number = {S6},
    month = {10},
    pages = {A1431-A1439},
    volume = {22},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-22-S6-A1431},
    doi = {10.1364/OE.22.0A1431},
    issn = {1094-4087}
}

@article{Buzzi2009,
    title = {{Silver high-aspect-ratio micro- and nanoimprinting for optical applications}},
    year = {2009},
    journal = {Applied Physics Letters},
    author = {Buzzi, Stefano and Galli, Matteo and Agio, Mario and L{\"{o}}ffler, Jörg F},
    number = {22},
    month = {6},
    pages = {223115},
    volume = {94},
    url = {https://doi.org/10.1063/1.3142426 http://aip.scitation.org/doi/10.1063/1.3142426},
    doi = {10.1063/1.3142426},
    issn = {0003-6951}
}

@article{Zou2004a,
    title = {{Silver nanoparticle array structures that produce remarkably narrow plasmon lineshapes}},
    year = {2004},
    journal = {Journal of Chemical Physics},
    author = {Zou, Shengli and Janel, Nicolas and Schatz, George C.},
    number = {23},
    month = {6},
    pages = {10871--10875},
    volume = {120},
    url = {http://aip.scitation.org/doi/10.1063/1.1760740},
    isbn = {0021-9606},
    doi = {10.1063/1.1760740},
    issn = {0021-9606},
    pmid = {15268116}
}

@article{Sharma2009,
    title = {{Silver nanoparticles: Green synthesis and their antimicrobial activities}},
    year = {2009},
    journal = {Advances in Colloid and Interface Science},
    author = {Sharma, Virender K. and Yngard, Ria A. and Lin, Yekaterina},
    number = {1-2},
    month = {1},
    pages = {83--96},
    volume = {145},
    publisher = {Elsevier},
    url = {http://www.sciencedirect.com/science/article/pii/S0001868608001449?via%3Dihub http://linkinghub.elsevier.com/retrieve/pii/S0001868608001449},
    doi = {10.1016/j.cis.2008.09.002},
    issn = {00018686}
}

@article{Borah2020,
    title = {{Silver-gold bimetallic alloy versus core-shell nanoparticles: Implications for plasmonic enhancement and photothermal applications}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Borah, Rituraj and Verbruggen, Sammy W.},
    number = {22},
    month = {6},
    pages = {12081--12094},
    volume = {124},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.0c02630},
    doi = {10.1021/acs.jpcc.0c02630},
    issn = {1932-7447}
}

@article{Balle1998,
    title = {{Simple analytical approximations for the gain and refractive index spectra in quantum-well lasers}},
    year = {1998},
    journal = {Physical Review A},
    author = {Balle, Salvador},
    number = {2},
    month = {2},
    pages = {1304--1312},
    volume = {57},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.57.1304},
    doi = {10.1103/PhysRevA.57.1304},
    issn = {1050-2947},
    keywords = {Cu(II), HNCh and HNCHBh, Ni(II), Zn(II)}
}

@article{Oka2018,
    title = {{Simple model of saturable localised surface plasmon}},
    year = {2018},
    journal = {Scientific Reports},
    author = {Oka, Hisaki and Ohdaira, Yasuo},
    number = {1},
    month = {12},
    pages = {2643},
    volume = {8},
    url = {http://www.nature.com/articles/s41598-018-20880-6},
    doi = {10.1038/s41598-018-20880-6},
    issn = {2045-2322}
}

@article{Gemo2020,
    title = {{Simple technique for determining the refractive index of phase-change materials using near-infrared reflectometry}},
    year = {2020},
    journal = {Optical Materials Express},
    author = {Gemo, E. and Kesava, S. V. and Ruiz De Galarreta, C. and Trimby, L. and Garc{\'{i}}a-Cuevas Carrillo, S. and Riede, M. and Baldycheva, A. and Alexeev, A. and Wright, C. D.},
    number = {7},
    month = {7},
    pages = {1675--1686},
    volume = {10},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-10-7-1675},
    doi = {10.1364/OME.10.001675},
    issn = {2159-3930}
}

@article{Hohenester2014,
    title = {{Simulating electron energy loss spectroscopy with the MNPBEM toolbox}},
    year = {2014},
    journal = {Computer Physics Communications},
    author = {Hohenester, Ulrich},
    number = {3},
    month = {3},
    pages = {1177--1187},
    volume = {185},
    url = {www.elsevier.com/locate/cpc http://cpc.cs.qub.ac.uk/summaries/AEKJ_v2_0.html http://cpc.cs.qub.ac.uk/licence/licence.html www.mathworks.com http://www.sciencedirect.com/ http://physik.uni-graz.at/ http://dx.doi.org/10.1016/j.cpc.2013.12.010 http://linking},
    doi = {10.1016/j.cpc.2013.12.010},
    issn = {00104655},
    keywords = {Boundary element method, Electron energy loss spectroscopy (EELS), Metallic nanoparticles, Plasmonics}
}

@article{Abuzova2015,
    title = {{Simulating the absorption spectra of pairs of nanoparticles}},
    year = {2015},
    journal = {Bulletin of the Russian Academy of Sciences: Physics},
    author = {Abuzova, N. V. and Tsipotan, A. S. and Slabko, V. V.},
    number = {2},
    month = {2},
    pages = {186--189},
    volume = {79},
    url = {http://link.springer.com/10.3103/S1062873815020033},
    doi = {10.3103/S1062873815020033},
    issn = {1062-8738}
}

@article{Karpov13CJ,
    title = {{Simulation of conditions for fabrication of optical nanowaveguides in the form of chains of spherical metal nanoparticles by electrostatic functionalization of the process substrate}},
    year = {2013},
    journal = {Colloid Journal},
    author = {Karpov, S V and Rasskazov, I L},
    number = {3},
    month = {5},
    pages = {279--288},
    volume = {75},
    url = {http://link.springer.com/10.1134/S1061933X13030083},
    doi = {10.1134/S1061933X13030083},
    issn = {1061-933X}
}

@article{Karpov2006a,
    title = {{Simulation of the growth of nanoparticle aggregates reproducing their natural structure in disperse systems}},
    year = {2006},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Gerasimov, V. S. and Isaev, I. L. and Obushchenko, A. V.},
    number = {4},
    month = {7},
    pages = {441--450},
    volume = {68},
    url = {http://link.springer.com/10.1134/S1061933X06040077},
    doi = {10.1134/S1061933X06040077},
    issn = {1061-933X}
}

@article{Kelm2015,
    title = {{Simulations of fluorescence enhancement and emission profile changes in porphyrin attached to gold-silica core–shell nanoparticles}},
    year = {2015},
    journal = {Methods and Applications in Fluorescence},
    author = {Kelm, Anna and Waluk, Jacek},
    number = {1},
    month = {12},
    pages = {014002},
    volume = {4},
    url = {http://iopscience.iop.org/article/10.1088/2050-6120/4/1/014002/pdf http://stacks.iop.org/2050-6120/4/i=1/a=014002?key=crossref.993b417d55f8aa282b8031d6494afd1f},
    doi = {10.1088/2050-6120/4/1/014002},
    issn = {2050-6120}
}

@article{Liu2015,
    title = {{Simultaneous excitation and emission enhancements in upconversion luminescence using plasmonic double-resonant gold nanorods}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Liu, Xin and Yuan Lei, Dang},
    number = {October},
    month = {10},
    pages = {15235},
    volume = {5},
    publisher = {Nature Publishing Group},
    url = {http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=4606728&tool=pmcentrez&rendertype=abstract http://www.nature.com/articles/srep15235},
    doi = {10.1038/srep15235},
    issn = {2045-2322},
    pmid = {26468686}
}

@article{So2019,
    title = {{Simultaneous inverse design of materials and parameters of core-shell nanoparticle via deep-learning: Demonstration of dipole resonance engineering}},
    year = {2019},
    author = {So, Sunae and Mun, Jungho and Rho, Junsuk},
    month = {4},
    url = {http://arxiv.org/abs/1904.02848},
    arxivId = {1904.02848}
}

@article{Yuan2014,
    title = {{Simultaneous Multiple Wavelength Upconversion in a Core–Shell Nanoparticle for Enhanced Near Infrared Light Harvesting in a Dye-Sensitized Solar Cell}},
    year = {2014},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Yuan, Chunze and Chen, Guanying and Li, Lin and Damasco, Jossana A. and Ning, Zhijun and Xing, Hui and Zhang, Tianmu and Sun, Licheng and Zeng, Hao and Cartwright, Alexander N. and Prasad, Paras N. and {\AA}gren, Hans},
    number = {20},
    month = {10},
    pages = {18018--18025},
    volume = {6},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/am504866g},
    doi = {10.1021/am504866g},
    issn = {1944-8244},
    keywords = {dye-sensitized solar cells, energy relay, nanoparticles, near-infrared, upconversion}
}

@article{Lee2018,
    title = {{Simultaneously nearly zero forward and nearly zero backward scattering objects}},
    year = {2018},
    journal = {Optics Express},
    author = {Lee, Jeng Yi and Miroshnichenko, Andrey E. and Lee, Ray-Kuang},
    number = {23},
    month = {11},
    pages = {30393--30399},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-23-30393},
    doi = {10.1364/OE.26.030393},
    issn = {1094-4087}
}

@article{Azzam2020,
    title = {{Single and multi-mode directional lasing from arrays of dielectric nanoresonators}},
    year = {2020},
    author = {Azzam, Shaimaa I. and Chaudhuri, Krishnakali and Lagutchev, Alexei and Jacob, Zubin and Kim, Young L. and Shalaev, Vladimir M. and Boltasseva, Alexandra and Kildishev, Alexander V.},
    month = {6},
    url = {http://arxiv.org/abs/2006.16473},
    arxivId = {2006.16473}
}

@article{Laux2017,
    title = {{Single emitter fluorescence enhancement with surface lattice resonances}},
    year = {2017},
    journal = {Journal of Physical Chemistry C},
    author = {Laux, Frédéric and Bonod, Nicolas and G{\'{e}}rard, Davy},
    number = {24},
    month = {6},
    pages = {13280--13289},
    volume = {121},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.7b04207},
    doi = {10.1021/acs.jpcc.7b04207},
    issn = {1932-7447}
}

@article{Jrgensen2016,
    title = {{Single Particle and PET-based Platform for Identifying Optimal Plasmonic Nano-Heaters for Photothermal Cancer Therapy}},
    year = {2016},
    journal = {Scientific Reports},
    author = {J{\o}rgensen, Jesper Tranekjær and Norregaard, Kamilla and Tian, Pengfei and Bendix, Poul Martin and Kjaer, Andreas and Oddershede, Lene B.},
    number = {1},
    month = {9},
    pages = {30076},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/srep30076 http://www.nature.com/articles/srep30076},
    doi = {10.1038/srep30076},
    issn = {2045-2322}
}

@article{Zhou2015b,
    title = {{Single-band upconversion nanoprobes for multiplexed simultaneous in situ molecular mapping of cancer biomarkers}},
    year = {2015},
    journal = {Nature Communications},
    author = {Zhou, Lei and Wang, Rui and Yao, Chi and Li, Xiaomin and Wang, Chengli and Zhang, Xiaoyan and Xu, Congjian and Zeng, Aijun and Zhao, Dongyuan and Zhang, Fan},
    number = {1},
    month = {12},
    pages = {6938},
    volume = {6},
    url = {http://www.nature.com/articles/ncomms7938},
    doi = {10.1038/ncomms7938},
    issn = {2041-1723}
}

@article{Dubertret2001,
    title = {{Single-mismatch detection using gold-quenched fluorescent oligonucleotides}},
    year = {2001},
    journal = {Nature Biotechnology},
    author = {Dubertret, Benoit and Calame, Michel and Libchaber, Albert J},
    number = {4},
    month = {4},
    pages = {365--370},
    volume = {19},
    url = {http://www.nature.com/articles/nbt0701_680 http://www.nature.com/articles/nbt0401_365},
    doi = {10.1038/86762},
    issn = {1087-0156}
}

@article{Thomas2004,
    title = {{Single-molecule spontaneous emission close to absorbing nanostructures}},
    year = {2004},
    journal = {Applied Physics Letters},
    author = {Thomas, M. and Greffet, J.-J. and Carminati, R. and Arias-Gonzalez, J. R.},
    number = {17},
    month = {10},
    pages = {3863--3865},
    volume = {85},
    url = {http://aip.scitation.org/doi/10.1063/1.1812592},
    doi = {10.1063/1.1812592},
    issn = {0003-6951}
}

@article{Chikkaraddy2016,
    title = {{Single-molecule strong coupling at room temperature in plasmonic nanocavities}},
    year = {2016},
    journal = {Nature},
    author = {Chikkaraddy, Rohit and de Nijs, Bart and Benz, Felix and Barrow, Steven J and Scherman, Oren A and Rosta, Edina and Demetriadou, Angela and Fox, Peter and Hess, Ortwin and Baumberg, Jeremy J},
    number = {7610},
    month = {6},
    pages = {127--130},
    volume = {535},
    url = {https://www.ncbi.nlm.nih.gov/pmc/articles/PMC4947385/pdf/emss-68361.pdf http://www.nature.com/doifinder/10.1038/nature17974},
    doi = {10.1038/nature17974},
    issn = {0028-0836}
}

@article{Zhao2013,
    title = {{Single-nanocrystal sensitivity achieved by enhanced upconversion luminescence}},
    year = {2013},
    journal = {Nature Nanotechnology},
    author = {Zhao, Jiangbo and Jin, Dayong and Schartner, Erik P. and Lu, Yiqing and Liu, Yujia and Zvyagin, Andrei V. and Zhang, Lixin and Dawes, Judith M. and Xi, Peng and Piper, James A. and Goldys, Ewa M. and Monro, Tanya M.},
    number = {10},
    month = {10},
    pages = {729--734},
    volume = {8},
    url = {http://www.nature.com/articles/nnano.2013.171},
    doi = {10.1038/nnano.2013.171},
    issn = {1748-3387}
}

@article{Koenderink2017,
    title = {{Single-photon nanoantennas}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Koenderink, A. Femius},
    number = {4},
    month = {4},
    pages = {710--722},
    volume = {4},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.7b00061},
    doi = {10.1021/acsphotonics.7b00061},
    issn = {2330-4022},
    keywords = {nanoantennas, plasmonics, single-photon sources}
}

@article{Grigoriev2013,
    title = {{Singular analysis of Fano resonances in plasmonic nanostructures}},
    year = {2013},
    journal = {Physical Review A},
    author = {Grigoriev, V and Varault, S and Boudarham, G and Stout, B and Wenger, J and Bonod, N},
    number = {6},
    month = {12},
    pages = {063805},
    volume = {88},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.88.063805},
    doi = {10.1103/PhysRevA.88.063805},
    issn = {1050-2947}
}

@book{Muskhelishvili1953,
    title = {{Singular Integral Equations}},
    year = {1953},
    author = {Muskhelishvili, N. I.},
    edition = {2nd},
    publisher = {Springer},
    url = {http://link.springer.com/10.1007/978-94-009-9994-7},
    address = {Dordrecht},
    isbn = {978-94-009-9996-1},
    doi = {10.1007/978-94-009-9994-7},
    issn = {1098-6596},
    pmid = {25246403},
    arxivId = {arXiv:1011.1669v3}
}

@article{Kravets2013,
    title = {{Singular phase nano-optics in plasmonic metamaterials for label-free single-molecule detection}},
    year = {2013},
    journal = {Nature Materials},
    author = {Kravets, V. G. and Schedin, F. and Jalil, R. and Britnell, L. and Gorbachev, R. V. and Ansell, D. and Thackray, B. and Novoselov, K. S. and Geim, A. K. and Kabashin, A. V. and Grigorenko, A. N.},
    number = {4},
    month = {1},
    pages = {304--309},
    volume = {12},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/23314104 http://www.nature.com/doifinder/10.1038/nmat3537},
    doi = {10.1038/nmat3537},
    issn = {1476-1122},
    pmid = {23314104}
}

@article{Powell1979,
    title = {{Site percolation in randomly packed spheres}},
    year = {1979},
    journal = {Physical Review B},
    author = {Powell, M. J.},
    number = {10},
    month = {11},
    pages = {4194--4198},
    volume = {20},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.20.4194 https://link.aps.org/doi/10.1103/PhysRevB.20.4194},
    doi = {10.1103/PhysRevB.20.4194},
    issn = {0163-1829}
}

@article{Robatjazi2020,
    title = {{Site-Selective Nanoreactor Deposition on Photocatalytic Al Nanocubes}},
    year = {2020},
    journal = {Nano Letters},
    author = {Robatjazi, Hossein and Lou, Minhan and Clark, Benjamin D and Jacobson, Christian R and Swearer, Dayne F and Nordlander, Peter and Halas, Naomi J},
    month = {5},
    pages = {acs.nanolett.0c01405},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c01405},
    doi = {10.1021/acs.nanolett.0c01405},
    issn = {1530-6984},
    keywords = {aluminum nanocubes, antenna, plasmonic photocatalysis, reactor, regioselective growth}
}

@article{Cottancin2000,
    title = {{Size effects in the optical properties of <math display="inline"> <mrow> <msub> <mrow> <mi mathvariant="normal">Au</mi> </mrow> <mrow> <mi>n</mi> </mrow> </msub> </mrow> <mrow> <msub> <mrow> <mi mathvariant="normal">Ag</mi> </mrow> <mrow> <mi>n</mi> </mro}},
    year = {2000},
    journal = {Physical Review B},
    author = {Cottancin, E and Lerm{\'{e}}, J and Gaudry, M and Pellarin, M and Vialle, J.-L and Broyer, M and Pr{\'{e}}vel, B. and Treilleux, M and M{\'{e}}linon, P.},
    number = {8},
    month = {8},
    pages = {5179--5185},
    volume = {62},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.62.5179},
    doi = {10.1103/PhysRevB.62.5179},
    issn = {0163-1829}
}

@article{Pinchuk2012,
    title = {{Size-Dependent Hamaker Constant for Silver Nanoparticles}},
    year = {2012},
    journal = {The Journal of Physical Chemistry C},
    author = {Pinchuk, Anatoliy O},
    number = {37},
    month = {9},
    pages = {20099--20102},
    volume = {116},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp3061784},
    doi = {10.1021/jp3061784},
    issn = {1932-7447}
}

@article{Zhukas2014,
    title = {{Size-dependent optical properties of polyethylene powders in far-IR region: On the way to universal matrix}},
    year = {2014},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Zhukas, Liudmila A and Veber, Sergey L and Mikenas, Tatiana B and Yurkin, Maxim A and Karpova, Elena V and Maltsev, Valeri P and Mamatyuk, Viktor I and Echevskaya, Ljudmila G and Bagryanskaya, Elena G and Zakharov, Vladimir A},
    month = {11},
    pages = {1--7},
    volume = {147},
    url = {https://a04414bc-a-62cb3a1a-s-sites.googlegroups.com/site/yurkin/publications/papers/Zhukas et al. - 2014 - Size-dependent optical properties of polyethylene .pdf?attachauth=ANoY7crVnk9u73z4ne71FgWxeKODz-UejtfBONmlQVUoMeq_Kurj62SB1V6Yi5CoXxyijYqHY6-G0danx},
    doi = {10.1016/j.jqsrt.2014.05.011},
    issn = {00224073},
    keywords = {FIR, Light scattering, Polyethylene powders, Transparency}
}

@article{Bhatia2020,
    title = {{Size-dependent optical response of complex CoFe@Ag {\&}amp; CoFe@Au core-shell nanospheres}},
    year = {2020},
    journal = {Chemical Physics Letters},
    author = {Bhatia, Pradeep and Verma, S.S. and Sinha, M.M.},
    month = {4},
    pages = {137272},
    volume = {745},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0009261420301871},
    doi = {10.1016/j.cplett.2020.137272},
    issn = {00092614}
}

@article{Jiang2013,
    title = {{Size-Dependent Photothermal Conversion Efficiencies of Plasmonically Heated Gold Nanoparticles}},
    year = {2013},
    journal = {The Journal of Physical Chemistry C},
    author = {Jiang, Ke and Smith, David A and Pinchuk, Anatoliy},
    number = {51},
    month = {12},
    pages = {27073--27080},
    volume = {117},
    url = {http://pubs.acs.org/doi/pdf/10.1021/jp409067h http://pubs.acs.org/doi/10.1021/jp409067h},
    doi = {10.1021/jp409067h},
    issn = {1932-7447}
}

@article{Zaza2019,
    title = {{Size-Selective Optical Printing of Silicon Nanoparticles through Their Dipolar Magnetic Resonance}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Zaza, Cecilia and Violi, Ianina L. and Gargiulo, Julián and Chiarelli, Germán and Schumacher, Ludmilla and Jakobi, Jurij and Olmos-Trigo, Jorge and Cortes, Emiliano and K{\"{o}}nig, Matthias and Barcikowski, Stephan and Schl{\"{u}}cker, Sebastian and S{\'{a}}enz, Juan José and Maier, Stefan A. and Stefani, Fernando D.},
    number = {4},
    month = {4},
    pages = {815--822},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01619},
    doi = {10.1021/acsphotonics.8b01619},
    issn = {2330-4022}
}

@article{Raza2020,
    title = {{Slow light using magnetic and electric Mie resonances}},
    year = {2020},
    journal = {Optics Letters},
    author = {Raza, Søren},
    number = {5},
    month = {3},
    pages = {1260--1263},
    volume = {45},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-45-5-1260},
    doi = {10.1364/OL.386781},
    issn = {0146-9592}
}

@article{El-Sayed2004,
    title = {{Small Is Different: Shape-, Size-, and Composition-Dependent Properties of Some Colloidal Semiconductor Nanocrystals}},
    year = {2004},
    journal = {Accounts of Chemical Research},
    author = {El-Sayed, Mostafa A.},
    number = {5},
    month = {5},
    pages = {326--333},
    volume = {37},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/ar020204f},
    doi = {10.1021/ar020204f},
    issn = {0001-4842}
}

@article{Voronovich1994,
    title = {{Small-slope approximation for electromagnetic wave scattering at a rough interface of two dielectric half-spaces}},
    year = {1994},
    journal = {Waves in Random Media},
    author = {Voronovich, A},
    number = {3},
    month = {7},
    pages = {337--367},
    volume = {4},
    publisher = {Taylor {\&} Francis},
    url = {http://www.tandfonline.com/doi/abs/10.1088/0959-7174/4/3/008},
    doi = {10.1088/0959-7174/4/3/008},
    issn = {0959-7174}
}

@article{Somerville2016,
    title = {{smarties: User-friendly codes for fast and accurate calculations of light scattering by spheroids}},
    year = {2016},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Somerville, W.R.C. and Augui{\'{e}}, B. and Le Ru, E.C.},
    month = {5},
    pages = {39--55},
    volume = {174},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407315302247},
    doi = {10.1016/j.jqsrt.2016.01.005},
    issn = {00224073},
    arxivId = {1511.00798},
    keywords = {Electromagnetic scattering, Numerical simulations, Spheroids, T-matrix}
}

@article{Savitzky1964,
    title = {{Smoothing and Differentiation of Data by Simplified Least Squares Procedures.}},
    year = {1964},
    journal = {Analytical Chemistry},
    author = {Savitzky, Abraham. and Golay, M. J. E.},
    number = {8},
    month = {7},
    pages = {1627--1639},
    volume = {36},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac60214a047},
    doi = {10.1021/ac60214a047},
    issn = {0003-2700}
}

@article{Neumann2013,
    title = {{Solar vapor generation enabled by nanoparticles}},
    year = {2013},
    journal = {ACS Nano},
    author = {Neumann, Oara and Urban, Alexander S. and Day, Jared and Lal, Surbhi and Nordlander, Peter and Halas, Naomi J.},
    number = {1},
    month = {1},
    pages = {42--49},
    volume = {7},
    url = {http://pubs.acs.org/doi/10.1021/nn304948h},
    doi = {10.1021/nn304948h},
    issn = {1936-0851}
}

@article{Ma2017a,
    title = {{Solitary oxygen dopant emission from carbon nanotubes modified by dielectric metasurfaces}},
    year = {2017},
    journal = {ACS Nano},
    author = {Ma, Xuedan and James, Anthony R and Hartmann, Nicolai F and Baldwin, Jon K and Dominguez, Jason and Sinclair, Michael B and Luk, Ting S and Wolf, Omri and Liu, Sheng and Doorn, Stephen K and Htoon, Han and Brener, Igal},
    number = {6},
    month = {6},
    pages = {6431--6439},
    volume = {11},
    url = {www.acsnano.org https://pubs.acs.org/doi/10.1021/acsnano.7b02951},
    doi = {10.1021/acsnano.7b02951},
    issn = {1936-0851},
    keywords = {all-dielectric metasurfaces, magnetic resonance, oxygen-doped single-walled carbon nanotubes, photoluminescence, polarization}
}

@article{Levinson2016a,
    title = {{Solution of the nonlinear inverse scattering problem by T-matrix completion. I. Theory}},
    year = {2016},
    journal = {Physical Review E},
    author = {Levinson, Howard W and Markel, Vadim A},
    number = {4},
    month = {10},
    pages = {043317},
    volume = {94},
    url = {https://journals.aps.org/pre/pdf/10.1103/PhysRevE.94.043317 https://link.aps.org/doi/10.1103/PhysRevE.94.043317},
    doi = {10.1103/PhysRevE.94.043317},
    issn = {2470-0045}
}

@article{Levinson2016b,
    title = {{Solution of the nonlinear inverse scattering problem by T-matrix completion. II. Simulations}},
    year = {2016},
    journal = {Physical Review E},
    author = {Levinson, Howard W and Markel, Vadim A},
    number = {4},
    month = {10},
    pages = {043318},
    volume = {94},
    url = {https://journals.aps.org/pre/pdf/10.1103/PhysRevE.94.043318 https://link.aps.org/doi/10.1103/PhysRevE.94.043318},
    doi = {10.1103/PhysRevE.94.043318},
    issn = {2470-0045}
}

@article{Ambrosetti2010,
    title = {{Solution of the tunneling-percolation problem in the nanocomposite regime}},
    year = {2010},
    journal = {Physical Review B},
    author = {Ambrosetti, G and Grimaldi, C and Balberg, I and Maeder, T and Danani, A and Ryser, P},
    number = {15},
    month = {4},
    pages = {155434},
    volume = {81},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.81.155434 https://link.aps.org/doi/10.1103/PhysRevB.81.155434},
    doi = {10.1103/PhysRevB.81.155434},
    issn = {1098-0121},
    keywords = {6460ah, 7280Tm, 8105Qk, PACS number͑s͒}
}

@article{Hanske2019,
    title = {{Solvent-assisted self-assembly of gold nanorods into hierarchically organized plasmonic mesostructures}},
    year = {2019},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Hanske, Christoph and Hill, Eric H and Vila-Liarte, David and Gonz{\'{a}}lez-Rubio, Guillermo and Matricardi, Cristiano and Mihi, Agustín and Liz-Marz{\'{a}}n, Luis M.},
    number = {12},
    month = {3},
    pages = {11763--11771},
    volume = {11},
    url = {www.acsami.org http://pubs.acs.org/doi/10.1021/acsami.9b00334},
    doi = {10.1021/acsami.9b00334},
    issn = {1944-8244},
    keywords = {SERS, gold nanorods, lattice plasmon, molecular dynamics simulation, template-assisted self-assembly}
}

@article{Schwartz1960,
    title = {{Some non-selfadjoint operators}},
    year = {1960},
    journal = {Communications on Pure and Applied Mathematics},
    author = {Schwartz, Jack},
    number = {4},
    month = {11},
    pages = {609--639},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/cpa.3160130405},
    doi = {10.1002/cpa.3160130405},
    issn = {00103640}
}

@article{Akimov2017,
    title = {{Spacer-controlled emission of randomly oriented fluorophores enhanced with surface plasmon-polaritons}},
    year = {2017},
    journal = {Physical Chemistry Chemical Physics},
    author = {Akimov, Yu and Sun, S.},
    number = {13},
    pages = {8706--8714},
    volume = {19},
    url = {http://xlink.rsc.org/?DOI=C7CP00151G},
    doi = {10.1039/C7CP00151G},
    issn = {1463-9076}
}

@article{Rogov2018,
    title = {{Space–Time Metamaterials}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Rogov, Andrei and Narimanov, Evgenii},
    number = {7},
    month = {7},
    pages = {2868--2877},
    volume = {5},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b00233},
    doi = {10.1021/acsphotonics.8b00233},
    issn = {2330-4022},
    keywords = {metamaterials, plasmonics, super-resolution imaging}
}

@article{Passarelli2016,
    title = {{Spaser and optical amplification conditions in gold-coated active nanoparticles}},
    year = {2016},
    journal = {Journal of Physical Chemistry C},
    author = {Passarelli, Nicolás and Bustos-Mar{\'{u}}n, Raúl A. and Coronado, Eduardo A.},
    number = {43},
    month = {11},
    pages = {24941--24949},
    volume = {120},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.6b05240},
    doi = {10.1021/acs.jpcc.6b05240},
    issn = {1932-7447}
}

@article{Galanzha2017,
    title = {{Spaser as a biological probe}},
    year = {2017},
    journal = {Nature Communications},
    author = {Galanzha, Ekaterina I and Weingold, Robert and Nedosekin, Dmitry A and Sarimollaoglu, Mustafa and Nolan, Jacqueline and Harrington, Walter and Kuchyanov, Alexander S and Parkhomenko, Roman G and Watanabe, Fumiya and Nima, Zeid and Biris, Alexandru S and Plekhanov, Alexander I and Stockman, Mark I and Zharov, Vladimir P},
    number = {1},
    month = {8},
    pages = {15528},
    volume = {8},
    url = {https://www.nature.com/articles/ncomms15528.pdf http://www.nature.com/doifinder/10.1038/ncomms15528 http://www.nature.com/articles/ncomms15528},
    doi = {10.1038/ncomms15528},
    issn = {2041-1723}
}

@article{Arnold2015,
    title = {{Spasers with retardation and gain saturation: electrodynamic description of fields and optical cross-sections}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Arnold, Nikita and Piglmayer, Klaus and Kildishev, Alexander V. and Klar, Thomas A.},
    number = {11},
    month = {11},
    pages = {2546--2577},
    volume = {5},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-5-11-2546},
    doi = {10.1364/OME.5.002546},
    issn = {2159-3930}
}

@article{Groberueschkamp2017,
    title = {{Spatial and molecular resolution of diffuse malignant mesothelioma heterogeneity by integrating label-free FTIR imaging, laser capture microdissection and proteomics}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Gro{\ss}erueschkamp, Frederik and Bracht, Thilo and Diehl, Hanna C. and Kuepper, Claus and Ahrens, Maike and Kallenbach-Thieltges, Angela and Mosig, Axel and Eisenacher, Martin and Marcus, Katrin and Behrens, Thomas and Br{\"{u}}ning, Thomas and Theegarten, Dirk and Sitek, Barbara and Gerwert, Klaus},
    number = {1},
    month = {12},
    pages = {44829},
    volume = {7},
    url = {http://www.nature.com/articles/srep44829},
    doi = {10.1038/srep44829},
    issn = {2045-2322},
    pmid = {28358042}
}

@article{Shi2014,
    title = {{Spatial coherence properties of organic molecules coupled to plasmonic surface lattice resonances in the weak and strong coupling regimes}},
    year = {2014},
    journal = {Physical Review Letters},
    author = {Shi, L and Hakala, T. K. and Rekola, H. T. and Martikainen, J.-P and Moerland, R. J. and T{\"{o}}rm{\"{a}}, P},
    number = {15},
    month = {4},
    pages = {153002},
    volume = {112},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.112.153002 https://link.aps.org/doi/10.1103/PhysRevLett.112.153002},
    doi = {10.1103/PhysRevLett.112.153002},
    issn = {0031-9007},
    keywords = {3380-b, 4250Nn, 7320Mf, PACS numbers}
}

@article{David2011,
    title = {{Spatial nonlocality in the optical response of metal nanoparticles}},
    year = {2011},
    journal = {Journal of Physical Chemistry C},
    author = {David, Christin and Garc{\'{i}}a de Abajo, F. Javier},
    number = {40},
    month = {10},
    pages = {19470--19475},
    volume = {115},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/jp204261u},
    doi = {10.1021/jp204261u},
    issn = {1932-7447}
}

@article{Liu2019,
    title = {{Spatially defined molecular emitters coupled to plasmonic nanoparticle arrays}},
    year = {2019},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Liu, Jianxi and Wang, Weijia and Wang, Danqing and Hu, Jingtian and Ding, Wendu and Schaller, Richard D. and Schatz, George C. and Odom, Teri W.},
    number = {13},
    month = {3},
    pages = {5925--5930},
    volume = {116},
    url = {https://www.pnas.org/content/pnas/116/13/5925.full.pdf http://www.pnas.org/lookup/doi/10.1073/pnas.1818902116},
    doi = {10.1073/pnas.1818902116},
    issn = {0027-8424}
}

@article{Tishkovets2020,
    title = {{Spectra of light reflected by aggregate structures of submicron particles}},
    year = {2020},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Tishkovets, Victor P and Petrova, Elena V},
    month = {5},
    pages = {107116},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407320302867},
    doi = {10.1016/j.jqsrt.2020.107116},
    issn = {00224073}
}

@article{Pollnau2020,
    title = {{Spectral coherence, Part I: Passive-resonator linewidth, fundamental laser linewidth, and Schawlow-Townes approximation}},
    year = {2020},
    journal = {Progress in Quantum Electronics},
    author = {Pollnau, Markus and Eichhorn, Marc},
    month = {8},
    pages = {100255},
    volume = {72},
    publisher = {Elsevier Ltd},
    url = {https://doi.org/10.1016/j.pquantelec.2020.100255 https://linkinghub.elsevier.com/retrieve/pii/S0079672720300094},
    doi = {10.1016/j.pquantelec.2020.100255},
    issn = {00796727},
    keywords = {Fabry-P{\'{e}}rot resonator, Finesse, Laser linewidth, Laser resonators, Laser theory, Lasers, Optical resonance, Resonator linewidth, Schawlow-Townes equation, Spectral coherence}
}

@article{Fedotov2010,
    title = {{Spectral collapse in ensembles of metamolecules}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Fedotov, V A and Papasimakis, N and Plum, E and Bitzer, A and Walther, M and Kuo, P and Tsai, D P and Zheludev, N I},
    number = {22},
    month = {6},
    pages = {223901},
    volume = {104},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.104.223901 https://link.aps.org/doi/10.1103/PhysRevLett.104.223901},
    doi = {10.1103/PhysRevLett.104.223901},
    issn = {0031-9007},
    keywords = {4120Jb, PACS numbers}
}

@article{Wang2019e,
    title = {{Spectral Correlation Between 2D and 1D Guided Mode Resonant Filters}},
    year = {2019},
    journal = {IEEE Photonics Technology Letters},
    author = {Wang, Danyan and Wang, Qingkang and Gao, Jian},
    number = {15},
    month = {8},
    pages = {1289--1292},
    volume = {31},
    publisher = {IEEE},
    url = {https://ieeexplore.ieee.org/document/8750815/},
    doi = {10.1109/LPT.2019.2925770},
    issn = {1041-1135}
}

@article{Bharadwaj2007,
    title = {{Spectral dependence of single molecule fluorescence enhancement}},
    year = {2007},
    journal = {Optics Express},
    author = {Bharadwaj, Palash and Novotny, Lukas},
    number = {21},
    pages = {14266--14274},
    volume = {15},
    doi = {10.1364/oe.15.014266}
}

@article{Aminian2006,
    title = {{Spectral FDTD: A Novel Technique for the Analysis of Oblique Incident Plane Wave on Periodic Structures}},
    year = {2006},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Aminian, Amir and Rahmat-Samii, Yahya},
    number = {6},
    month = {6},
    pages = {1818--1825},
    volume = {54},
    url = {http://ieeexplore.ieee.org/document/1638378/},
    isbn = {0-7803-8302-8},
    doi = {10.1109/TAP.2006.875484},
    issn = {0018-926X},
    pmid = {238232400024},
    keywords = {Finite-difference time-domain (FDTD) methods, Periodic structures, Spectral domain techniques}
}

@article{DeJarnette2012,
    title = {{Spectral patterns underlying polarization-enhanced diffractive interference are distinguishable by complex trigonometry}},
    year = {2012},
    journal = {Applied Physics Letters},
    author = {DeJarnette, Drew and Norman, Justin and Roper, D Keith},
    number = {18},
    month = {10},
    pages = {183104},
    volume = {101},
    url = {http://dx.doi.org/10.1063/1.4764943] http://aip.scitation.org/doi/10.1063/1.4764943},
    doi = {10.1063/1.4764943},
    issn = {0003-6951}
}

@article{Kottmann2000,
    title = {{Spectral response of plasmon resonant nanoparticles with a non-regular shape}},
    year = {2000},
    journal = {Optics Express},
    author = {Kottmann, Jörg P. and Martin, Olivier J.F. and Smith, David R. and Schultz, Sheldon},
    number = {11},
    month = {5},
    pages = {213},
    volume = {6},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-6-11-213},
    doi = {10.1364/OE.6.000213},
    issn = {1094-4087}
}

@article{Cacciola2017,
    title = {{Spectral shift between the near-field and far-field optoplasmonic response in gold nanospheres, nanoshells, homo- and hetero-dimers}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Cacciola, A and Iat{\`{i}}, M.A. and Saija, R and Borghese, F and Denti, P and Marag{\`{o}}, O.M. and Gucciardi, P.G.},
    month = {7},
    pages = {97--106},
    volume = {195},
    url = {https://ac.els-cdn.com/S0022407316305891/1-s2.0-S0022407316305891-main.pdf?_tid=332f36a0-9fe8-11e7-b263-00000aacb360&acdnat=1506120712_78e8d2c3ccd2632d1f46b161da8929c0 http://linkinghub.elsevier.com/retrieve/pii/S0022407316305891},
    doi = {10.1016/j.jqsrt.2016.12.010},
    issn = {00224073},
    keywords = {Light scattering, Metal nanoparticles, Optoplasmonics, Surface enhanced spectroscopies}
}

@article{Kominis2017,
    title = {{Spectral signatures of exceptional points and bifurcations in the fundamental active photonic dimer}},
    year = {2017},
    journal = {Physical Review A},
    author = {Kominis, Yannis and Kovanis, Vassilios and Bountis, Tassos},
    number = {5},
    month = {11},
    pages = {053837},
    volume = {96},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.96.053837},
    doi = {10.1103/PhysRevA.96.053837},
    issn = {2469-9926}
}

@article{Mostafazadeh2013,
    title = {{Spectral singularities and whispering gallery modes of a cylindrical gain medium}},
    year = {2013},
    journal = {Physical Review A},
    author = {Mostafazadeh, Ali and Sarısaman, Mustafa},
    number = {6},
    month = {6},
    pages = {063834},
    volume = {87},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.87.063834},
    doi = {10.1103/PhysRevA.87.063834},
    issn = {1050-2947}
}

@article{Mostafazadeh2013a,
    title = {{Spectral singularities in the surface modes of a spherical gain medium}},
    year = {2013},
    journal = {Physical Review A},
    author = {Mostafazadeh, Ali and Sarısaman, Mustafa},
    number = {3},
    month = {9},
    pages = {033810},
    volume = {88},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.88.033810},
    doi = {10.1103/PhysRevA.88.033810},
    issn = {1050-2947}
}

@article{Mostafazadeh2011,
    title = {{Spectral singularities of a complex spherical barrier potential and their optical realization}},
    year = {2011},
    journal = {Physics Letters A},
    author = {Mostafazadeh, Ali and Sarısaman, Mustafa},
    number = {39},
    month = {9},
    pages = {3387--3391},
    volume = {375},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0375960111009388},
    doi = {10.1016/j.physleta.2011.07.052},
    issn = {03759601},
    keywords = {Complex potential, Gain medium, Spectral singularity, Spherical dye laser, Threshold gain, Zero-width resonance}
}

@article{Romanov2017,
    title = {{Spectral solution of the inverse Mie problem}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Romanov, Andrey V and Konokhova, Anastasiya I and Yastrebova, Ekaterina S and Gilev, Konstantin V and Strokotov, Dmitry I and Chernyshev, Andrei V and Maltsev, Valeri P and Yurkin, Maxim A},
    month = {10},
    pages = {280--294},
    volume = {200},
    url = {http://ac.els-cdn.com/S0022407317301395/1-s2.0-S0022407317301395-main.pdf?_tid=dc65c546-7616-11e7-874d-00000aab0f6b&acdnat=1501522803_e01e819975e52699f46e2af9d369a10c http://linkinghub.elsevier.com/retrieve/pii/S0022407317301395},
    doi = {10.1016/j.jqsrt.2017.04.034},
    issn = {00224073},
    keywords = {Fourier spectrum, Inverse problem, Light scattering, Mie theory, Single-particle characterization}
}

@article{Pascale2017,
    title = {{Spectral theory of electromagnetic scattering by a coated sphere}},
    year = {2017},
    journal = {Journal of the Optical Society of America B},
    author = {Pascale, Mariano and Miano, Giovanni and Forestiere, Carlo},
    number = {7},
    month = {7},
    pages = {1524},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-34-7-1524},
    doi = {10.1364/JOSAB.34.001524},
    issn = {0740-3224}
}

@article{Hawes2007,
    title = {{Spectrally selective heating of nanosized particles by surface plasmon resonance}},
    year = {2007},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Hawes, E.A. and Hastings, J.T. and Crofcheck, C. and Meng{\"{u}}{\c{c}}, M.P.},
    number = {2},
    month = {3},
    pages = {199--207},
    volume = {104},
    publisher = {Pergamon},
    url = {https://www.sciencedirect.com/science/article/pii/S0022407306001890 http://linkinghub.elsevier.com/retrieve/pii/S0022407306001890},
    doi = {10.1016/j.jqsrt.2006.07.020},
    issn = {00224073}
}

@article{Dalacu2000,
    title = {{Spectroellipsometric characterization of plasma-deposited Au/SiO2 nanocomposite films}},
    year = {2000},
    journal = {Journal of Applied Physics},
    author = {Dalacu, Dan and Martinu, Ludvik},
    number = {1},
    month = {1},
    pages = {228--235},
    volume = {87},
    url = {http://dx.doi.org/10.1063/1.371849 http://aip.scitation.org/toc/jap/87/1 http://aip.scitation.org/doi/10.1063/1.371849},
    doi = {10.1063/1.371849},
    issn = {0021-8979}
}

@article{Moroz2005a,
    title = {{Spectroscopic properties of a two-level atom interacting with a complex spherical nanoshell}},
    year = {2005},
    journal = {Chemical Physics},
    author = {Moroz, Alexander},
    number = {1},
    month = {10},
    pages = {1--15},
    volume = {317},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0301010405001886},
    doi = {10.1016/j.chemphys.2005.05.003},
    issn = {03010104}
}

@article{Gersten1981,
    title = {{Spectroscopic properties of molecules interacting with small dielectric particles}},
    year = {1981},
    journal = {Journal of Chemical Physics},
    author = {Gersten, Joel and Nitzan, Abraham},
    number = {3},
    month = {8},
    pages = {1139--1152},
    volume = {75},
    url = {https://doi.org/10.1063/1.442161 http://aip.scitation.org/doi/10.1063/1.442161},
    isbn = {10.1063/1.442161},
    doi = {10.1063/1.442161},
    issn = {0021-9606}
}

@article{Pijanka2009,
    title = {{Spectroscopic signatures of single, isolated cancer cell nuclei using synchrotron infrared microscopy}},
    year = {2009},
    journal = {The Analyst},
    author = {Pijanka, Jacek Klaudiusz and Kohler, Achim and Yang, Ying and Dumas, Paul and Chio-Srichan, Sirinart and Manfait, Michel and Sockalingum, Ganesh Dhruvananda and Sul{\'{e}}-Suso, Josep},
    number = {6},
    pages = {1176},
    volume = {134},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=b821112d},
    doi = {10.1039/b821112d},
    issn = {0003-2654}
}

@article{Karpov2006,
    title = {{Spectroscopic studies of fractal aggregates of silver nanospheres undergoing local restructuring}},
    year = {2006},
    journal = {Journal of Chemical Physics},
    author = {Karpov, Sergei V. and Gerasimov, Valeriy S. and Isaev, Ivan L. and Markel, Vadim A.},
    number = {11},
    volume = {125},
    doi = {10.1063/1.2229202},
    issn = {00219606},
    pmid = {16999456}
}

@article{Krasnok2018,
    title = {{Spectroscopy and biosensing with optically resonant dielectric nanostructures}},
    year = {2018},
    journal = {Advanced Optical Materials},
    author = {Krasnok, Alex and Caldarola, Martín and Bonod, Nicolas and Al{\'{u}}, Andrea},
    number = {5},
    month = {3},
    pages = {1701094},
    volume = {6},
    url = {http://doi.wiley.com/10.1002/adom.201701094},
    doi = {10.1002/adom.201701094},
    issn = {21951071}
}

@book{Koenig1999,
    title = {{Spectroscopy of polymers}},
    year = {1999},
    author = {Koenig, Jack L.},
    edition = {2nd Editio},
    pages = {491},
    publisher = {Elsevier},
    address = {Cleveland, OH},
    isbn = {9780080541570}
}

@article{Turzhitsky2014,
    title = {{Spectroscopy of Scattered Light for the Characterization of Micro and Nanoscale Objects in Biology and Medicine}},
    year = {2014},
    journal = {Applied Spectroscopy},
    author = {Turzhitsky, Vladimir and Qiu, Le and Itzkan, Irving and Novikov, Andrei A and Kotelev, Mikhail S and Getmanskiy, Michael and Vinokurov, Vladimir A and Muradov, Alexander V and Perelman, Lev T},
    number = {2},
    month = {2},
    pages = {133--154},
    volume = {68},
    url = {http://journals.sagepub.com/doi/pdf/10.1366/13-07395 http://asp.sagepub.com/lookup/doi/10.1366/13-07395},
    doi = {10.1366/13-07395},
    issn = {00037028},
    keywords = {Index headings, Light scattering, Nanoparticle, SERS, Spectroscopy, Surface enhanced Raman, Surface plasmon}
}

@article{Cotrufo2016,
    title = {{Spin-dependent emission from arrays of planar chiral nanoantennas due to lattice and localized plasmon resonances}},
    year = {2016},
    journal = {ACS Nano},
    author = {Cotrufo, Michele and Osorio, Clara I and Koenderink, A Femius},
    number = {3},
    month = {3},
    pages = {3389--3397},
    volume = {10},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsnano.5b07231 http://pubs.acs.org/doi/10.1021/acsnano.5b07231},
    doi = {10.1021/acsnano.5b07231},
    issn = {1936-0851}
}

@article{Karpov2009a,
    title = {{Spontaneous crystallization of nanocolloids}},
    year = {2009},
    journal = {Doklady Physics},
    author = {Karpov, S. V. and Isaev, I. L. and Shabanov, V. F. and Gavrilyuk, A. P. and Grachev, A. S. and Gerasimov, V. S.},
    number = {2},
    month = {2},
    pages = {51--54},
    volume = {54},
    url = {http://link.springer.com/10.1134/S1028335809020025},
    doi = {10.1134/S1028335809020025},
    issn = {1028-3358}
}

@article{Scheel1999,
    title = {{Spontaneous decay of an excited atom in an absorbing dielectric}},
    year = {1999},
    journal = {Physical Review A},
    author = {Scheel, S and Kn{\"{o}}ll, L. and Welsch, D.-G},
    number = {5},
    month = {11},
    pages = {4094--4104},
    volume = {60},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.60.4094 https://link.aps.org/doi/10.1103/PhysRevA.60.4094},
    doi = {10.1103/PhysRevA.60.4094},
    issn = {1050-2947}
}

@article{Klimov1996,
    title = {{Spontaneous emission rate and level shift of an atom inside a dielectric microsphere}},
    year = {1996},
    journal = {Journal of Modern Optics},
    author = {Klimov, V. V. and Ducloy, M. and Letokhov, V. S.},
    number = {3},
    month = {3},
    pages = {549--563},
    volume = {43},
    url = {http://www.tandfonline.com/doi/abs/10.1080/09500349608232764},
    isbn = {0950-0340},
    doi = {10.1080/09500349608232764},
    issn = {0950-0340}
}

@article{Krenn1999,
    title = {{Squeezing the Optical Near-Field Zone by Plasmon Coupling of Metallic Nanoparticles}},
    year = {1999},
    journal = {Physical Review Letters},
    author = {Krenn, J. R. and Dereux, A. and Weeber, J. C. and Bourillot, E. and Lacroute, Y. and Goudonnet, J. P. and Schider, G. and Gotschy, W. and Leitner, A. and Aussenegg, F. R. and Girard, C.},
    number = {12},
    month = {3},
    pages = {2590--2593},
    volume = {82},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.82.2590},
    isbn = {1079-7114},
    doi = {10.1103/PhysRevLett.82.2590},
    issn = {0031-9007}
}

@incollection{Kohler2010,
    title = {{Standard Normal Variate, Multiplicative Signal Correction and Extended Multiplicative Signal Correction Preprocessing in Biospectroscopy}},
    year = {2009},
    booktitle = {Comprehensive Chemometrics},
    author = {Kohler, A. and Zimonja, M. and Segtnan, V. and Martens, H.},
    pages = {139--162},
    volume = {2},
    publisher = {Elsevier},
    url = {http://linkinghub.elsevier.com/retrieve/pii/B9780444527011001022},
    isbn = {9780444527011},
    doi = {10.1016/B978-044452701-1.00102-2},
    issn = {2213-2198},
    keywords = {Baseline correction, Beer-Lambert law, Biospectroscopy, EMSC, Extended multiplicative signal correction, FTIR imaging, FTIR microspectroscopy, FTIR spectroscopy, MSC, Mass spectrometry, Mie scattering, Multiplicative signal correction, Peak alignment, Peak shift, Preprocessing, Scaling}
}

@article{Maroulis2003a,
    title = {{Static dipole (hyper)polarizability of the silicon atom}},
    year = {2003},
    journal = {Journal of Physics B: Atomic, Molecular and Optical Physics},
    author = {Maroulis, George and Pouchan, Claude},
    number = {10},
    month = {5},
    pages = {2011--2017},
    volume = {36},
    url = {http://stacks.iop.org/0953-4075/36/i=10/a=311?key=crossref.1a0f226d9cb4eab2c015363818af99aa},
    doi = {10.1088/0953-4075/36/10/311},
    issn = {0953-4075}
}

@article{Setoura2017,
    title = {{Stationary bubble formation and Marangoni convection induced by CW laser heating of a single gold nanoparticle}},
    year = {2017},
    journal = {Nanoscale},
    author = {Setoura, Kenji and Ito, Syoji and Miyasaka, Hiroshi},
    number = {2},
    pages = {719--730},
    volume = {9},
    url = {www.rsc.org/nanoscale http://xlink.rsc.org/?DOI=C6NR07990C},
    doi = {10.1039/C6NR07990C},
    issn = {2040-3364}
}

@article{Carney1997,
    title = {{Statistical generalizations of the optical cross-section theorem with application to inverse scattering}},
    year = {1997},
    journal = {Journal of the Optical Society of America A},
    author = {Carney, P Scott and Wolf, Emil and Agarwal, Girish S},
    number = {12},
    month = {12},
    pages = {3366--3371},
    volume = {14},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-14-12-3366},
    doi = {10.1364/JOSAA.14.003366},
    issn = {1084-7529}
}

@article{Schokker2015,
    title = {{Statistics of randomized plasmonic lattice lasers}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Schokker, A Hinke and Koenderink, A Femius},
    number = {9},
    month = {9},
    pages = {1289--1297},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.5b00226 http://pubs.acs.org/doi/10.1021/acsphotonics.5b00226},
    doi = {10.1021/acsphotonics.5b00226},
    issn = {2330-4022},
    keywords = {distributed feedback, lasing, plasmonic antennas, random lasers}
}

@article{Zograf2020,
    title = {{Stimulated Raman Scattering from Mie-Resonant Subwavelength Nanoparticles}},
    year = {2020},
    journal = {Nano Letters},
    author = {Zograf, George P. and Ryabov, Daniil and Rutckaia, Viktoria and Voroshilov, Pavel and Tonkaev, Pavel and Permyakov, Dmitry V. and Kivshar, Yuri and Makarov, Sergey V.},
    month = {7},
    pages = {acs.nanolett.0c01646},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c01646},
    doi = {10.1021/acs.nanolett.0c01646},
    issn = {1530-6984},
    keywords = {2 and dielectric 3, 5 optical structures, aman scattering is a, both, crystalline silicon, mie resonances, multipolar mode expansion, nanoparticles, nonlinear nanophotonics, plasmonic 1, powerful tool for analyzing, semi-, stimulated raman scattering}
}

@article{Facchinetti2016,
    title = {{Storing light with subradiant correlations in arrays of atoms}},
    year = {2016},
    journal = {Physical Review Letters},
    author = {Facchinetti, G. and Jenkins, S. D. and Ruostekoski, J.},
    number = {24},
    pages = {1--5},
    volume = {117},
    doi = {10.1103/PhysRevLett.117.243601},
    issn = {10797114},
    arxivId = {1609.08350}
}

@article{Rasskazov2020a,
    title = {{STRATIFY: a comprehensive and versatile MATLAB code for a multilayered sphere}},
    year = {2020},
    journal = {arXiv preprint:2006.06512},
    author = {Rasskazov, Ilia L. and Carney, P. Scott and Moroz, Alexander},
    month = {6},
    url = {http://arxiv.org/abs/2006.06512},
    arxivId = {2006.06512}
}

@article{Zhang2020,
    title = {{Stretchable all-dielectric metasurfaces with polarization-insensitive and full-spectrum response}},
    year = {2020},
    journal = {ACS Nano},
    author = {Zhang, Chen and Jing, Jixiang and Wu, Yunkai and Fan, Yubin and Yang, Wenhong and Wang, Shuai and Song, Qinghai and Xiao, Shumin},
    number = {2},
    month = {2},
    pages = {1418--1426},
    volume = {14},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.9b08228},
    doi = {10.1021/acsnano.9b08228},
    issn = {1936-0851}
}

@article{Wang2018e,
    title = {{Stretchable nanolasing from hybrid quadrupole plasmons}},
    year = {2018},
    journal = {Nano Letters},
    author = {Wang, Danqing and Bourgeois, Marc R and Lee, Won-Kyu and Li, Ran and Trivedi, Dhara and Knudson, Michael P and Wang, Weijia and Schatz, George C and Odom, Teri W},
    number = {7},
    month = {7},
    pages = {4549--4555},
    volume = {18},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.8b01774},
    doi = {10.1021/acs.nanolett.8b01774},
    issn = {1530-6984}
}

@article{Magno2017,
    title = {{Strong coupling and vortexes assisted slow light in plasmonic chain-SOI waveguide systems}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Magno, Giovanni and Fevrier, Mickael and Gogol, Philippe and Aassime, Abdelhanin and Bondi, Alexandre and M{\'{e}}gy, Robert and Dagens, Béatrice},
    number = {1},
    month = {12},
    pages = {7228},
    volume = {7},
    url = {www.nature.com/scientificreports http://www.nature.com/articles/s41598-017-07700-z},
    doi = {10.1038/s41598-017-07700-z},
    issn = {2045-2322}
}

@article{Gillibert2017,
    title = {{Strong coupling between localized surface plasmon and Bragg mode on aluminum nanocylinders grating deposited on aluminum film}},
    year = {2017},
    journal = {physica status solidi (a)},
    author = {Gillibert, Raymond and Tafer, Tassadit and Lamy de la Chapelle, Marc},
    number = {8},
    month = {8},
    pages = {1600793},
    volume = {214},
    url = {http://doi.wiley.com/10.1002/pssa.201600793},
    doi = {10.1002/pssa.201600793},
    issn = {18626300},
    keywords = {aluminum, nanocylinders, plasmons, surface plasmon resonances}
}

@article{Heilmann2020,
    title = {{Strong coupling between organic dye molecules and lattice modes of a dielectric nanoparticle array}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Heilmann, Rebecca and V{\"{a}}kev{\"{a}}inen, Aaro I and Martikainen, Jani-Petri and T{\"{o}}rm{\"{a}}, Päivi},
    number = {2},
    month = {2},
    pages = {267--276},
    volume = {9},
    url = {https://doi.org/10.1515/nanoph-2019-0371 http://www.degruyter.com/view/j/nanoph.ahead-of-print/nanoph-2019-0371/nanoph-2019-0371.xml http://www.degruyter.com/view/j/nanoph.2020.9.issue-2/nanoph-2019-0371/nanoph-2019-0371.xml},
    doi = {10.1515/nanoph-2019-0371},
    issn = {2192-8614},
    keywords = {Rabi splitting, dielectric nanoparticle arrays, organic dye molecules, strong coupling, surface lattice resonances}
}

@article{Lin2015a,
    title = {{Strong coupling between plasmonic gap modes and photonic lattice modes in DNA-assembled gold nanocube arrays}},
    year = {2015},
    journal = {Nano Letters},
    author = {Lin, Qing-Yuan and Li, Zhongyang and Brown, Keith A. and O'Brien, Matthew N. and Ross, Michael B. and Zhou, Yu and Butun, Serkan and Chen, Peng-Cheng and Schatz, George C. and Dravid, Vinayak P. and Aydin, Koray and Mirkin, Chad A.},
    number = {7},
    month = {7},
    pages = {4699--4703},
    volume = {15},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.5b01548},
    isbn = {1530-6992 (Electronic){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/acs.nanolett.5b01548},
    issn = {1530-6984},
    pmid = {26046948},
    keywords = {DNA-mediated assembly, Noble metal nanoparticles, gap mode, gold nanocubes, lattice mode, photonic, plasmonic}
}

@article{Thomas2017,
    title = {{Strong coupling of diffraction coupled plasmons and optical waveguide modes in gold stripe-dielectric nanostructures at telecom wavelengths}},
    year = {2017},
    journal = {Scientific Reports},
    author = {Thomas, Philip A. and Auton, Gregory H. and Kundys, Dmytro and Grigorenko, Alexander N. and Kravets, Vasyl G.},
    number = {1},
    month = {5},
    pages = {45196},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep45196},
    doi = {10.1038/srep45196},
    issn = {2045-2322}
}

@article{Ameling2011,
    title = {{Strong coupling of localized and surface plasmons to microcavity modes}},
    year = {2011},
    journal = {Optics Letters},
    author = {Ameling, Ralf and Dregely, Daniel and Giessen, Harald},
    number = {12},
    month = {6},
    pages = {2218},
    volume = {36},
    url = {https://www.osapublishing.org/DirectPDFAccess/897DF6B8-905C-6091-B9EE27D2F68F612F_217316/ol-36-12-2218.pdf?da=1&id=217316&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ol-36-12-2218},
    doi = {10.1364/OL.36.002218},
    issn = {0146-9592},
    keywords = {0502230, 2304555, 2406680, 2505403, OCIS codes}
}

@article{Novotny2010,
    title = {{Strong coupling, energy splitting, and level crossings: A classical perspective}},
    year = {2010},
    journal = {American Journal of Physics},
    author = {Novotny, Lukas},
    number = {11},
    month = {11},
    pages = {1199--1202},
    volume = {78},
    url = {http://aapt.scitation.org/doi/10.1119/1.3471177},
    doi = {10.1119/1.3471177},
    issn = {0002-9505}
}

@article{Karaveli2010,
    title = {{Strong enhancement of magnetic dipole emission in a multilevel electronic system}},
    year = {2010},
    journal = {Optics Letters},
    author = {Karaveli, Sinan and Zia, Rashid},
    number = {20},
    month = {10},
    pages = {3318--3320},
    volume = {35},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-35-20-3318},
    doi = {10.1364/OL.35.003318},
    issn = {0146-9592}
}

@article{Wang2017b,
    title = {{Strong Improvement of Long-Term Chemical and Thermal Stability of Plasmonic Silver Nanoantennas and Films}},
    year = {2017},
    journal = {Small},
    author = {Wang, Xiaolong and Santschi, Christian and Martin, Olivier J. F.},
    number = {28},
    month = {7},
    pages = {1700044},
    volume = {13},
    url = {http://doi.wiley.com/10.1002/smll.201700044},
    doi = {10.1002/smll.201700044},
    issn = {16136810},
    keywords = {Chemical and thermal stability, Humidity, Oxygen, Plasmonic silver nanostructure, Thin film}
}

@article{Ramezani2019,
    title = {{Strong light-matter coupling and exciton-polariton condensation in lattices of plasmonic nanoparticles [Invited]}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Ramezani, Mohammad and Berghuis, Matthijs and G{\'{o}}mez Rivas, Jaime},
    number = {7},
    month = {7},
    pages = {E88-E103},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.000E88 https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E88},
    doi = {10.1364/JOSAB.36.000E88},
    issn = {0740-3224}
}

@article{Ding2018,
    title = {{Strong magnetic resonances and largely enhanced second-harmonic generation of colloidal MoS 2 and ReS 2 @Au nanoantennas with assembled 2D nanosheets}},
    year = {2018},
    journal = {Nanoscale},
    author = {Ding, Si-Jing and Luo, Zhi-Jun and Xie, Ya-Ming and Pan, Gui-Ming and Qiu, Yun-Hang and Chen, Kai and Zhou, Li and Wang, Jianfang and Lin, Hai-Qing and Wang, Qu-Quan},
    number = {1},
    pages = {124--131},
    volume = {10},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C7NR06293A},
    doi = {10.1039/C7NR06293A},
    issn = {2040-3364},
    pmid = {29231226}
}

@article{Garcia-Etxarri2011,
    title = {{Strong magnetic response of submicron Silicon particles in the infrared}},
    year = {2011},
    journal = {Optics Express},
    author = {Garc{\'{i}}a-Etxarri, A. and G{\'{o}}mez-Medina, R. and Froufe-P{\'{e}}rez, L. S. and L{\'{o}}pez, C. and Chantada, L. and Scheffold, F. and Aizpurua, J. and Nieto-Vesperinas, M. and S{\'{a}}enz, J. J.},
    number = {6},
    month = {3},
    pages = {4815},
    volume = {19},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-19-6-4815},
    doi = {10.1364/OE.19.004815},
    issn = {1094-4087}
}

@article{Chen2019a,
    title = {{Strong nonlinear optical activity induced by lattice surface modes on plasmonic metasurface}},
    year = {2019},
    journal = {Nano Letters},
    author = {Chen, Shumei and Reineke, Bernhard and Li, Guixin and Zentgraf, Thomas and Zhang, Shuang},
    number = {9},
    month = {9},
    pages = {6278--6283},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.nanolett.9b02417},
    doi = {10.1021/acs.nanolett.9b02417},
    issn = {1530-6984},
    keywords = {Plasmonics, nonlinear photonic metasurface, optical activity, second harmonic generation}
}

@article{Rossi2019,
    title = {{Strong plasmon-molecule coupling at the nanoscale revealed by first-principles modeling}},
    year = {2019},
    journal = {Nature Communications},
    author = {Rossi, Tuomas P and Shegai, Timur and Erhart, Paul and Antosiewicz, Tomasz J},
    number = {1},
    month = {12},
    pages = {3336},
    volume = {10},
    url = {https://doi.org/10.1038/s41467-019-11315-5 http://www.nature.com/articles/s41467-019-11315-5},
    doi = {10.1038/s41467-019-11315-5},
    issn = {2041-1723}
}

@article{Ming2009,
    title = {{Strong Polarization Dependence of Plasmon-Enhanced Fluorescence on Single Gold Nanorods}},
    year = {2009},
    journal = {Nano Letters},
    author = {Ming, Tian and Zhao, Lei and Yang, Zhi and Chen, Huanjun and Sun, Lingdong and Wang, Jianfang and Yan, Chunhua},
    number = {11},
    month = {11},
    pages = {3896--3903},
    volume = {9},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl902095q http://pubs.acs.org/doi/abs/10.1021/nl902095q},
    doi = {10.1021/nl902095q},
    issn = {1530-6984}
}

@article{Wang2019g,
    title = {{Strong second-harmonic generation from Au–Al heterodimers}},
    year = {2019},
    journal = {Nanoscale},
    author = {Wang, Jiyong and Butet, Jérémy and Bernasconi, Gabriel David and Baudrion, Anne-Laure and L{\'{e}}v{\^{e}}que, Gaëtan and Horrer, Andreas and Horneber, Anke and Martin, Olivier J. F. and Meixner, Alfred J and Fleischer, Monika and Adam, Pierre-Michel and Zhang, Dai},
    number = {48},
    pages = {23475--23481},
    volume = {11},
    url = {www.rsc.org/ http://pubs.rsc.org/en/Content/ArticleLanding/2019/NR/C9NR07644A http://xlink.rsc.org/?DOI=C9NR07644A},
    doi = {10.1039/C9NR07644A},
    issn = {2040-3364}
}

@article{Yadav2020a,
    title = {{Strongly coupled exciton-surface lattice resonances engineer long-range energy propagation}},
    year = {2020},
    journal = {Nano Letters},
    author = {Yadav, Ravindra Kumar and Otten, Matthew and Wang, Weijia and Cortes, Cristian L and Gosztola, David J and Wiederrecht, Gary P. and Gray, Stephen K. and Odom, Teri W. and Basu, Jaydeep Kumar},
    number = {7},
    month = {7},
    pages = {5043--5049},
    volume = {20},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c01236},
    doi = {10.1021/acs.nanolett.0c01236},
    issn = {1530-6984}
}

@article{Wiecha2017a,
    title = {{Strongly Directional Scattering from Dielectric Nanowires}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Wiecha, Peter R. and Cuche, Aurélien and Arbouet, Arnaud and Girard, Christian and Colas Des Francs, Gérard and Lecestre, Aurélie and Larrieu, Guilhem and Fournel, Frank and Larrey, Vincent and Baron, Thierry and Paillard, Vincent},
    number = {8},
    pages = {2036--2046},
    volume = {4},
    doi = {10.1021/acsphotonics.7b00423},
    issn = {23304022},
    arxivId = {1704.07361},
    keywords = {Kerker's condition, Mie resonances, directional light scattering, high-index dielectric nanoparticles, nanowires, silicon photonics}
}

@article{Park2019,
    title = {{Structural color filters based on an all-dielectric metasurface exploiting silicon-rich silicon nitride nanodisks}},
    year = {2019},
    journal = {Optics Express},
    author = {Park, Chul-Soon and Koirala, Ishwor and Gao, Song and Shrestha, Vivek Raj and Lee, Sang-Shin and Choi, Duk-Yong},
    number = {2},
    month = {1},
    pages = {667--679},
    volume = {27},
    url = {https://doi.org/10.1364/OE.27.000667 https://www.osapublishing.org/abstract.cfm?URI=oe-27-2-667},
    doi = {10.1364/OE.27.000667},
    issn = {1094-4087}
}

@article{Cheng2015a,
    title = {{Structural color printing based on plasmonic metasurfaces of perfect light absorption}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Cheng, Fei and Gao, Jie and Luk, Ting S. and Yang, Xiaodong},
    number = {1},
    month = {9},
    pages = {11045},
    volume = {5},
    url = {http://www.nature.com/articles/srep11045},
    doi = {10.1038/srep11045},
    issn = {2045-2322}
}

@article{Yang2020a,
    title = {{Structural Colors Enabled by Lattice Resonance on Silicon Nitride Metasurfaces}},
    year = {2020},
    journal = {ACS Nano},
    author = {Yang, Jhen-hong and Babicheva, Viktoriia E and Yu, Min-wen and Lu, Tien-chang and Lin, Tzy-rong and Chen, Kuo-ping},
    number = {5},
    month = {5},
    pages = {5678--5685},
    volume = {14},
    url = {https://pubs.acs.org/doi/10.1021/acsnano.0c00185},
    doi = {10.1021/acsnano.0c00185},
    issn = {1936-0851}
}

@article{Wang2018k,
    title = {{Structural engineering in plasmon nanolasers}},
    year = {2018},
    journal = {Chemical Reviews},
    author = {Wang, Danqing and Wang, Weijia and Knudson, Michael P. and Schatz, George C. and Odom, Teri W.},
    number = {6},
    month = {3},
    pages = {2865--2881},
    volume = {118},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.chemrev.7b00424 http://pubs.acs.org/doi/10.1021/acs.chemrev.7b00424 https://pubs.acs.org/doi/10.1021/acs.chemrev.7b00424},
    doi = {10.1021/acs.chemrev.7b00424},
    issn = {0009-2665}
}

@article{Carrillo2004,
    title = {{Structural FTIR analysis and thermal characterisation of lyocell and viscose-type fibres}},
    year = {2004},
    journal = {European Polymer Journal},
    author = {Carrillo, F and Colom, X and Su{\~{n}}ol, J.J and Saurina, J},
    number = {9},
    month = {9},
    pages = {2229--2234},
    volume = {40},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0014305704001715},
    doi = {10.1016/j.eurpolymj.2004.05.003},
    issn = {00143057}
}

@article{Kaiser1994,
    title = {{Structural resonances in a coated sphere: investigation of the volume-averaged source function and resonance positions}},
    year = {1994},
    journal = {Applied Optics},
    author = {Kaiser, T. and Lange, S. and Schweiger, G.},
    number = {33},
    month = {11},
    pages = {7789},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-33-33-7789},
    doi = {10.1364/AO.33.007789},
    issn = {0003-6935}
}

@article{Nielsen2001,
    title = {{Studies of the Structure of Insulin Fibrils by Fourier Transform Infrared (FTIR) Spectroscopy and Electron Microscopy}},
    year = {2001},
    journal = {Journal of Pharmaceutical Sciences},
    author = {Nielsen, Liza and Frokjaer, Sven and Carpenter, John F. and Brange, Jens},
    number = {1},
    month = {1},
    pages = {29--37},
    volume = {90},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022354916307006},
    doi = {10.1002/1520-6017(200101)90:1<29::AID-JPS4>3.0.CO;2-4},
    issn = {00223549}
}

@article{Tervo2018,
    title = {{Sub-diffractional waveguiding by mid-infrared plasmonic resonators in semiconductor nanowires}},
    year = {2018},
    journal = {Nanoscale},
    author = {Tervo, Eric J and Boyuk, Dmitriy S and Cola, Baratunde A. and Zhang, Zhuomin M. and Filler, Michael A.},
    number = {12},
    pages = {5708--5716},
    volume = {10},
    url = {http://pubs.rsc.org/en/Content/ArticleLanding/2018/NR/C8NR00701B http://xlink.rsc.org/?DOI=C8NR00701B},
    doi = {10.1039/C8NR00701B},
    issn = {2040-3364}
}

@article{Vakevainen2020,
    title = {{Sub-picosecond thermalization dynamics in condensation of strongly coupled lattice plasmons}},
    year = {2020},
    journal = {Nature Communications},
    author = {V{\"{a}}kev{\"{a}}inen, Aaro I. and Moilanen, Antti J. and Ne{\v{c}}ada, Marek and Hakala, Tommi K and Daskalakis, Konstantinos S and T{\"{o}}rm{\"{a}}, Päivi},
    number = {1},
    month = {12},
    pages = {3139},
    volume = {11},
    url = {http://www.nature.com/articles/s41467-020-16906-1},
    doi = {10.1038/s41467-020-16906-1},
    issn = {2041-1723}
}

@article{Berzins2019,
    title = {{Submicrometer Nanostructure-Based RGB Filters for CMOS Image Sensors}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Berzin{\v{s}}, Jonas and Fasold, Stefan and Pertsch, Thomas and B{\"{a}}umer, Stefan M. B. and Setzpfandt, Frank},
    month = {3},
    pages = {acsphotonics.9b00021},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00021},
    doi = {10.1021/acsphotonics.9b00021},
    issn = {2330-4022},
    keywords = {RGB, color filter, dielectric nanostructures, image sensor, submicrometer pixel}
}

@article{Koshelev2020,
    title = {{Subwavelength dielectric resonators for nonlinear nanophotonics}},
    year = {2020},
    journal = {Science},
    author = {Koshelev, Kirill and Kruk, Sergey and Melik-Gaykazyan, Elizaveta and Choi, Jae-Hyuck and Bogdanov, Andrey and Park, Hong-Gyu and Kivshar, Yuri},
    number = {6475},
    month = {1},
    pages = {288--292},
    volume = {367},
    url = {http://www.sciencemag.org/lookup/doi/10.1126/science.aaz3985},
    doi = {10.1126/science.aaz3985},
    issn = {0036-8075}
}

@article{Lawandy2007,
    title = {{Subwavelength lasers}},
    year = {2007},
    journal = {Applied Physics Letters},
    author = {Lawandy, Nabil M},
    number = {14},
    month = {4},
    pages = {143104},
    volume = {90},
    url = {https://doi.org/10.1063/1.2719035 http://aip.scitation.org/doi/10.1063/1.2719035},
    doi = {10.1063/1.2719035},
    issn = {0003-6951}
}

@article{Huntington2014,
    title = {{Subwavelength lattice optics by evolutionary design}},
    year = {2014},
    journal = {Nano Letters},
    author = {Huntington, Mark D. and Lauhon, Lincoln J. and Odom, Teri W.},
    number = {12},
    month = {12},
    pages = {7195--7200},
    volume = {14},
    url = {http://pubs.acs.org/doi/10.1021/nl5040573},
    doi = {10.1021/nl5040573},
    issn = {1530-6984}
}

@article{Roberts2014,
    title = {{Subwavelength plasmonic color printing protected for ambient use}},
    year = {2014},
    journal = {Nano Letters},
    author = {Roberts, Alexander S. and Pors, Anders and Albrektsen, Ole and Bozhevolnyi, Sergey I.},
    number = {2},
    month = {2},
    pages = {783--787},
    volume = {14},
    url = {https://pubs.acs.org/doi/10.1021/nl404129n},
    isbn = {1530-6992 (Electronic){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/nl404129n},
    issn = {1530-6984},
    pmid = {24392819},
    keywords = {Plasmonics, color printing, gap surface plasmons, metasurfaces, subwavelength optics}
}

@article{Savelev2014,
    title = {{Subwavelength waveguides composed of dielectric nanoparticles}},
    year = {2014},
    journal = {Physical Review B},
    author = {Savelev, Roman S. and Slobozhanyuk, Alexey P. and Miroshnichenko, Andrey E. and Kivshar, Yuri S. and Belov, Pavel A.},
    number = {3},
    month = {1},
    pages = {035435},
    volume = {89},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.89.035435},
    doi = {10.1103/PhysRevB.89.035435},
    issn = {1098-0121},
    arxivId = {1701.07303}
}

@article{Pendleton2001,
    title = {{Sum rules for products of light scattering functions}},
    year = {2001},
    journal = {Journal of the Optical Society of America A},
    author = {Pendleton, J. David},
    number = {3},
    month = {3},
    pages = {610--613},
    volume = {18},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-18-3-610},
    doi = {10.1364/JOSAA.18.000610},
    issn = {1084-7529}
}

@article{Kostyukov19JQSRT,
    title = {{Super-efficient laser hyperthermia of malignant cells with core-shell nanoparticles based on alternative plasmonic materials}},
    year = {2019},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Kostyukov, Artem S. and Ershov, Alexander E. and Gerasimov, Valeriy S. and Filimonov, Sergey A. and Rasskazov, Ilia L. and Karpov, Sergey V.},
    month = {10},
    pages = {106599},
    volume = {236},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407319301748},
    doi = {10.1016/j.jqsrt.2019.106599},
    issn = {00224073}
}

@article{Thackray2015,
    title = {{Super-narrow, extremely high quality collective plasmon resonances at telecom wavelengths and their application in a hybrid graphene-plasmonic modulator}},
    year = {2015},
    journal = {Nano Letters},
    author = {Thackray, Benjamin D and Thomas, Philip A and Auton, Gregory H and Rodriguez, Francisco J and Marshall, Owen P and Kravets, Vasyl G and Grigorenko, Alexander N},
    number = {5},
    month = {5},
    pages = {3519--3523},
    volume = {15},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.nanolett.5b00930 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.5b00930},
    doi = {10.1021/acs.nanolett.5b00930},
    issn = {1530-6984},
    keywords = {Diffraction coupled, active plasmonics, graphene, modulation, nanoarray, plasmon resonance}
}

@article{Sadeghi2019,
    title = {{Super-plasmonic cavity resonances in arrays of flat metallic nanoantennas}},
    year = {2019},
    journal = {Journal of Optics},
    author = {Sadeghi, Seyed M and Gutha, Rithvik Reddy and Hatef, Ali},
    number = {3},
    month = {3},
    pages = {035001},
    volume = {21},
    url = {http://iopscience.iop.org/article/10.1088/2040-8986/ab0007 http://stacks.iop.org/2040-8986/21/i=3/a=035001?key=crossref.6f99a76ef2033b8e0fe17124d6a91a40},
    doi = {10.1088/2040-8986/ab0007},
    issn = {2040-8978}
}

@article{Hamans2019,
    title = {{Super-resolution mapping of enhanced emission by collective plasmonic resonances}},
    year = {2019},
    journal = {ACS Nano},
    author = {Hamans, Ruben F and Parente, Matteo and Castellanos, Gabriel W and Ramezani, Mohammad and G{\'{o}}mez Rivas, Jaime and Baldi, Andrea},
    number = {4},
    month = {4},
    pages = {4514--4521},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b00132 https://pubs.acs.org/doi/10.1021/acsnano.9b00132},
    doi = {10.1021/acsnano.9b00132},
    issn = {1936-0851},
    keywords = {collective resonances, light−matter interaction, nanophotonics, plasmonics, single molecule localization, super-resolution microscopy}
}

@article{Maslovski2018,
    title = {{Superabsorbing metamaterial wormhole: Physical modeling and wave interaction effects}},
    year = {2018},
    journal = {Physical Review B},
    author = {Maslovski, Stanislav I and Ferreira, Hugo R L and Medvedev, Iurii O and Br{\'{a}}s, Nuno G B},
    number = {24},
    month = {12},
    pages = {245143},
    volume = {98},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.98.245143 https://link.aps.org/doi/10.1103/PhysRevB.98.245143},
    doi = {10.1103/PhysRevB.98.245143},
    issn = {2469-9950},
    keywords = {doi:10.1103/PhysRevB.98.245143 url:https://doi.org}
}

@article{Kim2016,
    title = {{Superabsorbing, Artificial Metal Films Constructed from Semiconductor Nanoantennas}},
    year = {2016},
    journal = {Nano Letters},
    author = {Kim, Soo Jin and Park, Junghyun and Esfandyarpour, Majid and Pecora, Emanuele F. and Kik, Pieter G. and Brongersma, Mark L.},
    number = {6},
    month = {6},
    pages = {3801--3808},
    volume = {16},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.6b01198},
    isbn = {1530-6992 (Electronic){\textbackslash}r1530-6984 (Linking)},
    doi = {10.1021/acs.nanolett.6b01198},
    issn = {1530-6984},
    pmid = {27149008},
    keywords = {Metafilm, Mie resonance, germanium nanobeam, light absorption, semiconductor nanoantenna}
}

@article{Mirzaei2015,
    title = {{Superabsorption of light by multilayer nanowires}},
    year = {2015},
    journal = {Nanoscale},
    author = {Mirzaei, Ali and Shadrivov, Ilya V and Miroshnichenko, Andrey E and Kivshar, Yuri S},
    number = {42},
    pages = {17658--17663},
    volume = {7},
    url = {www.rsc.org/nanoscale http://xlink.rsc.org/?DOI=C5NR06268C},
    doi = {10.1039/C5NR06268C},
    issn = {2040-3364}
}

@article{Ladutenko2015,
    title = {{Superabsorption of light by nanoparticles}},
    year = {2015},
    journal = {Nanoscale},
    author = {Ladutenko, Konstantin and Belov, Pavel and Pe{\~{n}}a-Rodr{\'{i}}guez, Ovidio and Mirzaei, Ali and Miroshnichenko, Andrey E and Shadrivov, Ilya V},
    number = {45},
    pages = {18897--18901},
    volume = {7},
    url = {http://www.ncbi.nlm.nih.gov/pubmed/26462974 http://xlink.rsc.org/?DOI=C5NR06268C http://xlink.rsc.org/?DOI=C5NR05468K},
    isbn = {2040-3372 (Electronic){\textbackslash}r2040-3364 (Linking)},
    doi = {10.1039/C5NR05468K},
    issn = {2040-3364},
    pmid = {26462974}
}

@article{Moroz2011,
    title = {{Superconvergent representation of the Gersten–Nitzan and Ford–Weber nonradiative rates}},
    year = {2011},
    journal = {Journal of Physical Chemistry C},
    author = {Moroz, Alexander},
    number = {40},
    month = {10},
    pages = {19546--19556},
    volume = {115},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/jp2057833},
    doi = {10.1021/jp2057833},
    issn = {1932-7447}
}

@article{Krasnok2014,
    title = {{Superdirective dielectric nanoantennas}},
    year = {2014},
    journal = {Nanoscale},
    author = {Krasnok, Alexander E. and Simovski, Constantin R. and Belov, Pavel A. and Kivshar, Yuri S.},
    number = {13},
    pages = {7354--7361},
    volume = {6},
    url = {http://xlink.rsc.org/?DOI=C4NR01231C},
    doi = {10.1039/C4NR01231C},
    issn = {2040-3364}
}

@article{Stebunov2018,
    title = {{Superior Sensitivity of Copper-Based Plasmonic Biosensors}},
    year = {2018},
    journal = {Langmuir},
    author = {Stebunov, Yury V. and Yakubovsky, Dmitry I. and Fedyanin, Dmitry Yu. and Arsenin, Aleksey V. and Volkov, Valentyn S.},
    number = {15},
    month = {4},
    pages = {4681--4687},
    volume = {34},
    url = {http://pubs.acs.org/doi/10.1021/acs.langmuir.8b00276 https://pubs.acs.org/doi/10.1021/acs.langmuir.8b00276},
    doi = {10.1021/acs.langmuir.8b00276},
    issn = {0743-7463}
}

@article{Wang2015d,
    title = {{Superlattice plasmons in hierarchical Au nanoparticle arrays}},
    year = {2015},
    journal = {ACS Photonics},
    author = {Wang, Danqing and Yang, Ankun and Hryn, Alexander J and Schatz, George C and Odom, Teri W},
    number = {12},
    month = {12},
    pages = {1789--1794},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.5b00546 http://pubs.acs.org/doi/10.1021/acsphotonics.5b00546},
    doi = {10.1021/acsphotonics.5b00546},
    issn = {2330-4022}
}

@article{Gross1982,
    title = {{Superradiance: An essay on the theory of collective spontaneous emission}},
    year = {1982},
    journal = {Physics Reports},
    author = {Gross, M. and Haroche, S.},
    number = {5},
    pages = {301--396},
    volume = {93},
    doi = {10.1016/0370-1573(82)90102-8},
    issn = {03701573}
}

@article{Guo2016b,
    title = {{Superresolution imaging of the local density of states in plasmon lattices}},
    year = {2016},
    journal = {Optica},
    author = {Guo, Ke and Verschuuren, Marc A. and Koenderink, A. Femius},
    number = {3},
    month = {3},
    pages = {289--298},
    volume = {3},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-3-3-289},
    doi = {10.1364/OPTICA.3.000289},
    issn = {2334-2536}
}

@article{Huang2014,
    title = {{Superscattering of light from core-shell nonlocal plasmonic nanoparticles}},
    year = {2014},
    journal = {Journal of Physical Chemistry C},
    author = {Huang, Y. and Gao, L.},
    number = {51},
    month = {12},
    pages = {30170--30178},
    volume = {118},
    url = {https://pubs.acs.org/doi/10.1021/jp508289z},
    doi = {10.1021/jp508289z},
    issn = {1932-7447}
}

@article{Ruan2010,
    title = {{Superscattering of light from subwavelength nanostructures}},
    year = {2010},
    journal = {Physical Review Letters},
    author = {Ruan, Zhichao and Fan, Shanhui},
    number = {1},
    month = {6},
    pages = {013901},
    volume = {105},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.105.013901 https://link.aps.org/doi/10.1103/PhysRevLett.105.013901},
    doi = {10.1103/PhysRevLett.105.013901},
    issn = {0031-9007},
    keywords = {4225{\`{A}}p, 7866Bz, PACS numbers}
}

@article{Kongsuwan2018,
    title = {{Suppressed quenching and strong-coupling of Purcell-enhanced single-molecule emission in plasmonic nanocavities}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Kongsuwan, Nuttawut and Demetriadou, Angela and Chikkaraddy, Rohit and Benz, Felix and Turek, Vladimir A. and Keyser, Ulrich F. and Baumberg, Jeremy J. and Hess, Ortwin},
    number = {1},
    month = {1},
    pages = {186--191},
    volume = {5},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00668 http://pubs.acs.org/doi/10.1021/acsphotonics.7b00668},
    doi = {10.1021/acsphotonics.7b00668},
    issn = {2330-4022},
    keywords = {fluorescence enhancement, light−matter strong coupling, nanophotonics, nanoplasmonics, quenching}
}

@article{Park2013,
    title = {{Suppression of Quenching in Plasmon-Enhanced Luminescence via Rapid Intraparticle Energy Transfer in Doped Quantum Dots}},
    year = {2013},
    journal = {ACS Nano},
    author = {Park, Yerok and Pravitasari, Arika and Raymond, Jeffery E. and Batteas, James D. and Son, Dong Hee},
    number = {12},
    month = {12},
    pages = {10544--10551},
    volume = {7},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/nn405101h},
    doi = {10.1021/nn405101h},
    issn = {1936-0851},
    keywords = {doped semiconducting nanocrystals, plasmonics}
}

@article{Gerasimov16OE,
    title = {{Suppression of surface plasmon resonance in Au nanoparticles upon transition to the liquid state}},
    year = {2016},
    journal = {Optics Express},
    author = {Gerasimov, V S and Ershov, A E and Gavrilyuk, A P and Karpov, S V and {\AA}gren, H and Polyutov, S P},
    number = {23},
    month = {11},
    pages = {26851--26856},
    volume = {24},
    url = {https://www.osapublishing.org/DirectPDFAccess/0EF172FA-092C-BB75-3BE62958D516FA9E_354506/oe-24-23-26851.pdf?da=1&id=354506&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-24-23-26851},
    doi = {10.1364/OE.24.026851},
    issn = {1094-4087}
}

@article{Abeles1948,
    title = {{Sur la propagation des ondes {\'{e}}lectromagn{\'{e}}tiques dans les milieux sratifi{\'{e}}s}},
    year = {1948},
    journal = {Annales de Physique},
    author = {Abel{\`{e}}s, Florin},
    number = {3},
    month = {4},
    pages = {504--520},
    volume = {12},
    url = {http://www.annphys.org/10.1051/anphys/194812030504},
    doi = {10.1051/anphys/194812030504},
    issn = {0003-4169}
}

@article{Kundu2008,
    title = {{Surface enhanced infrared absorption (SEIRA) spectroscopy on nanoshell aggregate substrates}},
    year = {2008},
    journal = {Chemical Physics Letters},
    author = {Kundu, Janardan and Le, Fei and Nordlander, Peter and Halas, Naomi J.},
    number = {1-3},
    month = {2},
    pages = {115--119},
    volume = {452},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0009261407016533},
    doi = {10.1016/j.cplett.2007.12.042},
    issn = {00092614}
}

@article{Kerker1980,
    title = {{Surface enhanced Raman scattering (SERS) by molecules adsorbed at spherical particles}},
    year = {1980},
    journal = {Applied Optics},
    author = {Kerker, M. and Wang, D.-S. and Chew, H.},
    number = {19},
    month = {10},
    pages = {3373--3388},
    volume = {19},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ao-19-19-3373},
    doi = {10.1364/AO.19.003373},
    issn = {0003-6935},
    pmid = {20309031}
}

@article{Coluccio2017,
    title = {{Surface enhanced thermo lithography}},
    year = {2017},
    journal = {Microelectronic Engineering},
    author = {Coluccio, Maria Laura and Alabastri, Alessandro and Bonanni, Simon and Majewska, Roksana and Dattola, Elisabetta and Barberio, Marianna and Candeloro, Patrizio and Perozziello, Gerardo and Mollace, Vincenzo and Di Fabrizio, Enzo and Gentile, Francesco},
    month = {4},
    pages = {52--58},
    volume = {174},
    url = {http://ac.els-cdn.com/S0167931717300047/1-s2.0-S0167931717300047-main.pdf?_tid=2ed9605e-67f7-11e7-b150-00000aacb35d&acdnat=1499969880_6b1bfdcaac75915058c3e7826563cc65 http://linkinghub.elsevier.com/retrieve/pii/S0167931717300047},
    doi = {10.1016/j.mee.2017.01.004},
    issn = {01679317},
    keywords = {Electroless deposition, Polyphthalaldehyde (PPA) polymer, Silver nanoparticles, Surface enhanced thermo lithography, Thermo-plasmonics}
}

@article{Mbarak2020,
    title = {{Surface lattice resonance based magneto-plasmonic switch in NiFe patterned nano-structure}},
    year = {2020},
    author = {Mbarak, H. and Hamidi, S. M. and Belotelov, V. I. and Chernov, A. I. and Mohajerani, E. and Zaatar, Y.},
    month = {5},
    url = {http://arxiv.org/abs/2005.10913},
    arxivId = {2005.10913}
}

@article{Kataja2015,
    title = {{Surface lattice resonances and magneto-optical response in magnetic nanoparticle arrays}},
    year = {2015},
    journal = {Nature Communications},
    author = {Kataja, M. and Hakala, T. K. and Julku, A. and Huttunen, M. J. and van Dijken, S. and T{\"{o}}rm{\"{a}}, P.},
    number = {1},
    month = {11},
    pages = {7072},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/doifinder/10.1038/ncomms8072 http://www.nature.com/articles/ncomms8072},
    doi = {10.1038/ncomms8072},
    issn = {2041-1723}
}

@article{Yu2018,
    title = {{Surface lattice resonances based on parallel coupling in metal-insulator-metal stacks}},
    year = {2018},
    journal = {Optics Express},
    author = {Yu, Aisheng and Li, Wei and Wang, Yuelin and Li, Tie},
    number = {16},
    month = {8},
    pages = {20695--20707},
    volume = {26},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-26-16-20695},
    doi = {10.1364/OE.26.020695},
    issn = {1094-4087}
}

@article{Zakharko2016,
    title = {{Surface lattice resonances for enhanced and directional electroluminescence at high current densities}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Zakharko, Yuriy and Held, Martin and Graf, Arko and R{\"{o}}dlmeier, Tobias and Eckstein, Ralph and Hernandez-Sosa, Gerardo and H{\"{a}}hnlein, Bernd and Pezoldt, Jörg and Zaumseil, Jana},
    number = {12},
    month = {12},
    pages = {2225--2230},
    volume = {3},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.6b00491},
    doi = {10.1021/acsphotonics.6b00491},
    issn = {2330-4022}
}

@article{Humphrey2016,
    title = {{Surface lattice resonances in plasmonic arrays of asymmetric disc dimers}},
    year = {2016},
    journal = {ACS Photonics},
    author = {Humphrey, Alastair D and Meinzer, Nina and Starkey, Timothy A and Barnes, William L},
    number = {4},
    month = {4},
    pages = {634--639},
    volume = {3},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.5b00727 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.5b00727},
    doi = {10.1021/acsphotonics.5b00727},
    issn = {2330-4022},
    keywords = {collective array resonances, dark modes, nanoparticle array, near-field coupling, plasmonics, surface-lattice resonances}
}

@article{Czaplicki2016,
    title = {{Surface lattice resonances in second-harmonic generation from metasurfaces}},
    year = {2016},
    journal = {Optics Letters},
    author = {Czaplicki, Robert and Kiviniemi, Antti and Laukkanen, Janne and Lehtolahti, Joonas and Kuittinen, Markku and Kauranen, Martti},
    number = {12},
    month = {6},
    pages = {2684--2687},
    volume = {41},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-41-12-2684},
    doi = {10.1364/OL.41.002684},
    issn = {0146-9592}
}

@article{Juodenas2019,
    title = {{Surface lattice resonances in self-assembled arrays of monodisperse Ag cuboctahedra}},
    year = {2019},
    journal = {ACS Nano},
    author = {Juod{\.{e}}nas, Mindaugas and Tamulevi{\v{c}}ius, Tomas and Henzie, Joel and Erts, Donats and Tamulevi{\v{c}}ius, Sigitas},
    number = {8},
    month = {8},
    pages = {9038--9047},
    volume = {13},
    url = {www.acsnano.org http://pubs.acs.org/doi/10.1021/acsnano.9b03191},
    doi = {10.1021/acsnano.9b03191},
    issn = {1936-0851}
}

@article{Tan2019,
    title = {{Surface lattice resonances in THz metamaterials}},
    year = {2019},
    journal = {Photonics},
    author = {Tan, T.C. and Plum, E. and Singh, R.},
    number = {3},
    month = {6},
    pages = {75},
    volume = {6},
    url = {https://www.mdpi.com/2304-6732/6/3/75},
    doi = {10.3390/photonics6030075},
    issn = {2304-6732},
    keywords = {di ff raction, metamaterials, surface lattice resonances, terahertz}
}

@article{Rodriguez2013,
    title = {{Surface lattice resonances strongly coupled to Rhodamine 6G excitons: tuning the plasmon-exciton-polariton mass and composition}},
    year = {2013},
    journal = {Optics Express},
    author = {Rodriguez, S.R.K. and Rivas, J. Gómez},
    number = {22},
    month = {11},
    pages = {27411--27421},
    volume = {21},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-22-27411},
    doi = {10.1364/OE.21.027411},
    issn = {1094-4087}
}

@article{Vecchi2009a,
    title = {{Surface modes in plasmonic crystals induced by diffractive coupling of nanoantennas}},
    year = {2009},
    journal = {Physical Review B},
    author = {Vecchi, G and Giannini, V and G{\'{o}}mez Rivas, J.},
    number = {20},
    month = {11},
    pages = {201401},
    volume = {80},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.80.201401 https://link.aps.org/doi/10.1103/PhysRevB.80.201401},
    doi = {10.1103/PhysRevB.80.201401},
    issn = {1098-0121}
}

@article{Sedlmeier2015,
    title = {{Surface modification and characterization of photon-upconverting nanoparticles for bioanalytical applications}},
    year = {2015},
    journal = {Chem. Soc. Rev.},
    author = {Sedlmeier, Andreas and Gorris, Hans H},
    number = {6},
    pages = {1526--1560},
    volume = {44},
    url = {http://xlink.rsc.org/?DOI=C4CS00186A},
    doi = {10.1039/C4CS00186A},
    issn = {0306-0012}
}

@article{Bergman2003,
    title = {{Surface plasmon amplification by stimulated emission of radiation: quantum generation of coherent surface plasmons in nanosystems}},
    year = {2003},
    journal = {Physical Review Letters},
    author = {Bergman, David J and Stockman, Mark I},
    number = {2},
    month = {1},
    pages = {027402},
    volume = {90},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.90.027402},
    doi = {10.1103/PhysRevLett.90.027402},
    issn = {0031-9007}
}

@article{Wang2015e,
    title = {{Surface plasmon enhanced up-conversion from NaYF 4 :Yb/Er/Gd nano-rods}},
    year = {2015},
    journal = {Physical Chemistry Chemical Physics},
    author = {Wang, Penghui and Li, Zhiqiang and Salcedo, Walter J and Sun, Zhuo and Huang, Sumei and Brolo, Alexandre G},
    number = {24},
    pages = {16170--16177},
    volume = {17},
    url = {www.rsc.org/pccp http://xlink.rsc.org/?DOI=C5CP02249E},
    doi = {10.1039/C5CP02249E},
    issn = {1463-9076}
}

@article{Chang2005,
    title = {{Surface plasmon generation and light transmission by isolated nanoholes and arrays of nanoholes in thin metal films}},
    year = {2005},
    journal = {Optics Express},
    author = {Chang, Shih-Hui and Gray, Stephen K. and Schatz, George C.},
    number = {8},
    pages = {3150--3165},
    volume = {13},
    url = {http://www.opticsexpress.org/abstract.cfm?URI=OPEX-12-16-3618 https://www.osapublishing.org/oe/abstract.cfm?uri=oe-13-8-3150},
    doi = {10.1364/OPEX.13.003150},
    issn = {1094-4087}
}

@article{VanBeijnum2013,
    title = {{Surface plasmon lasing observed in metal hole arrays}},
    year = {2013},
    journal = {Physical Review Letters},
    author = {van Beijnum, Frerik and van Veldhoven, Peter J. and Geluk, Erik Jan and de Dood, Michiel J. A. and 't Hooft, Gert W. and van Exter, Martin P.},
    number = {20},
    month = {5},
    pages = {206802},
    volume = {110},
    url = {https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.110.206802 https://link.aps.org/doi/10.1103/PhysRevLett.110.206802},
    doi = {10.1103/PhysRevLett.110.206802},
    issn = {0031-9007}
}

@article{Radko2007,
    title = {{Surface plasmon polariton beam focusing with parabolic nanoparticle chains}},
    year = {2007},
    journal = {Optics Express},
    author = {Radko, Ilya P. and Bozhevolnyi, Sergey I. and Evlyukhin, Andrey B. and Boltasseva, Alexandra},
    number = {11},
    pages = {6576},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-11-6576},
    isbn = {1094-4087 (Electronic){\textbackslash}r1094-4087 (Linking)},
    doi = {10.1364/OE.15.006576},
    issn = {1094-4087},
    pmid = {19546966}
}

@article{Rasskazov14PRB,
    title = {{Surface plasmon polaritons in curved chains of metal nanoparticles}},
    year = {2014},
    journal = {Physical Review B},
    author = {Rasskazov, Ilia L and Karpov, Sergei V and Markel, Vadim A},
    number = {7},
    month = {8},
    pages = {075405},
    volume = {90},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.90.075405},
    doi = {10.1103/PhysRevB.90.075405},
    issn = {1098-0121}
}

@article{Ding2014a,
    title = {{Surface Plasmon Resonance Enhanced Light Absorption and Photothermal Therapy in the Second Near-Infrared Window}},
    year = {2014},
    journal = {Journal of the American Chemical Society},
    author = {Ding, Xianguang and Liow, Chi Hao and Zhang, Mengxin and Huang, Renjun and Li, Chunyan and Shen, He and Liu, Mengya and Zou, Yu and Gao, Nan and Zhang, Zhijun and Li, Yonggang and Wang, Qiangbin and Li, Shuzhou and Jiang, Jiang},
    number = {44},
    month = {11},
    pages = {15684--15693},
    volume = {136},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/ja508641z},
    doi = {10.1021/ja508641z},
    issn = {0002-7863}
}

@article{Jain2007,
    title = {{Surface plasmon resonance sensitivity of metal nanostructures: Physical basis and universal scaling in metal nanoshells}},
    year = {2007},
    journal = {Journal of Physical Chemistry C},
    author = {Jain, Prashant K. and El-Sayed, Mostafa A.},
    number = {47},
    month = {11},
    pages = {17451--17454},
    volume = {111},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/jp0773177},
    doi = {10.1021/jp710780j},
    issn = {1932-7447}
}

@article{Ershov2017,
    title = {{Surface plasmon resonances in liquid metal nanoparticles}},
    year = {2017},
    journal = {Applied Physics B},
    author = {Ershov, A E and Gerasimov, V. S. and Gavrilyuk, A. P. and Karpov, S. V.},
    number = {6},
    month = {6},
    pages = {182},
    volume = {123},
    url = {http://link.springer.com/10.1007/s00340-017-6755-2},
    doi = {10.1007/s00340-017-6755-2},
    issn = {0946-2171}
}

@article{Nishijima2012,
    title = {{Surface plasmon resonances in periodic and random patterns of gold nano-disks for broadband light harvesting}},
    year = {2012},
    journal = {Optics Express},
    author = {Nishijima, Yoshiaki and Rosa, Lorenzo and Juodkazis, Saulius},
    number = {10},
    month = {5},
    pages = {11466--11477},
    volume = {20},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-20-10-11466},
    doi = {10.1364/OE.20.011466},
    issn = {1094-4087},
    keywords = {Multiple scattering, Nanomaterials, Nanostructure fabrication, Plasmonics, Subwavelength structures, Surface plasmons, nanostructures}
}

@article{Ding2010,
    title = {{Surface plasmon resonances in silver Bowtie nanoantennas with varied bow angles}},
    year = {2010},
    journal = {Journal of Applied Physics},
    author = {Ding, Wei and Bachelot, Renaud and Kostcheev, Sergei and Royer, Pascal and Espiau de Lamaestre, Roch},
    number = {12},
    month = {12},
    pages = {124314},
    volume = {108},
    url = {http://aip.scitation.org/doi/10.1063/1.3524504},
    doi = {10.1063/1.3524504},
    issn = {0021-8979}
}

@article{Udagedara2011,
    title = {{Surface plasmon-polariton propagation in piecewise linear chains of composite nanospheres: The role of optical gain and chain layout}},
    year = {2011},
    journal = {Optics Express},
    author = {Udagedara, Indika B. and Rukhlenko, Ivan D. and Premaratne, Malin},
    number = {21},
    month = {10},
    pages = {19973},
    volume = {19},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-19-21-19973},
    doi = {10.1364/OE.19.019973},
    issn = {1094-4087},
    keywords = {Integrated optics, Plasmonics, Subwavelength structures, Surface plasmons, nanostructures}
}

@article{Ghaemi1998,
    title = {{Surface plasmons enhance optical transmission through subwavelength holes}},
    year = {1998},
    journal = {Physical Review B},
    author = {Ghaemi, H F and Thio, Tineke and Grupp, D E and Ebbesen, T W and Lezec, H J},
    number = {11},
    month = {9},
    pages = {6779--6782},
    volume = {58},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.58.6779},
    doi = {10.1103/PhysRevB.58.6779},
    issn = {0163-1829}
}

@article{Weissker2015,
    title = {{Surface plasmons in quantum-sized noble-metal clusters: TDDFT quantum calculations and the classical picture of charge oscillations}},
    year = {2015},
    journal = {Phys. Chem. Chem. Phys.},
    author = {Weissker, Hans-Christian and L{\'{o}}pez-Lozano, Xóchitl},
    number = {42},
    pages = {28379--28386},
    volume = {17},
    url = {http://xlink.rsc.org/?DOI=C5CP01177A},
    doi = {10.1039/C5CP01177A},
    issn = {1463-9076}
}

@article{Xiong2013,
    title = {{Surface waves in three-dimensional electromagnetic composites and their effect on homogenization}},
    year = {2013},
    journal = {Optics Express},
    author = {Xiong, Xiaoyan Y.Z. and Jiang, Li Jun and Markel, Vadim A. and Tsukerman, Igor},
    number = {9},
    month = {5},
    pages = {10412},
    volume = {21},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-9-10412},
    doi = {10.1364/OE.21.010412},
    issn = {1094-4087},
    keywords = {Artificially engineered materials, Effective medium theory}
}

@article{Frontiera2011,
    title = {{Surface-Enhanced Femtosecond Stimulated Raman Spectroscopy}},
    year = {2011},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Frontiera, Renee R and Henry, Anne-Isabelle and Gruenke, Natalie L and Van Duyne, Richard P},
    number = {10},
    month = {5},
    pages = {1199--1203},
    volume = {2},
    url = {http://pubs.acs.org/doi/abs/10.1021/jz200498z},
    doi = {10.1021/jz200498z},
    issn = {1948-7185}
}

@article{Buchanan2016,
    title = {{Surface-Enhanced Femtosecond Stimulated Raman Spectroscopy at 1 MHz Repetition Rates}},
    year = {2016},
    journal = {The Journal of Physical Chemistry Letters},
    author = {Buchanan, Lauren E and Gruenke, Natalie L and McAnally, Michael O. and Negru, Bogdan and Mayhew, Hannah E and Apkarian, Vartkess A and Schatz, George C and Van Duyne, Richard P},
    number = {22},
    month = {11},
    pages = {4629--4634},
    volume = {7},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.jpclett.6b02175},
    doi = {10.1021/acs.jpclett.6b02175},
    issn = {1948-7185}
}

@article{Guerrero2011,
    title = {{Surface-enhanced fluorescence with shell-isolated nanoparticles (SHINEF)}},
    year = {2011},
    journal = {Angewandte Chemie International Edition},
    author = {Guerrero, Ariel R. and Aroca, Ricardo F.},
    number = {3},
    month = {1},
    pages = {665--668},
    volume = {50},
    url = {http://doi.wiley.com/10.1002/anie.201004806},
    doi = {10.1002/anie.201004806},
    issn = {14337851},
    keywords = {gold, monolayers, nanoparticles, surface plasmon resonance, surface-enhanced fluorescence}
}

@article{Neubrech2017,
    title = {{Surface-enhanced infrared spectroscopy using resonant nanoantennas}},
    year = {2017},
    journal = {Chemical Reviews},
    author = {Neubrech, Frank and Huck, Christian and Weber, Ksenia and Pucci, Annemarie and Giessen, Harald},
    number = {7},
    month = {4},
    pages = {5110--5145},
    volume = {117},
    url = {https://pubs.acs.org/doi/10.1021/acs.chemrev.6b00743},
    doi = {10.1021/acs.chemrev.6b00743},
    issn = {0009-2665},
    pmid = {28358482}
}

@article{Moskovits1985,
    title = {{Surface-enhanced spectroscopy}},
    year = {1985},
    journal = {Reviews of Modern Physics},
    author = {Moskovits, Martin},
    number = {3},
    month = {7},
    pages = {783--826},
    volume = {57},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/RevModPhys.57.783},
    doi = {10.1103/RevModPhys.57.783},
    issn = {0034-6861}
}

@article{Swiecicki2017a,
    title = {{Surface-lattice resonances in two-dimensional arrays of spheres: Multipolar interactions and a mode analysis}},
    year = {2017},
    journal = {Physical Review B},
    author = {Swiecicki, Sylvia D and Sipe, J E},
    number = {19},
    month = {5},
    pages = {195406},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.195406 http://link.aps.org/doi/10.1103/PhysRevB.95.195406},
    doi = {10.1103/PhysRevB.95.195406},
    issn = {2469-9950}
}

@article{Compaijen2013,
    title = {{Surface-mediated light transmission in metal nanoparticle chains}},
    year = {2013},
    journal = {Physical Review B},
    author = {Compaijen, P. Jasper and Malyshev, Victor A. and Knoester, Jasper},
    number = {20},
    month = {5},
    pages = {205437},
    volume = {87},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.87.205437},
    doi = {10.1103/PhysRevB.87.205437},
    issn = {1098-0121}
}

@article{Park2004,
    title = {{Surface-plasmon dispersion relations in chains of metallic nanoparticles: An exact quasistatic calculation}},
    year = {2004},
    journal = {Physical Review B},
    author = {Park, Sung Yong and Stroud, David},
    number = {12},
    month = {3},
    pages = {125418},
    volume = {69},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.69.125418},
    doi = {10.1103/PhysRevB.69.125418},
    issn = {1098-0121},
    arxivId = {cond-mat/0402175}
}

@article{Schroter1998,
    title = {{Surface-plasmon-enhanced transmission through metallic gratings}},
    year = {1998},
    journal = {Physical Review B},
    author = {Schr{\"{o}}ter, U. and Heitmann, D},
    number = {23},
    month = {12},
    pages = {15419--15421},
    volume = {58},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.58.15419},
    doi = {10.1103/PhysRevB.58.15419},
    issn = {0163-1829}
}

@article{Fernandez2020,
    title = {{Surface-plasmon-polariton-driven narrow-linewidth magneto-optics in Ni nanodisk arrays}},
    year = {2020},
    journal = {Nanophotonics},
    author = {Freire-Fern{\'{a}}ndez, Francisco and Kataja, Mikko and van Dijken, Sebastiaan},
    number = {1},
    month = {1},
    pages = {113--121},
    volume = {9},
    url = {http://www.degruyter.com/view/j/nanoph.2020.9.issue-1/nanoph-2019-0331/nanoph-2019-0331.xml},
    doi = {10.1515/nanoph-2019-0331},
    issn = {2192-8614},
    keywords = {and, corresponding authors, francisco freire-fern{\'{a}}ndez, magneto-optical kerr effect, magnetoplasmonics, nanoparticle array, surface lattice resonance, surface plasmon polariton}
}

@article{Kholmicheva2019,
    title = {{Sustained Biexciton Populations in Nanoshell Quantum Dots}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Kholmicheva, Natalia and Budkina, Darya S and Cassidy, James and Porotnikov, Dmitry and Harankahage, Dulanjan and Boddy, Anthony and Galindo, Mireya and Khon, Dmitriy and Tarnovsky, Alexander N and Zamkov, Mikhail},
    month = {3},
    pages = {acsphotonics.9b00068},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00068},
    doi = {10.1021/acsphotonics.9b00068},
    issn = {2330-4022},
    keywords = {biexcitons, catalysis, nanocrystals, photovoltaics}
}

@article{Rybin2017a,
    title = {{Switchable invisibility of dielectric resonators}},
    year = {2017},
    journal = {Physical Review B},
    author = {Rybin, Mikhail V and Samusev, Kirill B and Kapitanova, Polina V and Filonov, Dmitry S and Belov, Pavel A and Kivshar, Yuri S and Limonov, Mikhail F},
    number = {16},
    month = {4},
    pages = {165119},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.165119 http://link.aps.org/doi/10.1103/PhysRevB.95.165119},
    doi = {10.1103/PhysRevB.95.165119},
    issn = {2469-9950}
}

@article{Xiong2017,
    title = {{Switchable Plasmonic Metasurfaces with High Chromaticity Containing Only Abundant Metals}},
    year = {2017},
    journal = {Nano Letters},
    author = {Xiong, Kunli and Tordera, Daniel and Emilsson, Gustav and Olsson, Oliver and Linderhed, Ulrika and Jonsson, Magnus P. and Dahlin, Andreas B.},
    month = {10},
    pages = {acs.nanolett.7b03665},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b03665},
    doi = {10.1021/acs.nanolett.7b03665},
    issn = {1530-6984},
    keywords = {Plasmons, colors, electrochromism, electronic paper, nanostructures}
}

@article{Esposito2019,
    title = {{Symmetry breaking in oligomer surface plasmon lattice resonances}},
    year = {2019},
    journal = {Nano Letters},
    author = {Esposito, Marco and Todisco, Francesco and Bakhti, Said and Passaseo, Adriana and Tarantini, Iolena and Cuscun{\`{a}}, Massimo and Destouches, Nathalie and Tasco, Vittorianna},
    number = {3},
    month = {3},
    pages = {1922--1930},
    volume = {19},
    url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.8b05062. http://pubs.acs.org/doi/10.1021/acs.nanolett.8b05062},
    doi = {10.1021/acs.nanolett.8b05062},
    issn = {1530-6984},
    keywords = {Aluminum plasmonics, diffractive coupling, lattice resonances, plasmonic color generation, scattering, symmetry breaking}
}

@article{Waterman1971,
    title = {{Symmetry, Unitarity, and Geometry in Electromagnetic Scattering}},
    year = {1971},
    journal = {Physical Review D},
    author = {Waterman, P. C.},
    number = {4},
    month = {2},
    pages = {825--839},
    volume = {3},
    url = {https://link.aps.org/doi/10.1103/PhysRevD.3.825},
    doi = {10.1103/PhysRevD.3.825},
    issn = {0556-2821}
}

@article{Ling2011a,
    title = {{Synchrotron FTIR Microspectroscopy of Single Natural Silk Fibers}},
    year = {2011},
    journal = {Biomacromolecules},
    author = {Ling, Shengjie and Qi, Zeming and Knight, David P. and Shao, Zhengzhong and Chen, Xin},
    number = {9},
    month = {9},
    pages = {3344--3349},
    volume = {12},
    url = {http://pubs.acs.org/doi/abs/10.1021/bm2006032},
    doi = {10.1021/bm2006032},
    issn = {1525-7797}
}

@article{Zhou2017,
    title = {{Synergistic Upconversion Enhancement Induced by Multiple Physical Effects and an Angle-Dependent Anticounterfeit Application}},
    year = {2017},
    journal = {Chemistry of Materials},
    author = {Zhou, Donglei and Liu, Dali and Xu, Wen and Chen, Xu and Yin, Ze and Bai, Xue and Dong, Biao and Xu, Lin and Song, Hongwei},
    number = {16},
    month = {8},
    pages = {6799--6809},
    volume = {29},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.chemmater.7b01783},
    doi = {10.1021/acs.chemmater.7b01783},
    issn = {0897-4756}
}

@article{Lu2002,
    title = {{Synthesis and Self-Assembly of Au@SiO 2 Core−Shell Colloids}},
    year = {2002},
    journal = {Nano Letters},
    author = {Lu, Yu and Yin, Yadong and Li, Zhi-Yuan and Xia, Younan},
    number = {7},
    month = {7},
    pages = {785--788},
    volume = {2},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/nl025598i http://pubs.acs.org/doi/abs/10.1021/nl025598i},
    doi = {10.1021/nl025598i},
    issn = {1530-6984}
}

@article{Saini2015,
    title = {{Synthesis and SERS Application of SiO2@Au Nanoparticles}},
    year = {2015},
    journal = {Plasmonics},
    author = {Saini, A. and Maurer, T. and Lorenzo, I. Izquierdo and Santos, A. Ribeiro and B{\'{e}}al, J. and Goffard, J. and G{\'{e}}rard, D. and Vial, A. and Plain, J.},
    number = {4},
    month = {8},
    pages = {791--796},
    volume = {10},
    publisher = {Springer US},
    url = {http://link.springer.com/10.1007/s11468-014-9866-1},
    doi = {10.1007/s11468-014-9866-1},
    issn = {1557-1955}
}

@article{Kabashin2003,
    title = {{Synthesis of colloidal nanoparticles during femtosecond laser ablation of gold in water}},
    year = {2003},
    journal = {Journal of Applied Physics},
    author = {Kabashin, A. V. and Meunier, M.},
    number = {12},
    pages = {7941},
    volume = {94},
    url = {http://scitation.aip.org/content/aip/journal/jap/94/12/10.1063/1.1626793},
    doi = {10.1063/1.1626793},
    issn = {00218979}
}

@article{Schokker2017,
    title = {{Systematic study of the hybrid plasmonic-photonic band structure underlying lasing action of diffractive plasmon particle lattices}},
    year = {2017},
    journal = {Physical Review B},
    author = {Schokker, A. Hinke and van Riggelen, Floor and Hadad, Yakir and Al{\`{u}}, Andrea and Koenderink, A. Femius},
    number = {8},
    month = {2},
    pages = {085409},
    volume = {95},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.95.085409},
    doi = {10.1103/PhysRevB.95.085409},
    issn = {2469-9950}
}

@article{Chatzidakis2019,
    title = {{Systematics of plexciton formation in linear chains of quantum emitters and metal nanoparticles}},
    year = {2019},
    journal = {Journal of Modern Optics},
    author = {Chatzidakis, G D and Yannopapas, V},
    number = {15},
    month = {9},
    pages = {1558--1568},
    volume = {66},
    url = {https://www.tandfonline.com/action/journalInformation?journalCode=tmop20 https://www.tandfonline.com/doi/full/10.1080/09500340.2019.1648894},
    doi = {10.1080/09500340.2019.1648894},
    issn = {0950-0340},
    keywords = {Plasmonics, excitons, nanostructures, polaritons}
}

@article{Chatzidakis2019a,
    title = {{Systematics of plexciton formation in linear chains of quantum emitters and metal nanoparticles}},
    year = {2019},
    journal = {Journal of Modern Optics},
    author = {Chatzidakis, G. D. and Yannopapas, V.},
    number = {15},
    month = {9},
    pages = {1558--1568},
    volume = {66},
    url = {https://doi.org/10.1080/09500340.2019.1648894 https://www.tandfonline.com/doi/full/10.1080/09500340.2019.1648894},
    doi = {10.1080/09500340.2019.1648894},
    issn = {0950-0340},
    keywords = {Plasmonics, excitons, nanostructures, polaritons}
}

@article{Stout2007,
    title = {{T matrix of the homogeneous anisotropic sphere: applications to orientation-averaged resonant scattering}},
    year = {2007},
    journal = {Journal of the Optical Society of America A},
    author = {Stout, Brian and Nevi{\`{e}}re, Michel and Popov, Evgeny},
    number = {4},
    month = {4},
    pages = {1120--1130},
    volume = {24},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-24-4-1120},
    doi = {10.1364/JOSAA.24.001120},
    issn = {1084-7529},
    keywords = {0003860, 0004430, 0501940, OCIS codes: 2905850}
}

@article{Mishchenko1996,
    title = {{T-matrix computations of light scattering by nonspherical particles: A review}},
    year = {1996},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I and Travis, Larry D and Mackowski, Daniel W},
    number = {5},
    month = {5},
    pages = {535--575},
    volume = {55},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0022407396000027},
    doi = {10.1016/0022-4073(96)00002-7},
    issn = {00224073}
}

@article{Gouesbet2010,
    title = {{T-matrix formulation and generalized Lorenz–Mie theories in spherical coordinates}},
    year = {2010},
    journal = {Optics Communications},
    author = {Gouesbet, G},
    number = {4},
    month = {2},
    pages = {517--521},
    volume = {283},
    url = {https://ac.els-cdn.com/S0030401809010840/1-s2.0-S0030401809010840-main.pdf?_tid=986e6719-d56c-4ec7-8cae-2fb2d51ee4ac&acdnat=1552021762_5dd63b71fb2ba5bb4f77ab2e4118b16c https://linkinghub.elsevier.com/retrieve/pii/S0030401809010840},
    doi = {10.1016/j.optcom.2009.10.092},
    issn = {00304018}
}

@article{Khlebtsov2013,
    title = {{T-matrix method in plasmonics: An overview}},
    year = {2013},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Khlebtsov, Nikolai G},
    month = {7},
    pages = {184--217},
    volume = {123},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S002240731300006X},
    doi = {10.1016/j.jqsrt.2012.12.027},
    issn = {00224073},
    keywords = {Coupled plasmonic particles, Depolarization, Dipole and multipole plasmon resonances, Light absorption and scattering, Metal nanoparticles and clusters, Nanoparticles near substrates, Optical trapping of metallic particles, SERS, and dichroism, birefringence}
}

@article{Staude2013,
    title = {{Tailoring directional scattering through magnetic and electric resonances in subwavelength silicon nanodisks}},
    year = {2013},
    journal = {ACS Nano},
    author = {Staude, Isabelle and Miroshnichenko, Andrey E and Decker, Manuel and Fofang, Nche T and Liu, Sheng and Gonzales, Edward and Dominguez, Jason and Luk, Ting Shan and Neshev, Dragomir N and Brener, Igal and Kivshar, Yuri},
    number = {9},
    month = {9},
    pages = {7824--7832},
    volume = {7},
    publisher = {UTC},
    url = {www.acsnano.org https://pubs.acs.org/doi/10.1021/nn402736f},
    doi = {10.1021/nn402736f},
    issn = {1936-0851}
}

@article{Abass2014,
    title = {{Tailoring dispersion and eigenfield profiles of plasmonic surface lattice resonances}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Abass, Aimi and Rodriguez, Said Rahimzadeh-Kalaleh and G{\'{o}}mez Rivas, Jaime and Maes, Bjorn},
    number = {1},
    month = {1},
    pages = {61--68},
    volume = {1},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/ph400072z http://pubs.acs.org/doi/abs/10.1021/ph400072z},
    doi = {10.1021/ph400072z},
    issn = {2330-4022},
    keywords = {Fano resonance, Rayleigh anomaly, eigenmode profiles, localized surface plasmon resonance, plane wave model, surface lattice resonance}
}

@article{Wang2015a,
    title = {{Tailoring Plasmonic Enhanced Upconversion in Single NaYF4:Yb3+/Er3+ Nanocrystals}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Wang, Ya-Lan and Mohammadi Estakhri, Nasim and Johnson, Amber and Li, Hai-Yang and Xu, Li-Xiang and Zhang, Zhenyu and Al{\`{u}}, Andrea and Wang, Qu-Quan and Shih, Chih-Kang (Ken)},
    month = {5},
    pages = {10196},
    volume = {5},
    url = {http://www.nature.com/articles/srep10196},
    doi = {10.1038/srep10196},
    issn = {2045-2322}
}

@article{Tang2007,
    title = {{Tailoring properties and functionalities of metal nanoparticles through crystallinity engineering}},
    year = {2007},
    journal = {Nature Materials},
    author = {Tang, Yun and Ouyang, Min},
    number = {10},
    month = {10},
    pages = {754--759},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/doifinder/10.1038/nmat1982},
    doi = {10.1038/nmat1982},
    issn = {1476-1122}
}

@article{McMahon2007,
    title = {{Tailoring the sensing capabilities of nanohole arrays in gold films with Rayleigh anomaly-surface plasmon polaritons}},
    year = {2007},
    journal = {Optics Express},
    author = {McMahon, Jeffrey M. and Henzie, Joel and Odom, Teri W. and Schatz, George C. and Gray, Stephen K.},
    number = {26},
    pages = {18119--18129},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-26-18119},
    doi = {10.1364/OE.15.018119},
    issn = {1094-4087}
}

@article{Quidant2004,
    title = {{Tailoring the transmittance of integrated optical waveguides with short metallic nanoparticle chains}},
    year = {2004},
    journal = {Physical Review B},
    author = {Quidant, Romain and Girard, Christian and Weeber, Jean-Claude and Dereux, Alain},
    number = {8},
    month = {2},
    pages = {085407},
    volume = {69},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.69.085407},
    isbn = {1098-0121},
    doi = {10.1103/PhysRevB.69.085407},
    issn = {1098-0121}
}

@article{Calander2012,
    title = {{Taking plasmonic core-shell nanoparticles toward laser threshold}},
    year = {2012},
    journal = {Journal of Physical Chemistry C},
    author = {Calander, Nils and Jin, Dayong and Goldys, E M},
    number = {13},
    month = {4},
    pages = {7546--7551},
    volume = {116},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/jp2122888},
    doi = {10.1021/jp2122888},
    issn = {1932-7447}
}

@article{Little2012,
    title = {{Tamm plasmon polaritons in multilayered cylindrical structures}},
    year = {2012},
    journal = {Physical Review B},
    author = {Little, C. E. and Anufriev, R. and Iorsh, I. and Kaliteevski, M. A. and Abram, R. A. and Brand, S.},
    number = {23},
    month = {12},
    pages = {235425},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.86.235425},
    doi = {10.1103/PhysRevB.86.235425},
    issn = {1098-0121}
}

@article{Auguie2014,
    title = {{Tamm Plasmon Resonance in Mesoporous Multilayers: Toward a Sensing Application}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Augui{\'{e}}, Baptiste and Fuertes, María Cecilia and Angelom{\'{e}}, Paula C. and Abdala, Nicolás López and Soler Illia, Galo J. A. A. and Fainstein, Alejandro},
    number = {9},
    month = {9},
    pages = {775--780},
    volume = {1},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/ph5001549},
    doi = {10.1021/ph5001549},
    issn = {2330-4022},
    keywords = {distributed Bragg reflector, mesoporous material, optical sensor, plasmonics, responsive thin films, surfaces}
}

@article{Caspers2015,
    title = {{Target sites for transcallosal fibers in human visual cortex – A combined diffusion and polarized light imaging study}},
    year = {2015},
    journal = {Cortex},
    author = {Caspers, Svenja and Axer, Markus and Caspers, Julian and Jockwitz, Christiane and J{\"{u}}tten, Kerstin and Reckfort, Julia and Gr{\"{a}}ssel, David and Amunts, Katrin and Zilles, Karl},
    month = {11},
    pages = {40--53},
    volume = {72},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0010945215000301},
    isbn = {4924616117},
    doi = {10.1016/j.cortex.2015.01.009},
    issn = {00109452},
    pmid = {25697048},
    keywords = {Cortical fiber architecture, Diffusion imaging, Fiber tracking, HARDI, Occipital cortex, PLI, Polarized light imaging, Visual system, White-matter tractography}
}

@article{Jiang2016,
    title = {{Temperature and size-dependent Hamaker constants for metal nanoparticles}},
    year = {2016},
    journal = {Nanotechnology},
    author = {Jiang, K and Pinchuk, P},
    number = {34},
    month = {8},
    pages = {345710},
    volume = {27},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0957-4484/27/i=34/a=345710?key=crossref.e1d1bb7481093d4296640103764d6aeb},
    doi = {10.1088/0957-4484/27/34/345710},
    issn = {0957-4484},
    keywords = {Hamaker constant, colloidal particles, nanoparticles, size-dependent, temperature-dependent, van der Waals forces}
}

@article{Guo2018,
    title = {{Temperature dependence of Brewster’s angle}},
    year = {2018},
    journal = {Journal of the Optical Society of America A},
    author = {Guo, Wei},
    number = {1},
    month = {1},
    pages = {98},
    volume = {35},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josaa-35-1-98},
    doi = {10.1364/JOSAA.35.000098},
    issn = {1084-7529},
    keywords = {Electromagnetic optics, General physics}
}

@article{Yeshchenko2013,
    title = {{Temperature dependence of the surface plasmon resonance in silver nanoparticles}},
    year = {2013},
    journal = {Functional materials},
    author = {Yeshchenko, O.A.},
    number = {3},
    month = {9},
    pages = {357--365},
    volume = {20},
    url = {http://functmaterials.org.ua/contents/20-3/357},
    doi = {10.15407/fm20.03.357},
    issn = {10275495}
}

@article{Gavrilyuk2018,
    title = {{Temperature dependent elastic repulsion of colloidal nanoparticles with a polymer adsorption layer}},
    year = {2018},
    journal = {Colloid and Polymer Science},
    author = {Gavrilyuk, Anatoly P and Gerasimov, Valeriy S and Ershov, Alexander E and Karpov, Sergey V},
    number = {10},
    month = {10},
    pages = {1689--1697},
    volume = {296},
    url = {https://doi.org/10.1007/s00396-018-4383-y http://link.springer.com/10.1007/s00396-018-4383-y},
    doi = {10.1007/s00396-018-4383-y},
    issn = {0303-402X},
    keywords = {Adsorption layer, Coagulation kinetics, Elastic deformation, Elasticity modulus, Nanoparticle}
}

@article{Gong2017,
    title = {{Temperature dependent optical constants for SiO 2 film on Si substrate by ellipsometry}},
    year = {2017},
    journal = {Materials Research Express},
    author = {Gong, Junbo and Dai, Ruchen and Wang, Zhongping and Zhang, Chuanchao and Yuan, Xiaodong and Zhang, Zengming},
    number = {8},
    month = {8},
    pages = {085005},
    volume = {4},
    url = {http://stacks.iop.org/2053-1591/4/i=8/a=085005?key=crossref.9161eca66fcfb7284a2d138f59135ed7},
    doi = {10.1088/2053-1591/aa7d17},
    issn = {2053-1591}
}

@article{Kallel2017,
    title = {{Temperature of a nanoparticle above a substrate under radiative heating and cooling}},
    year = {2017},
    journal = {Physical Review B},
    author = {Kallel, Houssem and Carminati, Rémi and Joulain, Karl},
    number = {11},
    month = {3},
    pages = {115402},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.115402 https://link.aps.org/doi/10.1103/PhysRevB.95.115402},
    doi = {10.1103/PhysRevB.95.115402},
    issn = {2469-9950}
}

@article{Murai2019,
    title = {{Temperature sensing of a plasmonic nanocylinder array by a polymer film containing chameleon complex}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Murai, Shunsuke and Saito, Motoharu and Kawachiya, Yuki and Ishii, Satoshi and Nakanishi, Takayuki and Tanaka, Katsuhisa},
    number = {7},
    month = {7},
    pages = {E15-E20},
    volume = {36},
    url = {https://www.osapublishing.org/josab/abstract.cfm?uri=josab-36-7-E15%0Ahttps://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E15 https://www.osapublishing.org/abstract.cfm?URI=josab-36-7-E15},
    doi = {10.1364/JOSAB.36.000E15},
    issn = {0740-3224},
    keywords = {Diode lasers, Laser beams, Light diffraction, Localized surface plasmon resonance, Nanoimprint lithography, Scanning electron microscopy}
}

@article{Reddy2016,
    title = {{Temperature-dependent optical properties of gold thin films}},
    year = {2016},
    journal = {Optical Materials Express},
    author = {Reddy, Harsha and Guler, Urcan and Kildishev, Alexander V and Boltasseva, Alexandra and Shalaev, Vladimir M},
    number = {9},
    month = {9},
    pages = {2776},
    volume = {6},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-6-9-2776},
    doi = {10.1364/OME.6.002776},
    issn = {2159-3930}
}

@article{Reddy2017a,
    title = {{Temperature-dependent optical properties of plasmonic titanium nitride thin films}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Reddy, Harsha and Guler, Urcan and Kudyshev, Zhaxylyk and Kildishev, Alexander V. and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {6},
    month = {6},
    pages = {1413--1420},
    volume = {4},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acsphotonics.7b00127},
    doi = {10.1021/acsphotonics.7b00127},
    issn = {2330-4022},
    keywords = {ellipsometry, optical properties, plasmonics, thermal effects, thin films}
}

@article{Reddy2017,
    title = {{Temperature-Dependent Optical Properties of Single Crystalline and Polycrystalline Silver Thin Films}},
    year = {2017},
    journal = {ACS Photonics},
    author = {Reddy, Harsha and Guler, Urcan and Chaudhuri, Krishnakali and Dutta, Aveek and Kildishev, Alexander V and Shalaev, Vladimir M and Boltasseva, Alexandra},
    number = {5},
    month = {5},
    pages = {1083--1091},
    volume = {4},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acsphotonics.6b00886 http://pubs.acs.org/doi/abs/10.1021/acsphotonics.6b00886},
    doi = {10.1021/acsphotonics.6b00886},
    issn = {2330-4022},
    keywords = {ellipsometry, optical properties, plasmonics, thermal effects, thin films}
}

@article{Briggs2017,
    title = {{Temperature-dependent optical properties of titanium nitride}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Briggs, Justin A and Naik, Gururaj V and Zhao, Yang and Petach, Trevor A and Sahasrabuddhe, Kunal and Goldhaber-Gordon, David and Melosh, Nicholas A and Dionne, Jennifer A},
    number = {10},
    month = {3},
    pages = {101901},
    volume = {110},
    url = {http://dx.doi.org/10.1063/1.4977840 http://aip.scitation.org/toc/apl/110/10 http://aip.scitation.org/doi/10.1063/1.4977840},
    doi = {10.1063/1.4977840},
    issn = {0003-6951}
}

@article{Ferrera2019,
    title = {{Temperature-dependent permittivity of silver and implications for thermoplasmonics}},
    year = {2019},
    journal = {Physical Review Materials},
    author = {Ferrera, Marzia and Magnozzi, Michele and Bisio, Francesco and Canepa, Maurizio},
    number = {10},
    month = {10},
    pages = {105201},
    volume = {3},
    url = {https://link.aps.org/doi/10.1103/PhysRevMaterials.3.105201},
    doi = {10.1103/PhysRevMaterials.3.105201},
    issn = {2475-9953},
    keywords = {doi:10.1103/PhysRevMaterials.3.105201 url:https://}
}

@article{Holsteen2019,
    title = {{Temporal color mixing and dynamic beam shaping with silicon metasurfaces}},
    year = {2019},
    journal = {Science},
    author = {Holsteen, Aaron L and Cihan, Ahmet Fatih and Brongersma, Mark L},
    number = {6450},
    month = {7},
    pages = {257--260},
    volume = {365},
    url = {http://science.sciencemag.org/ http://www.sciencemag.org/lookup/doi/10.1126/science.aax5961},
    doi = {10.1126/science.aax5961},
    issn = {0036-8075}
}

@article{Ruan2010a,
    title = {{Temporal coupled-mode theory for Fano resonance in light scattering by a single obstacle}},
    year = {2010},
    journal = {Journal of Physical Chemistry C},
    author = {Ruan, Zhichao and Fan, Shanhui},
    number = {16},
    month = {4},
    pages = {7324--7329},
    volume = {114},
    publisher = {American Chemical Society},
    url = {https://pubs.acs.org/doi/10.1021/jp9089722},
    doi = {10.1021/jp9089722},
    issn = {1932-7447}
}

@article{Zhan2015,
    title = {{Tens of thousands-fold upconversion luminescence enhancement induced by a single gold nanorod}},
    year = {2015},
    journal = {Laser {\&} Photonics Reviews},
    author = {Zhan, Qiuqiang and Zhang, Xin and Zhao, Yuxiang and Liu, Jing and He, Sailing},
    number = {5},
    month = {9},
    pages = {479--487},
    volume = {9},
    url = {http://doi.wiley.com/10.1002/lpor.201500013},
    isbn = {1111111111},
    doi = {10.1002/lpor.201500013},
    issn = {18638880},
    pmid = {15237199},
    keywords = {Excitation enhancement, Gold, Purcell effect, Surface plasmon resonance, Upconversion nanoparticles}
}

@article{Yariv2011,
    title = {{The beginning of quantum nonlinear optics [Invited]}},
    year = {2011},
    journal = {Journal of the Optical Society of America B},
    author = {Yariv, Amnon},
    number = {12},
    month = {12},
    pages = {A83-A87},
    volume = {28},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-28-12-A83},
    doi = {10.1364/JOSAB.28.000A83},
    issn = {0740-3224},
    keywords = {1900190, 1904975, 2700270, OCIS codes: 0002850}
}

@article{She2017,
    title = {{The Berry phase in the nanocrystal complex composed of metal nanoparticle and semiconductor quantum dot}},
    year = {2017},
    journal = {Optics Express},
    author = {She, Xue and Li, Jie and Yan, Jie-Yun},
    number = {19},
    month = {9},
    pages = {22869},
    volume = {25},
    url = {https://www.osapublishing.org/DirectPDFAccess/55C95BF7-F921-51C6-38CCCF33072A8965_371469/oe-25-19-22869.pdf?da=1&id=371469&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=oe-25-19-22869},
    doi = {10.1364/OE.25.022869},
    issn = {1094-4087}
}

@article{Mayerhofer2020a,
    title = {{The Bouguer‐Beer‐Lambert law: Shining light on the obscure}},
    year = {2020},
    journal = {ChemPhysChem},
    author = {Mayerh{\"{o}}fer, Thomas Günter and Pahlow, Susanne and Popp, Jürgen},
    month = {7},
    pages = {cphc.202000464},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/cphc.202000464},
    doi = {10.1002/cphc.202000464},
    issn = {1439-4235}
}

@incollection{Landau2_58,
    title = {{The Classical Theory of Fields}},
    year = {1980},
    booktitle = {The Classical Theory of Fields},
    author = {Landau, L. D. and Lifshitz, E. M.},
    chapter = {58},
    edition = {4},
    pages = {154--156},
    publisher = {Butterworth-Heinemann},
    isbn = {0750627689}
}

@article{Hawranek1976a,
    title = {{The control of errors in i.r. spectrophotometry—III. Transmission measurements using thin cells}},
    year = {1976},
    journal = {Spectrochimica Acta Part A: Molecular Spectroscopy},
    author = {Hawranek, J.P. and Neelakantan, P. and Young, R.P. and Jones, R.N.},
    number = {1},
    month = {1},
    pages = {75--84},
    volume = {32},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0584853976800542},
    doi = {10.1016/0584-8539(76)80054-2},
    issn = {05848539}
}

@article{Hawranek1976,
    title = {{The control of errors in i.r. spectrophotometry—IV. Corrections for dispersion distortion and the evaluation of both optical constants}},
    year = {1976},
    journal = {Spectrochimica Acta Part A: Molecular Spectroscopy},
    author = {Hawranek, J.P. and Neelakantan, P. and Young, R.P. and Jones, R.N.},
    number = {1},
    month = {1},
    pages = {85--98},
    volume = {32},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0584853976800554},
    isbn = {0584-8539},
    doi = {10.1016/0584-8539(76)80055-4},
    issn = {05848539}
}

@article{Liu2017e,
    title = {{The Coupling Effects of Surface Plasmon Polaritons and Magnetic Dipole Resonances in Metamaterials}},
    year = {2017},
    journal = {Nanoscale Research Letters},
    author = {Liu, Bo and Tang, Chaojun and Chen, Jing and Yan, Zhendong and Zhu, Mingwei and Sui, Yongxing and Tang, Huang},
    number = {1},
    month = {12},
    pages = {586},
    volume = {12},
    publisher = {Nanoscale Research Letters},
    url = {https://nanoscalereslett.springeropen.com/articles/10.1186/s11671-017-2350-z},
    isbn = {1167101723},
    doi = {10.1186/s11671-017-2350-z},
    issn = {1931-7573},
    keywords = {Magnetic dipole resonances, Magnetic field enhancement, Metamaterials, Plasmonics, Surface plasmon polaritons, magnetic dipole resonances, magnetic field, metamaterials, plasmonics, surface plasmon polaritons}
}

@article{El-Ganainy2019,
    title = {{The dawn of non-Hermitian optics}},
    year = {2019},
    journal = {Communications Physics},
    author = {El-Ganainy, Ramy and Khajavikhan, Mercedeh and Christodoulides, Demetrios N and Ozdemir, Sahin K},
    number = {1},
    month = {12},
    pages = {37},
    volume = {2},
    url = {https://doi.org/10.1038/s42005-019-0130-z http://www.nature.com/articles/s42005-019-0130-z},
    doi = {10.1038/s42005-019-0130-z},
    issn = {2399-3650}
}

@article{Gordon2007,
    title = {{The design and simulated performance of a coated nano-particle laser}},
    year = {2007},
    journal = {Optics Express},
    author = {Gordon, Joshua A. and Ziolkowski, Richard W.},
    number = {5},
    pages = {2622--2653},
    volume = {15},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-15-5-2622},
    doi = {10.1364/OE.15.002622},
    issn = {1094-4087}
}

@article{Robinson1953,
    title = {{The Determination of Infra-Red Absorption Spectra from Reflection Measurements}},
    year = {1953},
    journal = {Proceedings of the Physical Society. Section B},
    author = {Robinson, T S and Price, W C},
    number = {11},
    month = {11},
    pages = {969--974},
    volume = {66},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0370-1301/66/i=11/a=309?key=crossref.de176e0dc623c12eb6e202f42f9550e8},
    doi = {10.1088/0370-1301/66/11/309},
    issn = {0370-1301}
}

@article{Bringans1977,
    title = {{The determination of the optical constants of thin films from measurements of normal incidence reflectance and transmittance}},
    year = {1977},
    journal = {Journal of Physics D: Applied Physics},
    author = {Bringans, R D},
    number = {13},
    month = {9},
    pages = {1855--1861},
    volume = {10},
    url = {http://iopscience.iop.org/0022-3727/10/13/020 http://stacks.iop.org/0022-3727/10/i=13/a=020?key=crossref.7d88605f26bd8833502f4ef847f04a1e},
    doi = {10.1088/0022-3727/10/13/020},
    issn = {0022-3727}
}

@article{Draine1988,
    title = {{The discrete-dipole approximation and its application to interstellar graphite grains}},
    year = {1988},
    journal = {The Astrophysical Journal},
    author = {Draine, Bruce T.},
    month = {10},
    pages = {848},
    volume = {333},
    url = {http://adsabs.harvard.edu/abs/1988ApJ...333..848D http://adsabs.harvard.edu/doi/10.1086/166795},
    isbn = {0004-637X},
    doi = {10.1086/166795},
    issn = {0004-637X}
}

@article{Yurkin2011,
    title = {{The discrete-dipole-approximation code ADDA: Capabilities and known limitations}},
    year = {2011},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Yurkin, Maxim A. and Hoekstra, Alfons G.},
    number = {13},
    month = {9},
    pages = {2234--2247},
    volume = {112},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0022407311000562},
    doi = {10.1016/j.jqsrt.2011.01.031},
    issn = {00224073}
}

@article{Pocock,
    title = {{The effects of retardation on the topological plasmonic chain: plasmonic edge states beyond the quasistatic limit}},
    author = {Pocock, Simon R and Huidobro, Paloma A and Giannini, Vincenzo},
    url = {https://arxiv.org/pdf/1710.09782.pdf}
}

@article{Mayerhofer2018,
    title = {{The electric field standing wave effect in infrared transflection spectroscopy}},
    year = {2018},
    journal = {Spectrochimica Acta Part A: Molecular and Biomolecular Spectroscopy},
    author = {Mayerh{\"{o}}fer, Thomas G. and Popp, Jürgen},
    month = {2},
    pages = {283--289},
    volume = {191},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1386142517308314},
    doi = {10.1016/j.saa.2017.10.033},
    issn = {13861425},
    keywords = {infrared spectroscopy}
}

@article{Mayerhofer2017,
    title = {{The Electric Field Standing Wave Effect in Infrared Transmission Spectroscopy}},
    year = {2017},
    journal = {ChemPhysChem},
    author = {Mayerh{\"{o}}fer, Thomas G. and Mutschke, Harald and Popp, Jürgen},
    number = {20},
    month = {10},
    pages = {2916--2923},
    volume = {18},
    url = {http://doi.wiley.com/10.1002/cphc.201700688},
    doi = {10.1002/cphc.201700688},
    issn = {14394235},
    keywords = {Absorbance, Electric field enhancement, Electric field standing wave effect, Infrared spectroscopy, Transmission}
}

@article{Lewin1947,
    title = {{The electrical constants of a material loaded with spherical particles}},
    year = {1947},
    journal = {Journal of the Institution of Electrical Engineers-Part III: Radio and Communication Engineering},
    author = {Lewin, L},
    pages = {65--68},
    volume = {94},
    url = {http://ieeexplore.ieee.org/xpl/freeabs_all.jsp?arnumber=5298931%5Cnhttp://ieeexplore.ieee.org/xpls/abs_all.jsp?arnumber=5298931},
    isbn = {9780874216561},
    doi = {10.1049/ji.3.2.1947.0013},
    issn = {2054-0604},
    pmid = {15003161},
    arxivId = {arXiv:1011.1669v3}
}

@article{Mishchenko2006a,
    title = {{The electromagnetic optical theorem revisited}},
    year = {2006},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Mishchenko, Michael I.},
    number = {3},
    month = {10},
    pages = {404--410},
    volume = {101},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407306000586},
    doi = {10.1016/j.jqsrt.2006.02.046},
    issn = {00224073},
    keywords = {Electromagnetic scattering, Optical theorem, Scattering by particles}
}

@article{Feldman1991,
    title = {{The Extinction Spectra of Silver Nanoparticle Arrays: Influence of Array Structure on Plasmon Resonance Wavelength and Width †}},
    year = {2003},
    journal = {The Journal of Physical Chemistry B},
    author = {Zhao, LinLin and Kelly, K. Lance and Schatz, George C.},
    number = {30},
    month = {7},
    pages = {7343--7350},
    volume = {107},
    url = {http://link.springer.com/10.1007/BF01405145 http://pubs.acs.org/doi/abs/10.1021/jp034235j},
    doi = {10.1021/jp034235j},
    issn = {1520-6106},
    keywords = {Haemangiopericytoma, apoplexy, intracerebral haemorrhage}
}

@article{Lukyanchuk2010,
    title = {{The Fano resonance in plasmonic nanostructures and metamaterials}},
    year = {2010},
    journal = {Nature Materials},
    author = {Luk'yanchuk, Boris and Zheludev, Nikolay I and Maier, Stefan A and Halas, Naomi J and Nordlander, Peter and Giessen, Harald and Chong, Chong Tow},
    number = {9},
    month = {9},
    pages = {707--715},
    volume = {9},
    url = {http://www.nature.com/nmat/journal/v9/n9/pdf/nmat2810.pdf http://www.nature.com/doifinder/10.1038/nmat2810},
    doi = {10.1038/nmat2810},
    issn = {1476-1122}
}

@article{Gurvitz2019,
    title = {{The High‐Order Toroidal Moments and Anapole States in All‐Dielectric Photonics}},
    year = {2019},
    journal = {Laser {\&} Photonics Reviews},
    author = {Gurvitz, Egor A. and Ladutenko, Konstantin S. and Dergachev, Pavel A. and Evlyukhin, Andrey B. and Miroshnichenko, Andrey E. and Shalin, Alexander S.},
    number = {5},
    month = {5},
    pages = {1800266},
    volume = {13},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/lpor.201800266},
    doi = {10.1002/lpor.201800266},
    issn = {1863-8880},
    keywords = {Mie resonance, all-dielectric nanophotonics, anapole states, irreducible Cartesian multipoles, toroidal moment}
}

@article{Gordon2017,
    title = {{The HITRAN2016 molecular spectroscopic database}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Gordon, I.E. and Rothman, L.S. and Hill, C. and Kochanov, R.V. and Tan, Y. and Bernath, P.F. and Birk, M. and Boudon, V. and Campargue, A. and Chance, K.V. and Drouin, B.J. and Flaud, J.-M. and Gamache, R.R. and Hodges, J.T. and Jacquemart, D. and Perevalov, V.I. and Perrin, A. and Shine, K.P. and Smith, M.-A.H. and Tennyson, J. and Toon, G.C. and Tran, H. and Tyuterev, V.G. and Barbe, A. and Cs{\'{a}}sz{\'{a}}r, A.G. and Devi, V.M. and Furtenbacher, T. and Harrison, J.J. and Hartmann, J.-M. and Jolly, A. and Johnson, T.J. and Karman, T. and Kleiner, I. and Kyuberis, A.A. and Loos, J. and Lyulin, O.M. and Massie, S.T. and Mikhailenko, S.N. and Moazzen-Ahmadi, N. and M{\"{u}}ller, H.S.P. and Naumenko, O.V. and Nikitin, A.V. and Polyansky, O.L. and Rey, M. and Rotger, M. and Sharpe, S.W. and Sung, K. and Starikova, E. and Tashkun, S.A. and Auwera, J. Vander and Wagner, G. and Wilzewski, J. and Wcis{\l}o, P. and Yu, S. and Zak, E.J.},
    month = {12},
    pages = {3--69},
    volume = {203},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407317301073},
    doi = {10.1016/j.jqsrt.2017.06.038},
    issn = {00224073}
}

@article{Chubchev2018,
    title = {{The Influence of a Finite Size of Spheroids Forming a Chain on the Properties of Surface Plasmons}},
    year = {2018},
    journal = {Journal of Communications Technology and Electronics},
    author = {Chubchev, E. D. and Dorofeenko, A. V. and Vinogradov, A. P.},
    number = {8},
    month = {8},
    pages = {850--857},
    volume = {63},
    url = {http://link.springer.com/10.1134/S1064226918080041},
    doi = {10.1134/S1064226918080041},
    issn = {1064-2269}
}

@article{Guzatov2012a,
    title = {{The influence of chiral spherical particles on the radiation of optically active molecules}},
    year = {2012},
    journal = {New Journal of Physics},
    author = {Guzatov, Dmitry V and Klimov, Vasily V},
    number = {12},
    month = {12},
    pages = {123009},
    volume = {14},
    url = {https://iopscience.iop.org/article/10.1088/1367-2630/14/12/123009},
    doi = {10.1088/1367-2630/14/12/123009},
    issn = {1367-2630}
}

@article{Qi2015,
    title = {{The influence of construction methodology on structural brain network measures: A review}},
    year = {2015},
    journal = {Journal of Neuroscience Methods},
    author = {Qi, Shouliang and Meesters, Stephan and Nicolay, Klaas and Romeny, Bart M. ter Haar and Ossenblok, Pauly},
    number = {500},
    month = {9},
    pages = {170--182},
    volume = {253},
    publisher = {Elsevier B.V.},
    url = {http://dx.doi.org/10.1016/j.jneumeth.2015.06.016 http://linkinghub.elsevier.com/retrieve/pii/S0165027015002332},
    doi = {10.1016/j.jneumeth.2015.06.016},
    issn = {01650270},
    pmid = {26129743},
    keywords = {Connectivity, Diffusion MRI, Methodology, Networks, Tractography}
}

@article{Kalenskii2017a,
    title = {{The influence of temperature on the optical properties of gold nanoparticles}},
    year = {2017},
    journal = {Optics and Spectroscopy},
    author = {Kalenskii, A V and Zvekov, A A and Anan’eva, M. V. and Nikitin, A P and Aduev, B P},
    number = {3},
    month = {3},
    pages = {402--409},
    volume = {122},
    publisher = {Pleiades Publishing, Ltd},
    url = {http://download.springer.com/static/pdf/285/art%253A10.1134%252FS0030400X17030109.pdf?originUrl=http%3A%2F%2Flink.springer.com%2Farticle%2F10.1134%2FS0030400X17030109&token2=exp=1491626387~acl=%2Fstatic%2Fpdf%2F285%2Fart%25253A10.1134%25252FS0030400X17030},
    doi = {10.1134/S0030400X17030109},
    issn = {0030-400X}
}

@article{Kalenskii2018,
    title = {{The Influence of Temperature on the Spectral Dependences of Aluminum’s Optical Properties}},
    year = {2018},
    journal = {Optics and Spectroscopy},
    author = {Kalenskii, A V and Zvekov, A A and Aduev, B P},
    number = {4},
    month = {4},
    pages = {501--508},
    volume = {124},
    publisher = {Pleiades Publishing, Ltd},
    url = {https://link.springer.com/content/pdf/10.1134%2FS0030400X18040094.pdf http://link.springer.com/10.1134/S0030400X18040094},
    doi = {10.1134/S0030400X18040094},
    issn = {0030-400X}
}

@article{Bassan2013,
    title = {{The inherent problem of transflection-mode infrared spectroscopic microscopy and the ramifications for biomedical single point and imaging applications}},
    year = {2013},
    journal = {The Analyst},
    author = {Bassan, Paul and Lee, Joe and Sachdeva, Ashwin and Pissardini, Juliana and Dorling, Konrad M and Fletcher, John S and Henderson, Alex and Gardner, Peter},
    number = {1},
    pages = {144--157},
    volume = {138},
    url = {http://pubs.rsc.org/en/content/articlepdf/2013/an/c2an36090j http://xlink.rsc.org/?DOI=C2AN36090J},
    doi = {10.1039/C2AN36090J},
    issn = {0003-2654}
}

@article{Kirsch2002,
    title = {{The MUSIC-algorithm and the factorization method in inverse scattering theory for inhomogeneous media}},
    year = {2002},
    journal = {Inverse Problems},
    author = {Kirsch, Andreas},
    number = {4},
    month = {8},
    pages = {306},
    volume = {18},
    publisher = {IOP Publishing},
    url = {http://stacks.iop.org/0266-5611/18/i=4/a=306?key=crossref.edb3b40f48f35e5f50818395dd60599c},
    doi = {10.1088/0266-5611/18/4/306},
    issn = {02665611}
}

@article{Carney1999,
    title = {{The optical cross-section theorem with incident fields containing evanescent components}},
    year = {1999},
    journal = {Journal of Modern Optics},
    author = {Carney, P. Scott},
    number = {5},
    month = {4},
    pages = {891--899},
    volume = {46},
    url = {https://www.tandfonline.com/action/journalInformation?journalCode=tmop20 http://www.tandfonline.com/doi/abs/10.1080/09500349908231311},
    doi = {10.1080/09500349908231311},
    issn = {0950-0340}
}

@article{Kelly2003,
    title = {{The optical properties of metal nanoparticles: The influence of size, shape, and dielectric environment}},
    year = {2003},
    journal = {Journal of Physical Chemistry B},
    author = {Kelly, K. Lance and Coronado, Eduardo and Zhao, Lin Lin and Schatz, George C.},
    number = {3},
    month = {1},
    pages = {668--677},
    volume = {107},
    url = {https://pubs.acs.org/doi/10.1021/jp026731y},
    isbn = {1932-7447},
    doi = {10.1021/jp026731y},
    issn = {1520-6106},
    pmid = {21090645},
    arxivId = {NIHMS150003},
    keywords = {Gold nanorods, Optical properties, clinical trials, likelihood-based methods, overdispersed poisson, robustness, sample size}
}

@article{Vetrov2016,
    title = {{The optical Tamm states at the interface between a photonic crystal and a nanocomposite containing core–shell particles}},
    year = {2016},
    journal = {Journal of Optics},
    author = {Vetrov, S Ya and Pankin, P S and Timofeev, I V},
    number = {6},
    month = {6},
    pages = {065106},
    volume = {18},
    url = {http://stacks.iop.org/2040-8986/18/i=6/a=065106?key=crossref.4fdff5e186b94e7c0574b223418c4e76},
    doi = {10.1088/2040-8978/18/6/065106},
    issn = {2040-8978}
}

@article{Bikbaev2017,
    title = {{The optical Tamm states at the interface between a photonic crystal and nanoporous silver}},
    year = {2017},
    journal = {Journal of Optics},
    author = {Bikbaev, R G and Vetrov, S Ya and Timofeev, I V},
    number = {1},
    month = {1},
    pages = {015104},
    volume = {19},
    url = {http://stacks.iop.org/2040-8986/19/i=1/a=015104?key=crossref.a8b9cc905d58dee5f3e283de9bad0a32},
    doi = {10.1088/2040-8986/19/1/015104},
    issn = {2040-8978}
}

@article{Baloshin1999,
    title = {{The optical theorem for light scattering from a dielectric rough surface}},
    year = {1999},
    journal = {Optics Communications},
    author = {Baloshin, Yu.A. and Kostin, A.V.},
    number = {1-3},
    month = {2},
    pages = {22--26},
    volume = {160},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S003040189800635X},
    doi = {10.1016/S0030-4018(98)00635-X},
    issn = {00304018},
    keywords = {Rough surfaces, Scattering}
}

@article{Eremin2015,
    title = {{The optical theorem for local source excitation of a particle near a plane interface}},
    year = {2015},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Eremin, Yuri and Wriedt, Thomas},
    month = {11},
    pages = {1--5},
    volume = {166},
    publisher = {Elsevier Ltd},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0022407315002368},
    doi = {10.1016/j.jqsrt.2015.07.002},
    issn = {00224073},
    keywords = {Electromagnetic scattering, Optical antenna efficiency, Plane interface, Point source, The optical theorem}
}

@article{Karpov2007a,
    title = {{The origin of anomalous enhancement of electromagnetic fields in fractal aggregates of metal nanoparticles}},
    year = {2007},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Gerasimov, V. S. and Isaev, I. L. and Podavalova, O. P. and Slabko, V. V.},
    number = {2},
    month = {4},
    pages = {159--169},
    volume = {69},
    url = {http://link.springer.com/10.1134/S1061933X07020044},
    doi = {10.1134/S1061933X07020044},
    issn = {1061-933X}
}

@article{Heiss2012,
    title = {{The physics of exceptional points}},
    year = {2012},
    journal = {Journal of Physics A: Mathematical and Theoretical},
    author = {Heiss, W D},
    number = {44},
    month = {11},
    pages = {444016},
    volume = {45},
    url = {http://stacks.iop.org/1751-8121/45/i=44/a=444016?key=crossref.f6b6328fb4cd69ae5b3ae0bf33084cc4},
    doi = {10.1088/1751-8113/45/44/444016},
    issn = {1751-8113}
}

@article{Lopes2016,
    title = {{The potential of Attenuated Total Reflection imaging in the mid-infrared for the study of recycled asphalt mixtures}},
    year = {2016},
    journal = {Construction and Building Materials},
    author = {Lopes, Manuela and Mouillet, Virginie and Bernucci, Liedi and Gabet, Thomas},
    month = {10},
    pages = {1120--1131},
    volume = {124},
    url = {http://www.sciencedirect.com/science/article/pii/S095006181631371X http://linkinghub.elsevier.com/retrieve/pii/S095006181631371X},
    doi = {10.1016/j.conbuildmat.2016.08.108},
    issn = {09500618}
}

@article{Loudon1970,
    title = {{The propagation of electromagnetic energy through an absorbing dielectric}},
    year = {1970},
    journal = {Journal of Physics A: General Physics},
    author = {Loudon, R},
    number = {3},
    month = {5},
    pages = {233--245},
    volume = {3},
    url = {http://stacks.iop.org/0022-3689/3/i=3/a=008?key=crossref.120e4ba6e4c4325aeb898287c6e7f891},
    doi = {10.1088/0305-4470/3/3/008},
    issn = {0022-3689}
}

@article{Reimer2019,
    title = {{The quest for a perfect single-photon source}},
    year = {2019},
    journal = {Nature Photonics},
    author = {Reimer, Michael E. and Cher, Catherine},
    number = {11},
    month = {11},
    pages = {734--736},
    volume = {13},
    url = {http://www.nature.com/articles/s41566-019-0544-x},
    doi = {10.1038/s41566-019-0544-x},
    issn = {1749-4885}
}

@article{Pukhov2017,
    title = {{The radiative decays of excited states of transition elements located inside and near core-shell nanoparticles}},
    year = {2017},
    journal = {Optical Materials},
    author = {Pukhov, Konstantin K},
    month = {12},
    pages = {166--169},
    volume = {74},
    url = {https://ac.els-cdn.com/S0925346717301106/1-s2.0-S0925346717301106-main.pdf?_tid=d943537a-ed8e-11e7-8d7b-00000aab0f6c&acdnat=1514658533_515fa5fd97071c8eae7e00e9ba2b8a88 http://linkinghub.elsevier.com/retrieve/pii/S0925346717301106},
    doi = {10.1016/j.optmat.2017.02.040},
    issn = {09253467},
    keywords = {Core-shell nanoparticles, Electric-dipole transitions, Optical properties, Pseudoquadrupole transitions, Radiative decay rate, Rare-earth ions, Spontaneous emission}
}

@article{JoslinYogi2018,
    title = {{The relationship between cross-sectional shapes and FTIR profiles in synthetic wig fibers and their discriminating abilities — An evidential value perspective}},
    year = {2018},
    journal = {Forensic Science International},
    author = {Joslin Yogi, Theresa A. and Penrod, Michael and Holt, Melinda and Buzzini, Patrick},
    month = {2},
    pages = {94--102},
    volume = {283},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0379073817305224},
    doi = {10.1016/j.forsciint.2017.12.015},
    issn = {03790738}
}

@article{Wang2018g,
    title = {{The rich photonic world of plasmonic nanoparticle arrays}},
    year = {2018},
    journal = {Materials Today},
    author = {Wang, Weijia and Ramezani, Mohammad and V{\"{a}}kev{\"{a}}inen, Aaro I. and T{\"{o}}rm{\"{a}}, Päivi and Rivas, Jaime Gómez and Odom, Teri W.},
    number = {3},
    month = {4},
    pages = {303--314},
    volume = {21},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1369702117306727 https://linkinghub.elsevier.com/retrieve/pii/S1369702117306727},
    doi = {10.1016/j.mattod.2017.09.002},
    issn = {13697021}
}

@article{Tretnak2020,
    title = {{The role of particle size in the dispersion engineering of plasmonic arrays}},
    year = {2020},
    journal = {Journal of Physical Chemistry C},
    author = {Tretnak, Veronika and Hohenester, Ulrich and Krenn, Joachim R and Hohenau, Andreas},
    number = {3},
    month = {1},
    pages = {2104--2112},
    volume = {124},
    publisher = {XXX},
    url = {https://dx.doi.org/10.1021/acs.jpcc.9b10235 https://pubs.acs.org/doi/10.1021/acs.jpcc.9b10235 https://pubs.acs.org/doi/abs/10.1021/acs.jpcc.9b10235},
    doi = {10.1021/acs.jpcc.9b10235},
    issn = {1932-7447}
}

@article{Laor1981,
    title = {{The role of surface roughness in surface enhanced raman spectroscopy (SERS): the importance of multiple plasmon resonances}},
    year = {1981},
    journal = {Chemical Physics Letters},
    author = {Laor, Uri and Schatz, George C.},
    number = {3},
    month = {9},
    pages = {566--570},
    volume = {82},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0009261481854425},
    doi = {10.1016/0009-2614(81)85442-5},
    issn = {00092614}
}

@article{Karpov2012,
    title = {{The role of the electron tunneling effect in the coagulation kinetics of polydisperse metal nanocolloids}},
    year = {2012},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Semina, P. N. and Gavrilyuk, A. P.},
    number = {3},
    month = {5},
    pages = {305--312},
    volume = {74},
    url = {http://link.springer.com/10.1134/S1061933X12030052},
    doi = {10.1134/S1061933X12030052},
    issn = {1061-933X}
}

@article{Edalatpour2014,
    title = {{The Thermal Discrete Dipole Approximation (T-DDA) for near-field radiative heat transfer simulations in three-dimensional arbitrary geometries}},
    year = {2014},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Edalatpour, Sheila and Francoeur, Mathieu},
    month = {1},
    pages = {364--373},
    volume = {133},
    url = {http://dx.doi.org/10.1016/j.jqsrt.2013.08.021 https://linkinghub.elsevier.com/retrieve/pii/S0022407313003543},
    doi = {10.1016/j.jqsrt.2013.08.021},
    issn = {00224073},
    keywords = {Near-field thermal radiation, Numerical solution of the stochastic Maxwell equat, Thermal Discrete Dipole Approximation (T-DDA), Three-dimensional arbitrary geometries}
}

@article{Phan2018,
    title = {{Theoretical model for plasmonic photothermal response of gold nanostructures solutions}},
    year = {2018},
    journal = {Optics Communications},
    author = {Phan, Anh D. and Nga, Do T. and Viet, Nguyen A.},
    month = {3},
    pages = {108--111},
    volume = {410},
    publisher = {North-Holland},
    url = {http://www.sciencedirect.com/science/article/pii/S0030401817308945 http://linkinghub.elsevier.com/retrieve/pii/S0030401817308945},
    doi = {10.1016/j.optcom.2017.10.008},
    issn = {00304018}
}

@article{Lin2009,
    title = {{Theoretical model of electromagnetic scattering from 3D multi-layer dielectric media with slightly rough surfaces}},
    year = {2009},
    journal = {Progress In Electromagnetics Research},
    author = {Lin, Zhiwei and Zhang, Xiaojuan and Fang, Guangyou},
    pages = {37--62},
    volume = {96},
    url = {http://www.jpier.org/PIER/pier96/04.09061102.pdf http://www.jpier.org/PIER/pier.php?paper=09061102},
    doi = {10.2528/PIER09061102},
    issn = {1559-8985}
}

@article{Zou2006,
    title = {{Theoretical studies of plasmon resonances in one-dimensional nanoparticle chains: narrow lineshapes with tunable widths}},
    year = {2006},
    journal = {Nanotechnology},
    author = {Zou, Shengli and Schatz, George C},
    number = {11},
    month = {6},
    pages = {2813--2820},
    volume = {17},
    url = {http://www.doiserbia.nb.rs/Article.aspx?ID=0042-84500806435L http://stacks.iop.org/0957-4484/17/i=11/a=014?key=crossref.fb8639d5f366591304800bc26cfbb9c8},
    isbn = {0957-4484},
    doi = {10.1088/0957-4484/17/11/014},
    issn = {0957-4484},
    pmid = {25124920}
}

@article{Valenzuela1978,
    title = {{Theories for the interaction of electromagnetic and oceanic waves - A review}},
    year = {1978},
    journal = {Boundary-Layer Meteorology},
    author = {Valenzuela, Gaspar R},
    number = {1-4},
    month = {1},
    pages = {61--85},
    volume = {13},
    url = {http://download.springer.com/static/pdf/588/art%253A10.1007%252FBF00913863.pdf?originUrl=http%253A%252F%252Flink.springer.com%252Farticle%252F10.1007%252FBF00913863&token2=exp=1497468512~acl=%252Fstatic%252Fpdf%252F588%252Fart%2525253A10.1007%2525252FBF00},
    doi = {10.1007/BF00913863},
    issn = {0006-8314}
}

@article{Premaratne2017,
    title = {{Theory and technology of SPASERs}},
    year = {2017},
    journal = {Advances in Optics and Photonics},
    author = {Premaratne, Malin and Stockman, Mark I.},
    number = {1},
    month = {3},
    pages = {79--128},
    volume = {9},
    url = {https://www.osapublishing.org/abstract.cfm?URI=aop-9-1-79},
    doi = {10.1364/AOP.9.000079},
    issn = {1943-8206}
}

@article{Martin-Moreno2001,
    title = {{Theory of extraordinary optical transmission through subwavelength hole arrays}},
    year = {2001},
    journal = {Physical Review Letters},
    author = {Mart{\'{i}}n-Moreno, L. and Garc{\'{i}}a-Vidal, F. J. and Lezec, H. J. and Pellerin, K. M. and Thio, T. and Pendry, J. B. and Ebbesen, T. W.},
    number = {6},
    month = {2},
    pages = {1114--1117},
    volume = {86},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.86.1114},
    doi = {10.1103/PhysRevLett.86.1114},
    issn = {0031-9007}
}

@article{Davis2011,
    title = {{Theory of Infrared Microspectroscopy for Intact Fibers}},
    year = {2011},
    journal = {Analytical Chemistry},
    author = {Davis, Brynmor J. and Scott Carney, P. and Bhargava, Rohit},
    number = {2},
    month = {1},
    pages = {525--532},
    volume = {83},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac102239b},
    isbn = {0003-2700},
    doi = {10.1021/ac102239b},
    issn = {0003-2700},
    pmid = {21158469}
}

@article{Alu2006,
    title = {{Theory of linear chains of metamaterial/plasmonic particles as subdiffraction optical nanotransmission lines}},
    year = {2006},
    journal = {Physical Review B},
    author = {Al{\`{u}}, Andrea and Engheta, Nader},
    number = {20},
    month = {11},
    pages = {205436},
    volume = {74},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.74.205436},
    isbn = {1098-0121{\textbackslash}r1550-235X},
    doi = {10.1103/PhysRevB.74.205436},
    issn = {1098-0121},
    arxivId = {physics/0609061}
}

@article{Kambe1968,
    title = {{Theory of low-energy electron diffraction}},
    year = {1968},
    journal = {Zeitschrift f{\"{u}}r Naturforschung A},
    author = {Kambe, Kyozaburo},
    number = {9},
    month = {1},
    pages = {1--48},
    volume = {23},
    url = {https://linkinghub.elsevier.com/retrieve/pii/0079681675900106 https://www.degruyter.com/view/j/zna.1968.23.issue-9/zna-1968-0908/zna-1968-0908.xml},
    doi = {10.1515/zna-1968-0908},
    issn = {1865-7109}
}

@article{Kambe1967,
    title = {{Theory of low-energy electron diffraction}},
    year = {1967},
    journal = {Zeitschrift f{\"{u}}r Naturforschung A},
    author = {Kambe, Kyozaburo},
    number = {3},
    month = {1},
    pages = {270--325},
    volume = {22},
    url = {https://www.degruyter.com/view/j/zna.1967.22.issue-3/zna-1967-0305/zna-1967-0305.xml},
    isbn = {9780387400938},
    doi = {10.1515/zna-1967-0305},
    issn = {1865-7109}
}

@article{Davis2010,
    title = {{Theory of Mid-infrared Absorption Microspectroscopy: II. Heterogeneous Samples}},
    year = {2010},
    journal = {Analytical Chemistry},
    author = {Davis, Brynmor J and Carney, P Scott and Bhargava, Rohit},
    number = {9},
    month = {5},
    pages = {3487--3499},
    volume = {82},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac902068e},
    doi = {10.1021/ac902068e},
    issn = {0003-2700}
}

@article{Davis2010a,
    title = {{Theory of Midinfrared Absorption Microspectroscopy: I. Homogeneous Samples}},
    year = {2010},
    journal = {Analytical Chemistry},
    author = {Davis, Brynmor J. and Carney, P. Scott and Bhargava, Rohit},
    number = {9},
    month = {5},
    pages = {3474--3486},
    volume = {82},
    url = {http://pubs.acs.org/doi/abs/10.1021/ac902067p},
    isbn = {1520-6882 (Electronic){\textbackslash}n0003-2700 (Linking)},
    doi = {10.1021/ac902067p},
    issn = {0003-2700},
    pmid = {20392064}
}

@article{Melnyk1970,
    title = {{Theory of optical excitation of plasmons in metals}},
    year = {1970},
    journal = {Physical Review B},
    author = {Melnyk, Andrew R. and Harrison, Michael J.},
    number = {4},
    month = {8},
    pages = {835--850},
    volume = {2},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.2.835},
    doi = {10.1103/PhysRevB.2.835},
    issn = {0556-2805}
}

@article{Shahbazyan2013,
    title = {{Theory of Plasmon-Enhanced Metal Photoluminescence}},
    year = {2013},
    journal = {Nano Letters},
    author = {Shahbazyan, Tigran V},
    number = {1},
    month = {1},
    pages = {194--198},
    volume = {13},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/nl303851z},
    doi = {10.1021/nl303851z},
    issn = {1530-6984}
}

@article{Park2018,
    title = {{Theory of Scalar Wave Scattering by a Sphere and a Planar Substrate}},
    year = {2018},
    journal = {Journal of the Korean Physical Society},
    author = {Park, Byong Chon and Kim, Jin Seung},
    number = {10},
    month = {11},
    pages = {1512--1518},
    volume = {73},
    url = {https://link.springer.com/content/pdf/10.3938%2Fjkps.73.1512.pdf http://link.springer.com/10.3938/jkps.73.1512},
    doi = {10.3938/jkps.73.1512},
    issn = {0374-4884},
    keywords = {Multiple scattering, Planar substrate, Scattering, Sphere}
}

@article{Sikdar2016,
    title = {{Theory of tailorable optical response of two-dimensional arrays of plasmonic nanoparticles at dielectric interfaces}},
    year = {2016},
    journal = {Scientific Reports},
    author = {Sikdar, Debabrata and Kornyshev, Alexei A.},
    number = {1},
    month = {12},
    pages = {33712},
    volume = {6},
    publisher = {Nature Publishing Group},
    url = {http://dx.doi.org/10.1038/srep33712 http://www.nature.com/articles/srep33712},
    isbn = {2045-2322},
    doi = {10.1038/srep33712},
    issn = {2045-2322}
}

@article{Lapotko2009a,
    title = {{Therapy with gold nanoparticles and lasers: what really kills the cells?}},
    year = {2009},
    journal = {Nanomedicine},
    author = {Lapotko, Dmitri},
    number = {3},
    month = {4},
    pages = {253--256},
    volume = {4},
    url = {https://www.eng.biu.ac.il/~motieim1/papers/%EE%E0%EE%F8%E9%ED %F2%EC %F1%E9%F0%E8%E6%E4/synthesis of GNPs-futuremedicine.pdf http://www.futuremedicine.com/doi/10.2217/nnm.09.2},
    doi = {10.2217/nnm.09.2},
    issn = {1743-5889}
}

@article{Ren2017,
    title = {{Thermal dosage investigation for optimal temperature distribution in gold nanoparticle enhanced photothermal therapy}},
    year = {2017},
    journal = {International Journal of Heat and Mass Transfer},
    author = {Ren, Yatao and Qi, Hong and Chen, Qin and Ruan, Liming},
    month = {3},
    pages = {212--221},
    volume = {106},
    publisher = {Elsevier Ltd},
    url = {http://dx.doi.org/10.1016/j.ijheatmasstransfer.2016.10.067 http://linkinghub.elsevier.com/retrieve/pii/S0017931016323596},
    doi = {10.1016/j.ijheatmasstransfer.2016.10.067},
    issn = {00179310},
    keywords = {Bioheat transfer, Comsol, Gold nanoparticle, Thermal therapy}
}

@article{Gerasimov17OME,
    title = {{Thermal effects in systems of colloidal plasmonic nanoparticles in high-intensity pulsed laser fields [Invited]}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Gerasimov, V. S. and Ershov, A. E. and Karpov, S. V. and Gavrilyuk, A. P. and Zakomirnyi, V. I. and Rasskazov, I. L. and {\AA}gren, H. and Polyutov, S. P.},
    number = {2},
    month = {2},
    pages = {555--568},
    volume = {7},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-7-2-555},
    doi = {10.1364/OME.7.000555},
    issn = {2159-3930}
}

@article{Avetisyan2012,
    title = {{Thermal energy transfer by plasmon-resonant composite nanoparticles at pulse laser irradiation}},
    year = {2012},
    journal = {Applied Optics},
    author = {Avetisyan, Yuri A and Yakunin, Alexander N and Tuchin, Valery V},
    number = {10},
    month = {4},
    pages = {C88},
    volume = {51},
    url = {https://www.osapublishing.org/DirectPDFAccess/906D04E8-F93C-7076-311DA3168A9DF5AE_231517/ao-51-10-C88.pdf?da=1&id=231517&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ao-51-10-C88},
    doi = {10.1364/AO.51.000C88},
    issn = {0003-6935}
}

@article{Ershov17JQSRT,
    title = {{Thermal limiting effects in optical plasmonic waveguides}},
    year = {2017},
    journal = {Journal of Quantitative Spectroscopy and Radiative Transfer},
    author = {Ershov, A. E. and Gerasimov, V. S. and Gavrilyuk, A. P. and Karpov, S. V. and Zakomirnyi, V. I. and Rasskazov, I. L. and Polyutov, S. P.},
    month = {4},
    pages = {1--6},
    volume = {191},
    publisher = {Elsevier},
    url = {http://dx.doi.org/10.1016/j.jqsrt.2017.01.023 http://linkinghub.elsevier.com/retrieve/pii/S0022407316305490},
    doi = {10.1016/j.jqsrt.2017.01.023},
    issn = {00224073},
    keywords = {optical plasmonic waveguide, plasmon resonance, surface plasmon polariton, thermal effects}
}

@article{Czapla2018,
    title = {{Thermal radiative energy exchange between a closely-spaced linear chain of spheres and its environment}},
    year = {2018},
    author = {Czapla, Braden and Narayanaswamy, Arvind},
    month = {12},
    url = {http://arxiv.org/abs/1812.10769},
    arxivId = {1812.10769}
}

@article{Baffou2013a,
    title = {{Thermo-plasmonics: using metallic nanostructures as nano-sources of heat}},
    year = {2013},
    journal = {Laser {\&} Photonics Reviews},
    author = {Baffou, Guillaume and Quidant, Romain},
    number = {2},
    month = {3},
    pages = {171--187},
    volume = {7},
    url = {http://doi.wiley.com/10.1002/lpor.201200003},
    isbn = {1863-8899},
    doi = {10.1002/lpor.201200003},
    issn = {18638880},
    keywords = {Biophysics, Nano-optics, Plasmonics, Thermodynamics}
}

@article{Yasuhara2020,
    title = {{Thermodynamic Tuning of Au-Ag-Cu Nanoparticles with Phase Separation and Ordered Phase Formation}},
    year = {2020},
    journal = {The Journal of Physical Chemistry C},
    author = {Yasuhara, Akira and Kubo, Kyohei and Yanagimoto, Sotatsu and Sannomiya, Takumi},
    month = {6},
    pages = {acs.jpcc.0c02834},
    url = {https://pubs.acs.org/doi/10.1021/acs.jpcc.0c02834},
    doi = {10.1021/acs.jpcc.0c02834},
    issn = {1932-7447}
}

@article{Qin2012,
    title = {{Thermophysical and biological responses of gold nanoparticle laser heating}},
    year = {2012},
    journal = {Chem. Soc. Rev.},
    author = {Qin, Zhenpeng and Bischof, John C.},
    number = {3},
    month = {1},
    pages = {1191--1217},
    volume = {41},
    publisher = {The Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C1CS15184C},
    doi = {10.1039/C1CS15184C},
    issn = {0306-0012}
}

@article{Mutlu2018,
    title = {{Thermoplasmonic Ignition of Metal Nanoparticles}},
    year = {2018},
    journal = {Nano Letters},
    author = {Mutlu, Mehmet and Kang, Ju-Hyung and Raza, Søren and Schoen, David and Zheng, Xiaolin and Kik, Pieter G. and Brongersma, Mark L.},
    number = {3},
    month = {3},
    pages = {1699--1706},
    volume = {18},
    url = {http://pubs.acs.org/doi/10.1021/acs.nanolett.7b04739},
    doi = {10.1021/acs.nanolett.7b04739},
    issn = {1530-6984},
    keywords = {Plasmonics, energetic materials, energy harvesting, laser processing}
}

@article{Baffou2010,
    title = {{Thermoplasmonics modeling: A Green’s function approach}},
    year = {2010},
    journal = {Physical Review B},
    author = {Baffou, Guillaume and Quidant, Romain and Girard, Christian},
    number = {16},
    month = {10},
    pages = {165424},
    volume = {82},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.82.165424 https://link.aps.org/doi/10.1103/PhysRevB.82.165424},
    doi = {10.1103/PhysRevB.82.165424},
    issn = {1098-0121}
}

@article{Orel2002,
    title = {{Thickness-Dependent Optical Effects in Infrared Reflection-Absorption Spectra of a Fairly Thick Polymer Layer}},
    year = {2002},
    journal = {Applied Spectroscopy},
    author = {Gunde, Marta KlanjšEk and Orel, Zorica Crnjak},
    number = {1},
    month = {1},
    pages = {24--30},
    volume = {56},
    url = {http://journals.sagepub.com/doi/10.1366/0003702021954395},
    doi = {10.1366/0003702021954395},
    issn = {0003-7028}
}

@article{Fradkin2020,
    title = {{Thickness-independent narrow resonance in a stack of two plasmonic lattices}},
    year = {2020},
    author = {Fradkin, I. M. and Dyakov, S. A. and Gippius, N. A.},
    month = {5},
    url = {http://arxiv.org/abs/2005.14300},
    arxivId = {2005.14300}
}

@article{Radi2015,
    title = {{Thin Perfect Absorbers for Electromagnetic Waves: Theory, Design, and Realizations}},
    year = {2015},
    journal = {Physical Review Applied},
    author = {Ra’di, Y. and Simovski, C. R. and Tretyakov, S. A.},
    number = {3},
    month = {3},
    pages = {037001},
    volume = {3},
    url = {https://journals.aps.org/prapplied/pdf/10.1103/PhysRevApplied.3.037001 https://link.aps.org/doi/10.1103/PhysRevApplied.3.037001},
    doi = {10.1103/PhysRevApplied.3.037001},
    issn = {2331-7019}
}

@book{Macleod2001,
    title = {{Thin-Film Optical Filters, Third Edition}},
    year = {2001},
    author = {Macleod, H},
    month = {1},
    series = {Series in Optics and Optoelectronics},
    volume = {20010719},
    publisher = {Taylor {\&}amp; Francis},
    url = {http://www.crcnetbase.com/doi/book/10.1201/9781420033236},
    isbn = {978-0-7503-0688-1},
    doi = {10.1201/9781420033236}
}

@article{Moroz1999a,
    title = {{Three-dimensional complete photonic-band-gap structures in the visible}},
    year = {1999},
    journal = {Physical Review Letters},
    author = {Moroz, Alexander},
    number = {25},
    month = {12},
    pages = {5274--5277},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.83.5274},
    doi = {10.1103/PhysRevLett.83.5274},
    issn = {0031-9007}
}

@article{Monzon1987,
    title = {{Three-dimensional scattering by an infinite homogeneous anisotropic circular cylinder: A spectral approach}},
    year = {1987},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Monzon, J.},
    number = {6},
    month = {6},
    pages = {670--682},
    volume = {35},
    url = {http://ieeexplore.ieee.org/document/1144159/},
    doi = {10.1109/TAP.1987.1144159},
    issn = {0096-1973}
}

@article{Wu1997,
    title = {{Three-dimensional scattering by an infinite homogeneous anisotropic circular cylinder: An analytical solution}},
    year = {1997},
    journal = {Journal of Applied Physics},
    author = {Wu, Xin Bao and Yasumoto, Kiyotoshi},
    number = {5},
    month = {9},
    pages = {1996--2003},
    volume = {82},
    url = {http://aip.scitation.org/toc/jap/82/5 http://aip.scitation.org/doi/10.1063/1.366009},
    doi = {10.1063/1.366009},
    issn = {0021-8979}
}

@article{Yoon2018,
    title = {{Time-asymmetric loop around an exceptional point over the full optical communications band}},
    year = {2018},
    journal = {Nature},
    author = {Yoon, Jae Woong and Choi, Youngsun and Hahn, Choloong and Kim, Gunpyo and Song, Seok Ho and Yang, Ki-Yeon and Lee, Jeong Yub and Kim, Yongsung and Lee, Chang Seung and Shin, Jai Kwang and Lee, Hong-Seok and Berini, Pierre},
    number = {7725},
    month = {10},
    pages = {86--90},
    volume = {562},
    url = {https://doi.org/10.1038/s41586-018-0523-2 http://www.nature.com/articles/s41586-018-0523-2},
    doi = {10.1038/s41586-018-0523-2},
    issn = {0028-0836}
}

@article{Compaijen2018,
    title = {{Time-dependent transport of a localized surface plasmon through a linear array of metal nanoparticles: Precursor and normal mode contributions}},
    year = {2018},
    journal = {Physical Review B},
    author = {Compaijen, P. J. and Malyshev, V. A. and Knoester, J.},
    number = {8},
    month = {2},
    pages = {085428},
    volume = {97},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.97.085428},
    doi = {10.1103/PhysRevB.97.085428},
    issn = {2469-9950}
}

@article{Mitri2015,
    title = {{Time-Resolved FT-IR Microspectroscopy of Protein Aggregation Induced by Heat-Shock in Live Cells}},
    year = {2015},
    journal = {Analytical Chemistry},
    author = {Mitri, Elisa and Kenig, Saša and Coceano, Giovanna and Bedolla, Diana E and Tormen, Massimo and Grenci, Gianluca and Vaccari, Lisa},
    number = {7},
    month = {4},
    pages = {3670--3677},
    volume = {87},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/ac5040659 http://pubs.acs.org/doi/abs/10.1021/ac5040659},
    doi = {10.1021/ac5040659},
    issn = {0003-2700}
}

@article{Devaney2005,
    title = {{Time-reversal-based imaging and inverse scattering of multiply scattering point targets}},
    year = {2005},
    journal = {The Journal of the Acoustical Society of America},
    author = {Devaney, Anthony J and Marengo, Edwin A and Gruber, Fred K},
    number = {5},
    month = {11},
    pages = {3129--3138},
    volume = {118},
    url = {http://dx.doi.org/10.1121/1.2042987 http://asa.scitation.org/toc/jas/118/5 http://asa.scitation.org/doi/10.1121/1.2042987},
    doi = {10.1121/1.2042987},
    issn = {0001-4966},
    keywords = {3129–3138, 4335Zc ͓DRD͔ Pages, 4360Pt, PACS number͑s͒}
}

@article{Xu2020,
    title = {{TiN@TiO2 core-shell nanoparticles as plasmon-enhanced photosensitizers: The role of hot electron injection}},
    year = {2020},
    journal = {Laser {\&} Photonics Reviews},
    author = {Xu, Xiaohui and Dutta, Aveek and Khurgin, Jacob and Wei, Alexander and Shalaev, Vladimir M. and Boltasseva, Alexandra},
    number = {5},
    month = {5},
    pages = {1900376},
    volume = {14},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/lpor.201900376},
    doi = {10.1002/lpor.201900376},
    issn = {1863-8880},
    keywords = {hot electrons, photocatalysis, photodynamic therapy, surface plasmons, titanium nitride}
}

@article{Bullen2002,
    title = {{TiO2 nanoparticle arrays prepared using a nanosphere lithography technique}},
    year = {2002},
    journal = {Nano Letters},
    author = {Bullen, Heather A. and Garrett, Simon J.},
    number = {7},
    month = {7},
    pages = {739--745},
    volume = {2},
    url = {https://pubs.acs.org/doi/10.1021/nl025568f},
    doi = {10.1021/nl025568f},
    issn = {1530-6984}
}

@article{Naik2012a,
    title = {{Titanium nitride as a plasmonic material for visible and near-infrared wavelengths}},
    year = {2012},
    journal = {Optical Materials Express},
    author = {Naik, Gururaj V. and Schroeder, Jeremy L. and Ni, Xingjie and Kildishev, Alexander V. and Sands, Timothy D. and Boltasseva, Alexandra},
    number = {4},
    month = {4},
    pages = {478},
    volume = {2},
    url = {https://www.osapublishing.org/ome/abstract.cfm?uri=ome-2-4-478},
    isbn = {0003-6951},
    doi = {10.1364/OME.2.000478},
    issn = {2159-3930},
    pmid = {22418556},
    arxivId = {0910.3981}
}

@article{Venugopal2017,
    title = {{Titanium nitride as light trapping plasmonic material in silicon solar cell}},
    year = {2017},
    journal = {Optical Materials},
    author = {Venugopal, N and Gerasimov, V.S. and Ershov, A.E. and Karpov, S.V. and Polyutov, S.P.},
    month = {10},
    pages = {397--402},
    volume = {72},
    url = {http://ac.els-cdn.com/S0925346717304147/1-s2.0-S0925346717304147-main.pdf?_tid=94d6ba9c-5cd9-11e7-b003-00000aab0f6c&acdnat=1498747703_2dbf3a8bc70ec01e882b416a424b39f9 http://linkinghub.elsevier.com/retrieve/pii/S0925346717304147 https://linkinghub.elsevie},
    doi = {10.1016/j.optmat.2017.06.035},
    issn = {09253467},
    keywords = {Photovoltaics, Plasmonics, Titanium nitride}
}

@article{Guo2019a,
    title = {{Titanium Nitride Epitaxial Films as a Plasmonic Material Platform: Alternative to Gold}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Guo, Wan-Ping and Mishra, Ragini and Cheng, Chang-Wei and Wu, Bao-Hsien and Chen, Lih-Juann and Lin, Minn-Tsong and Gwo, Shangjr},
    month = {8},
    pages = {acsphotonics.9b00617},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.9b00617},
    doi = {10.1021/acsphotonics.9b00617},
    issn = {2330-4022},
    keywords = {dielectric function, gold (Au), molecular-beam epitaxy, plasmonic material, plasmonic metasurface, surface plasmon interferometry, titanium nitride (TiN)}
}

@article{Zakomirnyi18PNFA,
    title = {{Titanium nitride nanoparticles as an alternative platform for plasmonic waveguides in the visible and telecommunication wavelength ranges}},
    year = {2018},
    journal = {Photonics and Nanostructures - Fundamentals and Applications},
    author = {Zakomirnyi, V.I. and Rasskazov, I.L. and Gerasimov, V.S. and Ershov, A.E. and Polyutov, S.P. and Karpov, S.V. and {\AA}gren, Hans},
    month = {7},
    pages = {50--56},
    volume = {30},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S1569441017303462 https://linkinghub.elsevier.com/retrieve/pii/S1569441017303462},
    doi = {10.1016/j.photonics.2018.04.005},
    issn = {15694410}
}

@article{Ishii2016,
    title = {{Titanium Nitride Nanoparticles as Plasmonic Solar Heat Transducers}},
    year = {2016},
    journal = {The Journal of Physical Chemistry C},
    author = {Ishii, Satoshi and Sugavaneshwar, Ramu Pasupathi and Nagao, Tadaaki},
    number = {4},
    month = {2},
    pages = {2343--2348},
    volume = {120},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.jpcc.5b09604 http://pubs.acs.org/doi/abs/10.1021/acs.jpcc.5b09604},
    doi = {10.1021/acs.jpcc.5b09604},
    issn = {1932-7447}
}

@article{Beierle2019,
    title = {{Titanium nitride nanoparticles for the efficient photocatalysis of bicarbonate into formate}},
    year = {2019},
    journal = {Solar Energy Materials and Solar Cells},
    author = {Beierle, Alyssa and Gieri, Paul and Pan, Hanqing and Heagy, Michael D. and Manjavacas, Alejandro and Chowdhury, Sanchari},
    month = {9},
    pages = {109967},
    volume = {200},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S092702481930296X},
    doi = {10.1016/j.solmat.2019.109967},
    issn = {09270248}
}

@article{Choi2007,
    title = {{Tomographic phase microscopy}},
    year = {2007},
    journal = {Nature Methods},
    author = {Choi, Wonshik and Fang-Yen, Christopher and Badizadegan, Kamran and Oh, Seungeun and Lue, Niyom and Dasari, Ramachandra R and Feld, Michael S},
    number = {9},
    month = {9},
    pages = {717--719},
    volume = {4},
    url = {http://fangyenlab.seas.upenn.edu/pubs/tpm.pdf http://www.nature.com/doifinder/10.1038/nmeth1078},
    doi = {10.1038/nmeth1078},
    issn = {1548-7091}
}

@article{Bulgakov2017,
    title = {{Topological bound states in the continuum in arrays of dielectric spheres}},
    year = {2017},
    journal = {Physical Review Letters},
    author = {Bulgakov, Evgeny N and Maksimov, Dmitrii N},
    number = {26},
    month = {6},
    pages = {267401},
    volume = {118},
    url = {http://link.aps.org/doi/10.1103/PhysRevLett.118.267401},
    doi = {10.1103/PhysRevLett.118.267401},
    issn = {0031-9007}
}

@article{Downing2017a,
    title = {{Topological collective plasmons in bipartite chains of metallic nanoparticles}},
    year = {2017},
    journal = {Physical Review B},
    author = {Downing, Charles A and Weick, Guillaume},
    number = {12},
    month = {3},
    pages = {125426},
    volume = {95},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.95.125426 https://link.aps.org/doi/10.1103/PhysRevB.95.125426},
    doi = {10.1103/PhysRevB.95.125426},
    issn = {2469-9950}
}

@article{Chang2019,
    title = {{Topological magnetoelectric effect as probed by nanoshell plasmonic modes}},
    year = {2019},
    journal = {Results in Physics},
    author = {Chang, Railing and Xie, Huai-Yi and Wang, Ya-Chih and Chiang, Hai-Pang and Leung, P.T.},
    month = {12},
    pages = {102744},
    volume = {15},
    publisher = {Elsevier},
    url = {https://doi.org/10.1016/j.rinp.2019.102744 https://linkinghub.elsevier.com/retrieve/pii/S2211379719326269},
    doi = {10.1016/j.rinp.2019.102744},
    issn = {22113797},
    keywords = {Axion electrodynamics, Nanoshells, Surface plasmons, Topological insulator}
}

@article{Poddubny2014,
    title = {{Topological Majorana States in Zigzag Chains of Plasmonic Nanoparticles}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Poddubny, Alexander and Miroshnichenko, Andrey and Slobozhanyuk, Alexey and Kivshar, Yuri},
    number = {2},
    month = {2},
    pages = {101--105},
    volume = {1},
    url = {http://pubs.acs.org/doi/10.1021/ph4000949},
    doi = {10.1021/ph4000949},
    issn = {2330-4022},
    keywords = {Majorana fermions, edge states, plasmonics, topological insulators}
}

@article{Mortensen2019,
    title = {{Topological nanophotonics}},
    year = {2019},
    journal = {Nanophotonics},
    author = {Mortensen, N. Asger and Bozhevolnyi, Sergey I. and Al{\`{u}}, Andrea},
    number = {8},
    month = {7},
    pages = {1315--1317},
    volume = {8},
    url = {https://doi.org/10.1515/nanoph-2019-0197 http://www.degruyter.com/view/j/nanoph.2019.8.issue-8/nanoph-2019-0197/nanoph-2019-0197.xml},
    isbn = {2019;8:13718},
    doi = {10.1515/nanoph-2019-0197},
    issn = {2192-8614}
}

@article{Pocock2018,
    title = {{Topological Plasmonic Chain with Retardation and Radiative Effects}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Pocock, Simon R. and Xiao, Xiaofei and Huidobro, Paloma A. and Giannini, Vincenzo},
    number = {6},
    month = {6},
    pages = {2271--2279},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b00117},
    doi = {10.1021/acsphotonics.8b00117},
    issn = {2330-4022}
}

@article{Downing,
    title = {{Topological plasmons in dimerized chains of nanoparticles: robustness against long-range quasistatic interactions and retardation effects}},
    year = {2018},
    journal = {The European Physical Journal B},
    author = {Downing, Charles A and Weick, Guillaume},
    number = {10},
    month = {10},
    pages = {253},
    volume = {91},
    url = {https://arxiv.org/pdf/1803.08872.pdf http://link.springer.com/10.1140/epjb/e2018-90199-0},
    doi = {10.1140/epjb/e2018-90199-0},
    issn = {1434-6028}
}

@article{Jin2019,
    title = {{Topologically enabled ultrahigh-Q guided resonances robust to out-of-plane scattering}},
    year = {2019},
    journal = {Nature},
    author = {Jin, Jicheng and Yin, Xuefan and Ni, Liangfu and Solja{\v{c}}i{\'{c}}, Marin and Zhen, Bo and Peng, Chao},
    number = {7779},
    month = {10},
    pages = {501--504},
    volume = {574},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41586-019-1664-7 http://www.nature.com/articles/s41586-019-1664-7},
    isbn = {4158601916},
    doi = {10.1038/s41586-019-1664-7},
    issn = {0028-0836},
    arxivId = {1812.00892}
}

@article{Li2014c,
    title = {{Touching Gold Nanoparticle Chain Based Plasmonic Antenna Arrays and Optical Metamaterials}},
    year = {2014},
    journal = {ACS Photonics},
    author = {Li, Zhongyang and Butun, Serkan and Aydin, Koray},
    number = {3},
    month = {3},
    pages = {228--234},
    volume = {1},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/ph4000828},
    doi = {10.1021/ph4000828},
    issn = {2330-4022},
    keywords = {gold nanoparticle, localized surface plasmons, metamaterials, nanoparticle chains, plasmonics}
}

@article{Todisco2016,
    title = {{Toward cavity quantum electrodynamics with hybrid photon gap-plasmon states}},
    year = {2016},
    journal = {ACS Nano},
    author = {Todisco, Francesco and Esposito, Marco and Panaro, Simone and De Giorgi, Milena and Dominici, Lorenzo and Ballarini, Dario and Fern{\'{a}}ndez-Dom{\'{i}}nguez, Antonio I. and Tasco, Vittorianna and Cuscun{\`{a}}, Massimo and Passaseo, Adriana and Cirac{\`{i}}, Cristian and Gigli, Giuseppe and Sanvitto, Daniele},
    number = {12},
    month = {12},
    pages = {11360--11368},
    volume = {10},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.6b06611},
    isbn = {1936-0851},
    doi = {10.1021/acsnano.6b06611},
    issn = {1936-0851},
    keywords = {aluminum, plasmon, plasmon-exciton-polaritons, plasmonic crystals, plexciton, surface lattice resonance}
}

@article{Solis2014,
    title = {{Toward Ultimate Nanoplasmonics Modeling}},
    year = {2014},
    journal = {ACS Nano},
    author = {Sol{\'{i}}s, Diego M and Taboada, José M and Obelleiro, Fernando and Liz-Marz{\'{a}}n, Luis M. and Garc{\'{i}}a de Abajo, F. Javier},
    number = {8},
    month = {8},
    pages = {7559--7570},
    volume = {8},
    url = {www.acsnano.org http://pubs.acs.org/doi/abs/10.1021/nn5037703},
    doi = {10.1021/nn5037703},
    issn = {1936-0851}
}

@incollection{Amunts2016,
    title = {{Towards a Multiscale, High-Resolution Model of the Human Brain}},
    year = {2014},
    author = {Amunts, Katrin and B{\"{u}}cker, Oliver and Axer, Markus},
    pages = {3--14},
    volume = {10087},
    url = {http://link.springer.com/10.1007/978-3-319-50862-7 http://link.springer.com/10.1007/978-3-319-12084-3_1},
    isbn = {978-3-319-50861-0},
    doi = {10.1007/978-3-319-12084-3{\_}1},
    keywords = {fl ows, microstructure {\'{a}} fiber architecture, ultra-high resolution brain models, {\'{a}} bigbrain {\'{a}} cytoarchitecture, {\'{a}} unicore {\'{a}} work}
}

@article{Babicheva2013,
    title = {{Towards CMOS-compatible nanophotonics: Ultra-compact modulators using alternative plasmonic materials}},
    year = {2013},
    journal = {Optics Express},
    author = {Babicheva, Viktoriia E and Kinsey, Nathaniel and Naik, Gururaj V and Ferrera, Marcello and Lavrinenko, Andrei V and Shalaev, Vladimir M and Boltasseva, Alexandra},
    number = {22},
    month = {11},
    pages = {27326},
    volume = {21},
    url = {https://www.osapublishing.org/DirectPDFAccess/54B5144E-F278-9504-345C382087F47045_274095/oe-21-22-27326.pdf?da=1&id=274095&seq=0&mobile=no https://www.osapublishing.org/oe/abstract.cfm?uri=oe-21-22-27326},
    doi = {10.1364/OE.21.027326},
    issn = {1094-4087}
}

@article{Tiwari2016,
    title = {{Towards Translation of Discrete Frequency Infrared Spectroscopic Imaging for Digital Histopathology of Clinical Biopsy Samples}},
    year = {2016},
    journal = {Analytical Chemistry},
    author = {Tiwari, Saumya and Raman, Jai and Reddy, Vijaya and Ghetler, Andrew and Tella, Richard P. and Han, Yang and Moon, Christopher R. and Hoke, Charles D. and Bhargava, Rohit},
    number = {20},
    month = {10},
    pages = {10183--10190},
    volume = {88},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/abs/10.1021/acs.analchem.6b02754},
    doi = {10.1021/acs.analchem.6b02754},
    issn = {0003-2700}
}

@article{VanDerLem2000,
    title = {{Towards two-dimensional complete photonic bandgap structures below infrared wavelengths}},
    year = {2000},
    journal = {Journal of Optics A: Pure and Applied Optics},
    author = {Lem, Han van der and Moroz, Alexander},
    number = {5},
    month = {9},
    pages = {395--399},
    volume = {2},
    url = {http://stacks.iop.org/1464-4258/2/i=5/a=308?key=crossref.76a77ad9deafe5756ef20814bb657fbd},
    doi = {10.1088/1464-4258/2/5/308},
    issn = {1464-4258},
    keywords = {fibre waveguides, integrated optics, materials, nonlinear optical, photonic bandgap materials, wave optics}
}

@article{Boltasseva2019,
    title = {{Transdimensional Photonics}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Boltasseva, Alexandra and Shalaev, Vladimir M.},
    number = {1},
    month = {1},
    pages = {1--3},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01570},
    doi = {10.1021/acsphotonics.8b01570},
    issn = {2330-4022}
}

@article{Troparevsky2010,
    title = {{Transfer-matrix formalism for the calculation of optical response in multilayer systems: from coherent to incoherent interference}},
    year = {2010},
    journal = {Optics Express},
    author = {Troparevsky, M. Claudia and Sabau, Adrian S. and Lupini, Andrew R. and Zhang, Zhenyu},
    number = {24},
    month = {11},
    pages = {24715},
    volume = {18},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-18-24-24715},
    doi = {10.1364/OE.18.024715},
    issn = {1094-4087},
    keywords = {Coherence and statistical optics, Thin films}
}

@article{Loran2020,
    title = {{Transfer-matrix formulation of the scattering of electromagnetic waves and broadband invisibility in three dimensions}},
    year = {2020},
    journal = {Journal of Physics A: Mathematical and Theoretical},
    author = {Loran, Farhang and Mostafazadeh, Ali},
    month = {2},
    url = {https://iopscience.iop.org/article/10.1088/1751-8121/ab7669},
    doi = {10.1088/1751-8121/ab7669},
    issn = {1751-8113}
}

@article{Chew1987,
    title = {{Transition rates of atoms near spherical surfaces}},
    year = {1987},
    journal = {Journal of Chemical Physics},
    author = {Chew, H.},
    number = {2},
    month = {7},
    pages = {1355--1360},
    volume = {87},
    url = {https://doi.org/10.1063/1.453317 http://aip.scitation.org/toc/jcp/87/2 http://physicstoday.scitation.org/doi/10.1063/1.881201 http://aip.scitation.org/doi/10.1063/1.453317},
    doi = {10.1063/1.453317},
    issn = {0021-9606}
}

@article{Rasskazov13OS,
    title = {{Transmission and spectral properties of short optical plasmon waveguides}},
    year = {2013},
    journal = {Optics and Spectroscopy},
    author = {Rasskazov, I L and Markel, V A and Karpov, S V},
    number = {5},
    month = {11},
    pages = {666--674},
    volume = {115},
    url = {http://link.springer.com/10.1134/S0030400X13110180},
    doi = {10.1134/S0030400X13110180},
    issn = {0030-400X}
}

@article{Bassan2014,
    title = {{Transmission FT-IR Chemical Imaging on Glass Substrates: Applications in Infrared Spectral Histopathology}},
    year = {2014},
    journal = {Analytical Chemistry},
    author = {Bassan, Paul and Mellor, Joe and Shapiro, Jonathan and Williams, Kaye J and Lisanti, Michael P and Gardner, Peter},
    number = {3},
    month = {2},
    pages = {1648--1653},
    volume = {86},
    url = {http://pubs.acs.org/doi/pdf/10.1021/ac403412n http://pubs.acs.org/doi/abs/10.1021/ac403412n},
    doi = {10.1021/ac403412n},
    issn = {0003-2700}
}

@article{Porto1999,
    title = {{Transmission resonances on metallic gratings with very narrow slits}},
    year = {1999},
    journal = {Physical Review Letters},
    author = {Porto, J A and Garc{\'{i}}a-Vidal, F J and Pendry, J B},
    number = {14},
    month = {10},
    pages = {2845--2848},
    volume = {83},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.83.2845},
    doi = {10.1103/PhysRevLett.83.2845},
    issn = {0031-9007}
}

@article{YuFeng-qi1990,
    title = {{Transmission spectrum of a system composed of one-dimensional chains of small metallic spheres}},
    year = {1990},
    journal = {Physical Review B},
    author = {{Yu Feng-qi} and {Zhang Chun-ping} and {Zhang Guang-yin}},
    number = {17},
    month = {12},
    pages = {11003--11007},
    volume = {42},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.42.11003},
    doi = {10.1103/PhysRevB.42.11003},
    issn = {0163-1829}
}

@article{Staniszewska-Slezak2015,
    title = {{Transmission versus transflection mode in FTIR analysis of blood plasma: is the electric field standing wave effect the only reason for observed spectral distortions?}},
    year = {2015},
    journal = {The Analyst},
    author = {Staniszewska-Slezak, Emilia and Rygula, Anna and Malek, Kamilla and Baranska, Malgorzata},
    number = {7},
    pages = {2412--2421},
    volume = {140},
    url = {http://pubs.rsc.org/en/content/articlepdf/2015/an/c4an01842g http://xlink.rsc.org/?DOI=C4AN01842G},
    doi = {10.1039/C4AN01842G},
    issn = {0003-2654}
}

@article{Stadler2012,
    title = {{Transparent Conducting Oxides—An Up-To-Date Overview}},
    year = {2012},
    journal = {Materials},
    author = {Stadler, Andreas},
    number = {12},
    month = {4},
    pages = {661--683},
    volume = {5},
    publisher = {Molecular Diversity Preservation International},
    url = {http://www.mdpi.com/1996-1944/5/4/661/},
    doi = {10.3390/ma5040661},
    issn = {1996-1944},
    keywords = {ITO, TCO, ZnO:Al, delafossite, oxide, transparent conducting oxide}
}

@article{Bag2018,
    title = {{Transverse Kerker scattering for angstrom localization of nanoparticles}},
    year = {2018},
    journal = {Physical Review Letters},
    author = {Bag, Ankan and Neugebauer, Martin and Wo{\'{z}}niak, Paweł and Leuchs, Gerd and Banzer, Peter},
    number = {19},
    month = {11},
    pages = {193902},
    volume = {121},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.121.193902},
    doi = {10.1103/PhysRevLett.121.193902},
    issn = {0031-9007},
    arxivId = {1804.10176}
}

@article{Shamkhi2019,
    title = {{Transverse scattering and generalized Kerker effects in all-dielectric Mie-resonant metaoptics}},
    year = {2019},
    journal = {Physical Review Letters},
    author = {Shamkhi, Hadi K. and Baryshnikova, Kseniia V. and Sayanskiy, Andrey and Kapitanova, Polina and Terekhov, Pavel D. and Belov, Pavel and Karabchevsky, Alina and Evlyukhin, Andrey B. and Kivshar, Yuri and Shalin, Alexander S.},
    number = {19},
    month = {5},
    pages = {193905},
    volume = {122},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.193905},
    doi = {10.1103/PhysRevLett.122.193905},
    issn = {0031-9007}
}

@article{Silveirinha2014,
    title = {{Trapping light in open plasmonic nanostructures}},
    year = {2014},
    journal = {Physical Review A},
    author = {Silveirinha, Mário G.},
    number = {2},
    month = {2},
    pages = {023813},
    volume = {89},
    url = {https://link.aps.org/doi/10.1103/PhysRevA.89.023813},
    doi = {10.1103/PhysRevA.89.023813},
    issn = {1050-2947}
}

@article{Zhao2011,
    title = {{Triplet-triplet annihilation based upconversion: from triplet sensitizers and triplet acceptors to upconversion quantum yields}},
    year = {2011},
    journal = {RSC Advances},
    author = {Zhao, Jianzhang and Ji, Shaomin and Guo, Huimin},
    number = {6},
    pages = {937},
    volume = {1},
    url = {http://xlink.rsc.org/?DOI=c1ra00469g},
    doi = {10.1039/c1ra00469g},
    issn = {2046-2069}
}

@article{Wang2017c,
    title = {{Tunability of indium tin oxide materials for mid-infrared plasmonics applications}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Wang, Yu and Overvig, Adam C. and Shrestha, Sajan and Zhang, Ran and Wang, Ren and Yu, Nanfang and Dal Negro, Luca},
    number = {8},
    month = {8},
    pages = {2727},
    volume = {7},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-7-8-2727},
    doi = {10.1364/OME.7.002727},
    issn = {2159-3930},
    keywords = {Metamaterials, Nanomaterials, Plasmonics}
}

@article{Wang2007a,
    title = {{Tunable coupled plasmon modes via nanoshell particle chains}},
    year = {2007},
    journal = {Optics Communications},
    author = {Wang, S.M. and Xiao, J.J. and Yu, K.W.},
    number = {2},
    month = {11},
    pages = {384--389},
    volume = {279},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S0030401807007183},
    isbn = {00304018},
    doi = {10.1016/j.optcom.2007.07.017},
    issn = {00304018},
    keywords = {Dipole approximation, Nanoshells, Plasmonic waveguides}
}

@article{Zheng2019,
    title = {{Tunable fluorescence from dye-modified DNA-assembled plasmonic nanocube arrays}},
    year = {2019},
    journal = {Advanced Materials},
    author = {Zheng, Cindy Y. and Palacios, Edgar and Zhou, Wenjie and Hadibrata, Wisnu and Sun, Lin and Huang, Ziyin and Schatz, George C. and Aydin, Koray and Mirkin, Chad A.},
    number = {41},
    month = {10},
    pages = {1904448},
    volume = {31},
    url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/adma.201904448},
    doi = {10.1002/adma.201904448},
    issn = {0935-9648},
    keywords = {DNA colloidal crystals, fluorescence enhancement, gap mode, lattice mode, plasmonic nanoantenna}
}

@article{Ling2011,
    title = {{Tunable hybridization in metal nanoshell chains}},
    year = {2011},
    journal = {Journal of Physics: Condensed Matter},
    author = {Ling, C W and Zheng, M J and Yu, K W},
    number = {10},
    month = {3},
    pages = {105304},
    volume = {23},
    url = {http://stacks.iop.org/0953-8984/23/i=10/a=105304 http://stacks.iop.org/0953-8984/23/i=10/a=105304?key=crossref.042331ccf39f1e709625edf6a96e321f},
    isbn = {0953-8984},
    doi = {10.1088/0953-8984/23/10/105304},
    issn = {0953-8984},
    pmid = {21339586}
}

@article{Das2011,
    title = {{Tunable infrared plasmonic absorption by metallic nanoparticles}},
    year = {2011},
    journal = {Journal of Applied Physics},
    author = {Das, Naresh C.},
    number = {4},
    month = {8},
    pages = {046101},
    volume = {110},
    publisher = {American Institute of Physics},
    url = {http://aip.scitation.org/doi/10.1063/1.3624596},
    doi = {10.1063/1.3624596},
    issn = {0021-8979},
    keywords = {absorption coefficients, gold, infrared spectra, light emitting diodes, nanofabrication, nanoparticles, plasmonics}
}

@article{Hua2019,
    title = {{Tunable lattice plasmon resonances in 1D nanogratings}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Hua, Yi and Fumani, Ahmad K. and Odom, Teri W.},
    number = {2},
    month = {2},
    pages = {322--326},
    volume = {6},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01541 https://pubs.acs.org/doi/10.1021/acsphotonics.8b01541},
    doi = {10.1021/acsphotonics.8b01541},
    issn = {2330-4022}
}

@article{Pourjamal2019a,
    title = {{Tunable magnetoplasmonics in lattices of Ni/SiO2/Au dimers}},
    year = {2019},
    journal = {Scientific Reports},
    author = {Pourjamal, Sara and Kataja, Mikko and Maccaferri, Nicolò and Vavassori, Paolo and van Dijken, Sebastiaan},
    number = {1},
    month = {12},
    pages = {9907},
    volume = {9},
    url = {https://doi.org/10.1038/s41598-019-46058-2 http://www.nature.com/articles/s41598-019-46058-2},
    doi = {10.1038/s41598-019-46058-2},
    issn = {2045-2322}
}

@article{Salemizadeh2019,
    title = {{Tunable mid-infrared graphene-titanium nitride plasmonic absorber for chemical sensing applications}},
    year = {2019},
    journal = {Journal of the Optical Society of America B},
    author = {Salemizadeh, Mehrnoosh and Mahani, Fatemeh Fouladi and Mokhtari, Arash},
    number = {10},
    month = {10},
    pages = {2863--2870},
    volume = {36},
    url = {https://doi.org/10.1364/JOSAB.36.002863 https://www.osapublishing.org/abstract.cfm?URI=josab-36-10-2863},
    doi = {10.1364/JOSAB.36.002863},
    issn = {0740-3224}
}

@article{Shen2013,
    title = {{Tunable Near Infrared to Ultraviolet Upconversion Luminescence Enhancement in ({$\alpha$}-NaYF 4 :Yb,Tm)/CaF 2 Core/Shell Nanoparticles for In situ Real-time Recorded Biocompatible Photoactivation}},
    year = {2013},
    journal = {Small},
    author = {Shen, Jie and Chen, Guanying and Ohulchanskyy, Tymish Y. and Kesseli, Samuel J. and Buchholz, Steven and Li, Zhipeng and Prasad, Paras N. and Han, Gang},
    number = {19},
    month = {5},
    pages = {n/a-n/a},
    volume = {9},
    url = {http://doi.wiley.com/10.1002/smll.201300234},
    isbn = {1613-6829 (Electronic){\textbackslash}r1613-6810 (Linking)},
    doi = {10.1002/smll.201300234},
    issn = {16136810},
    pmid = {23696330},
    keywords = {UV emission, biocompatible, nanoparticles, photoactivation, upconversion}
}

@article{Kharitonov2020,
    title = {{Tunable optical materials for multi-resonant plasmonics: from TiN to TiON [Invited]}},
    year = {2020},
    journal = {Optical Materials Express},
    author = {Kharitonov, Anton and Kharintsev, Sergey},
    number = {2},
    month = {2},
    pages = {513--531},
    volume = {10},
    publisher = {The Optical Society},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ome-10-2-513},
    doi = {10.1364/OME.382160},
    issn = {2159-3930}
}

@article{Baryshev2016,
    title = {{Tunable plasmonic thin magneto-optical wave plate}},
    year = {2016},
    journal = {Journal of the Optical Society of America B},
    author = {Baryshev, A. V. and Merzlikin, A. M.},
    number = {7},
    month = {7},
    pages = {1399--1405},
    volume = {33},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-33-7-1399},
    doi = {10.1364/JOSAB.33.001399},
    issn = {0740-3224}
}

@article{Zhou2011,
    title = {{Tunable subradiant lattice plasmons by out-of-plane dipolar interactions}},
    year = {2011},
    journal = {Nature Nanotechnology},
    author = {Zhou, Wei and Odom, Teri W},
    number = {7},
    month = {5},
    pages = {423--427},
    volume = {6},
    url = {https://www.nature.com/nnano/journal/v6/n7/pdf/nnano.2011.72.pdf http://www.nature.com/doifinder/10.1038/nnano.2011.72},
    doi = {10.1038/nnano.2011.72},
    issn = {1748-3387}
}

@article{Pellegrini2009,
    title = {{Tunable, directional and wavelength selective plasmonic nanoantenna arrays}},
    year = {2009},
    journal = {Nanotechnology},
    author = {Pellegrini, G. and Mattei, G. and Mazzoldi, P.},
    number = {6},
    month = {2},
    pages = {065201},
    volume = {20},
    url = {http://stacks.iop.org/0957-4484/20/i=6/a=065201?key=crossref.40f1639d98811433d124d4c43ea7d745},
    doi = {10.1088/0957-4484/20/6/065201},
    issn = {0957-4484}
}

@article{Li2010,
    title = {{Tuning of narrow geometric resonances in Ag/Au binary nanoparticle arrays}},
    year = {2010},
    journal = {Optics Express},
    author = {Li, Jia and Gu, Ying and Gong, Qihuang},
    number = {17},
    month = {8},
    pages = {17684--17698},
    volume = {18},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-18-17-17684},
    doi = {10.1364/OE.18.017684},
    issn = {1094-4087},
    keywords = {Coupled resonators, Surface plasmons}
}

@article{Pathak2019,
    title = {{Tuning of the surface plasmon resonance of aluminum nanoshell near-infrared regimes}},
    year = {2019},
    journal = {Physical Chemistry Chemical Physics},
    author = {Pathak, Nilesh Kumar and Parthasarathi, Parthasarathi and Kumar, P. Senthil and Sharma, R. P.},
    number = {18},
    pages = {9441--9449},
    volume = {21},
    publisher = {Royal Society of Chemistry},
    url = {http://xlink.rsc.org/?DOI=C9CP01115C},
    doi = {10.1039/C9CP01115C},
    issn = {1463-9076}
}

@article{Zhu2011,
    title = {{Tuning the wavelength drift between resonance light absorption and scattering of plasmonic nanoparticle}},
    year = {2011},
    journal = {Applied Physics Letters},
    author = {Zhu, Jian and Li, Jian-jun and Zhao, Jun-wu},
    number = {10},
    month = {9},
    pages = {101901},
    volume = {99},
    url = {https://doi.org/10.1063/1.3636403 http://aip.scitation.org/toc/apl/99/10 http://aip.scitation.org/doi/10.1063/1.1323553 http://aip.scitation.org/doi/10.1063/1.3636403},
    doi = {10.1063/1.3636403},
    issn = {0003-6951}
}

@article{Kudyshev2019,
    title = {{Tuning Topology of Photonic Systems with Transparent Conducting Oxides}},
    year = {2019},
    journal = {ACS Photonics},
    author = {Kudyshev, Zhaxylyk A and Kildishev, Alexander V and Boltasseva, Alexandra and Shalaev, Vladimir M},
    month = {7},
    pages = {acsphotonics.8b01355},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.8b01355},
    doi = {10.1021/acsphotonics.8b01355},
    issn = {2330-4022}
}

@article{Sadeghi2016,
    title = {{Turning on plasmonic lattice modes in metallic nanoantenna arrays via silicon thin films}},
    year = {2016},
    journal = {Optics Letters},
    author = {Sadeghi, Seyed M and Gutha, Rithvik R and Wing, Waylin J},
    number = {14},
    month = {7},
    pages = {3367--3370},
    volume = {41},
    url = {http://dx.doi.org/10.1364/OL.41.003367 https://www.osapublishing.org/abstract.cfm?URI=ol-41-14-3367},
    doi = {10.1364/OL.41.003367},
    issn = {0146-9592}
}

@article{Solis2013,
    title = {{Turning the Corner: Efficient Energy Transfer in Bent Plasmonic Nanoparticle Chain Waveguides}},
    year = {2013},
    journal = {Nano Letters},
    author = {Solis, David and Paul, Aniruddha and Olson, Jana and Slaughter, Liane S and Swanglap, Pattanawit and Chang, Wei-Shun and Link, Stephan},
    number = {10},
    month = {10},
    pages = {4779--4784},
    volume = {13},
    url = {http://pubs.acs.org/doi/pdf/10.1021/nl402358h http://pubs.acs.org/doi/abs/10.1021/nl402358h},
    doi = {10.1021/nl402358h},
    issn = {1530-6984}
}

@article{Bird2010,
    title = {{Two step resonant Mie scattering correction of infrared micro-spectral data: human lymph node tissue}},
    year = {2010},
    journal = {Journal of Biophotonics},
    author = {Bird, Benjamin and Miljkovi{\'{c}}, Miloš and Diem, Max},
    number = {8-9},
    month = {4},
    pages = {597--608},
    volume = {3},
    url = {http://doi.wiley.com/10.1002/jbio.201000024},
    doi = {10.1002/jbio.201000024},
    issn = {1864063X},
    pmid = {20437419},
    keywords = {Breast micro-metastasis, Extended multiplicative signal correction, Hierarchical cluster analysis, Infrared micro-spectral imaging, Resonant Mie scattering correction}
}

@article{Tseng2017,
    title = {{Two-dimensional active tuning of an aluminum plasmonic array for full-spectrum response}},
    year = {2017},
    journal = {Nano Letters},
    author = {Tseng, Ming Lun and Yang, Jian and Semmlinger, Michael and Zhang, Chao and Nordlander, Peter and Halas, Naomi J},
    number = {10},
    month = {10},
    pages = {6034--6039},
    volume = {17},
    url = {http://pubs.acs.org/doi/pdfplus/10.1021/acs.nanolett.7b02350 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b02350 http://pubs.acs.org/doi/10.1021/acs.nanolett.7b02350},
    doi = {10.1021/acs.nanolett.7b02350},
    issn = {1530-6984}
}

@article{Paddon2000,
    title = {{Two-dimensional vector-coupled-mode theory for textured planar waveguides}},
    year = {2000},
    journal = {Physical Review B},
    author = {Paddon, P and Young, Jeff F},
    number = {3},
    month = {1},
    pages = {2090--2101},
    volume = {61},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.61.2090 https://link.aps.org/doi/10.1103/PhysRevB.61.2090},
    doi = {10.1103/PhysRevB.61.2090},
    issn = {0163-1829}
}

@article{Hofmann2019,
    title = {{Two-Phase Synthesis of Gold-Copper Bimetallic Nanoparticles of Tunable Composition: Toward Optimized Catalytic CO2 Reduction}},
    year = {2019},
    journal = {ACS Applied Nano Materials},
    author = {Hofmann, Daniel and Fairbrother, D. Howard and Hamers, Robert J and Murphy, Catherine J.},
    month = {5},
    pages = {acsanm.9b00904},
    url = {http://pubs.acs.org/doi/10.1021/acsanm.9b00904},
    doi = {10.1021/acsanm.9b00904},
    issn = {2574-0970}
}

@article{Osaka2016,
    title = {{Two-photon upconversion affected by intermolecule correlations near metallic nanostructures}},
    year = {2016},
    journal = {Physical Review B},
    author = {Osaka, Yoshiki and Yokoshi, Nobuhiko and Ishihara, Hajime},
    number = {15},
    month = {4},
    pages = {155420},
    volume = {93},
    url = {http://link.aps.org/doi/10.1103/PhysRevB.93.155420},
    doi = {10.1103/PhysRevB.93.155420},
    issn = {2469-9950}
}

@article{Darvishzadeh-Varcheie2018,
    title = {{Two-scale structure for giant field enhancement: combination of Rayleigh anomaly and colloidal plasmonic resonance}},
    year = {2018},
    author = {Darvishzadeh-Varcheie, Mahsa and Thrift, William J and Kamandi, Mohammad and Ragan, Regina and Capolino, Filippo},
    url = {https://arxiv.org/ftp/arxiv/papers/1804/1804.01084.pdf}
}

@article{Sommerfeld1909,
    title = {{{\"{U}}ber die Ausbreitung der Wellen in der drahtlosen Telegraphie}},
    year = {1909},
    journal = {Annalen der Physik},
    author = {Sommerfeld, A.},
    number = {4},
    pages = {665--736},
    volume = {333},
    url = {http://doi.wiley.com/10.1002/andp.19113420103 http://doi.wiley.com/10.1002/andp.19093330402},
    isbn = {1521-3889},
    doi = {10.1002/andp.19093330402},
    issn = {00033804}
}

@article{Miroshnichenko2018,
    title = {{Ultimate Absorption in Light Scattering by a Finite Obstacle}},
    year = {2018},
    journal = {Physical Review Letters},
    author = {Miroshnichenko, Andrey E. and Tribelsky, Michael I.},
    number = {3},
    month = {1},
    pages = {033902},
    volume = {120},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.120.033902},
    doi = {10.1103/PhysRevLett.120.033902},
    issn = {0031-9007}
}

@article{Xu2012a,
    title = {{Ultra-broad plasma resonance enhanced multicolor emissions in an assembled Ag/NaYF4:Yb,Er nano-film}},
    year = {2012},
    journal = {Nanoscale},
    author = {Xu, Wen and Xu, Sai and Zhu, Yongsheng and Liu, Tong and Bai, Xue and Dong, Biao and Xu, Lin and Song, Hongwei},
    number = {22},
    pages = {6971},
    volume = {4},
    url = {http://xlink.rsc.org/?DOI=c2nr32377j},
    doi = {10.1039/c2nr32377j},
    issn = {2040-3364}
}

@article{Zhang2018a,
    title = {{Ultra-Broadband Directional Scattering by Colloidally Lithographed High-Index Mie Resonant Oligomers and Their Energy-Harvesting Applications}},
    year = {2018},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Zhang, Yinan and Xu, Yi and Chen, Shiren and Lu, Hua and Chen, Kai and Cao, Yaoyu and Miroshnichenko, Andrey E. and Gu, Min and Li, Xiangping},
    number = {19},
    month = {5},
    pages = {16776--16782},
    volume = {10},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acsami.8b03718},
    doi = {10.1021/acsami.8b03718},
    issn = {1944-8244},
    keywords = {Mie resonance, antireflection, directional scattering, light trapping, solar energy}
}

@inproceedings{Zakomirnyi2018,
    title = {{Ultra-narrow surface lattice resonances in periodic structures of refractory titanium nitride nanodiscs}},
    year = {2018},
    booktitle = {Advanced Photonics 2018 (BGPP, IPR, NP, NOMA, Sensors, Networks, SPPCom, SOF)},
    author = {Zakomirnyi, V.I. and Rasskazov, I.L. and Gerasimov, V S and Ershov, A E and {\AA}gren, H. and Polyutov, S. P. and Karpov, S. V.},
    pages = {NoW4J.3},
    volume = {2},
    publisher = {OSA},
    url = {https://www.osapublishing.org/abstract.cfm?URI=NOMA-2018-NoW4J.3},
    address = {Washington, D.C.},
    isbn = {978-1-943580-43-9},
    doi = {10.1364/NOMA.2018.NoW4J.3}
}

@article{Danilov2018,
    title = {{Ultra-narrow surface lattice resonances in plasmonic metamaterial arrays for biosensing applications}},
    year = {2018},
    journal = {Biosensors and Bioelectronics},
    author = {Danilov, Artem and Tselikov, Gleb and Wu, Fan and Kravets, Vasyl G. and Ozerov, Igor and Bedu, Frederic and Grigorenko, Alexander N. and Kabashin, Andrei V.},
    month = {5},
    pages = {102--112},
    volume = {104},
    url = {http://linkinghub.elsevier.com/retrieve/pii/S0956566317307996 https://linkinghub.elsevier.com/retrieve/pii/S0956566317307996},
    doi = {10.1016/j.bios.2017.12.001},
    issn = {09565663}
}

@article{Adato2009,
    title = {{Ultra-sensitive vibrational spectroscopy of protein monolayers with plasmonic nanoantenna arrays}},
    year = {2009},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Adato, Ronen and Yanik, Ahmet A and Amsden, Jason J and Kaplan, David L and Omenetto, Fiorenzo G and Hong, Mi K and Erramilli, Shyamsunder and Altug, Hatice},
    number = {46},
    month = {11},
    pages = {19227--19232},
    volume = {106},
    url = {http://www.pnas.org/content/106/46/19227.full.pdf http://www.pnas.org/cgi/doi/10.1073/pnas.0907459106},
    doi = {10.1073/pnas.0907459106},
    issn = {0027-8424}
}

@article{Li2014a,
    title = {{Ultra-sharp plasmonic resonances from monopole optical nanoantenna phased arrays}},
    year = {2014},
    journal = {Applied Physics Letters},
    author = {Li, Shi-Qiang and Zhou, Wei and Bruce Buchholz, D. and Ketterson, John B and Ocola, Leonidas E and Sakoda, Kazuaki and Chang, Robert P H},
    number = {23},
    month = {6},
    pages = {231101},
    volume = {104},
    url = {http://dx.doi.org/10.1063/1.4881323 http://aip.scitation.org/toc/apl/104/23 http://aip.scitation.org/doi/10.1063/1.4881323},
    doi = {10.1063/1.4881323},
    issn = {0003-6951}
}

@article{Huttunen2016,
    title = {{Ultra-strong polarization dependence of surface lattice resonances with out-of-plane plasmon oscillations}},
    year = {2016},
    journal = {Optics Express},
    author = {Huttunen, Mikko J. and Dolgaleva, Ksenia and T{\"{o}}rm{\"{a}}, Päivi and Boyd, Robert W.},
    number = {25},
    month = {12},
    pages = {28279--28289},
    volume = {24},
    publisher = {Optical Society of America},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-24-25-28279},
    doi = {10.1364/OE.24.028279},
    issn = {1094-4087},
    keywords = {Gratings, Nanomaterials, Nonlinear optical materials, Plasmonics}
}

@article{Tsakmakidis2019,
    title = {{Ultrabroadband 3D invisibility with fast-light cloaks}},
    year = {2019},
    journal = {Nature Communications},
    author = {Tsakmakidis, K L and Reshef, O and Almpanis, E and Zouros, G P and Mohammadi, E and Saadat, D and Sohrabi, F and Fahimi-Kashani, N. and Etezadi, D and Boyd, R W and Altug, H},
    number = {1},
    month = {12},
    pages = {4859},
    volume = {10},
    publisher = {Springer US},
    url = {http://dx.doi.org/10.1038/s41467-019-12813-2 http://www.nature.com/articles/s41467-019-12813-2},
    doi = {10.1038/s41467-019-12813-2},
    issn = {2041-1723}
}

@inproceedings{Krasnok2013,
    title = {{Ultracompact all-dielectric superdirective antennas: Theory and experiment}},
    year = {2013},
    booktitle = {2013 IEEE Antennas and Propagation Society International Symposium (APSURSI)},
    author = {Krasnok, A.E. and Belov, P.A. and Filonov, D.S. and Simovski, C.R. and Slobozhanyuk, A.P. and Kivshar, Yu.S.},
    month = {7},
    pages = {138--139},
    publisher = {IEEE},
    url = {http://ieeexplore.ieee.org/document/6710730/},
    isbn = {978-1-4673-5317-5},
    doi = {10.1109/APS.2013.6710730}
}

@article{Gruenke2016,
    title = {{Ultrafast and nonlinear surface-enhanced Raman spectroscopy}},
    year = {2016},
    journal = {Chem. Soc. Rev.},
    author = {Gruenke, Natalie L and Cardinal, M Fernanda and McAnally, Michael O. and Frontiera, Renee R and Schatz, George C and Van Duyne, Richard P},
    number = {8},
    pages = {2263--2290},
    volume = {45},
    url = {http://xlink.rsc.org/?DOI=C5CS00763A},
    doi = {10.1039/C5CS00763A},
    issn = {0306-0012}
}

@article{Wang2019h,
    title = {{Ultrafast dynamics of lattice plasmon lasers}},
    year = {2019},
    journal = {Journal of Physical Chemistry Letters},
    author = {Wang, Weijia and Watkins, Nicolas and Yang, Ankun and Schaller, Richard D and Schatz, George C and Odom, Teri W},
    number = {12},
    month = {6},
    pages = {3301--3306},
    volume = {10},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines https://pubs.acs.org/doi/10.1021/acs.jpclett.9b01076},
    doi = {10.1021/acs.jpclett.9b01076},
    issn = {1948-7185}
}

@article{Daskalakis2018,
    title = {{Ultrafast pulse generation in an organic nanoparticle-array laser}},
    year = {2018},
    journal = {Nano Letters},
    author = {Daskalakis, Konstantinos S and V{\"{a}}kev{\"{a}}inen, Aaro I. and Martikainen, Jani-Petri and Hakala, Tommi K and T{\"{o}}rm{\"{a}}, Päivi},
    number = {4},
    month = {4},
    pages = {2658--2665},
    volume = {18},
    url = {https://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.8b00531 http://pubs.acs.org/doi/10.1021/acs.nanolett.8b00531},
    doi = {10.1021/acs.nanolett.8b00531},
    issn = {1530-6984},
    keywords = {Plasmonics, metallic nanoparticle arrays, organic gain, surface lattice resonance, ultrafast lasing}
}

@article{Bogdanov2020,
    title = {{Ultrafast quantum photonics enabled by coupling plasmonic nanocavities to strongly radiative antennas}},
    year = {2020},
    journal = {Optica},
    author = {Bogdanov, Simeon I. and Makarova, Oksana A. and Xu, Xiaohui and Martin, Zachariah O. and Lagutchev, Alexei S. and Olinde, Matthew and Shah, Deesha and Chowdhury, Sarah N. and Gabidullin, Aidar R. and Ryzhikov, Ilya A. and Rodionov, Ilya A. and Kildishev, Alexander V. and Bozhevolnyi, Sergey I. and Boltasseva, Alexandra and Shalaev, Vladimir M. and Khurgin, Jacob B.},
    number = {5},
    month = {5},
    pages = {463--469},
    volume = {7},
    url = {https://www.osapublishing.org/abstract.cfm?URI=optica-7-5-463},
    doi = {10.1364/OPTICA.382841},
    issn = {2334-2536}
}

@article{Haghtalab2020,
    title = {{Ultrahigh angular selectivity of disorder-engineered metasurfaces}},
    year = {2020},
    journal = {ACS Photonics},
    author = {Haghtalab, Mohammad and Tamagnone, Michele and Zhu, Alexander Y. and Safavi-Naeini, Safieddin and Capasso, Federico},
    number = {4},
    month = {4},
    pages = {991--1000},
    volume = {7},
    url = {https://pubs.acs.org/doi/10.1021/acsphotonics.9b01655},
    doi = {10.1021/acsphotonics.9b01655},
    issn = {2330-4022}
}

@article{Sadeghi2020,
    title = {{Ultrahigh brightening of infrared PbS quantum dots via collective energy transfer induced by a metal-oxide plasmonic metastructure}},
    year = {2020},
    journal = {ACS Applied Materials {\&} Interfaces},
    author = {Sadeghi, Seyed M. and Gutha, Rithvik R. and Hatef, Ali and Goul, Ryan and Wu, Judy Z.},
    number = {10},
    month = {3},
    pages = {11913--11921},
    volume = {12},
    url = {https://pubs.acs.org/doi/10.1021/acsami.9b20517},
    doi = {10.1021/acsami.9b20517},
    issn = {1944-8244},
    pmid = {32083841},
    keywords = {PbS quantum dots, collective, energy transfer, exciton-plasmon coupling, metallic nanoantennas, plasmons, surface lattice resonances}
}

@article{Gutha2017,
    title = {{Ultrahigh refractive index sensitivity and tunable polarization switching via infrared plasmonic lattice modes}},
    year = {2017},
    journal = {Applied Physics Letters},
    author = {Gutha, Rithvik R and Sadeghi, Seyed M and Wing, Waylin J},
    number = {15},
    month = {4},
    pages = {153103},
    volume = {110},
    url = {http://dx.doi.org/10.1063/1.4980060 http://aip.scitation.org/toc/apl/110/15 http://aip.scitation.org/doi/10.1063/1.4980060},
    doi = {10.1063/1.4980060},
    issn = {0003-6951}
}

@article{Gutha2018,
    title = {{Ultrahigh refractive index sensitivity via lattice-induced meta-dipole modes in flat metallic nanoantenna arrays}},
    year = {2018},
    journal = {Applied Physics Letters},
    author = {Gutha, Rithvik R and Sadeghi, Seyed M and Hatef, Ali and Sharp, Christina and Lin, Yongbin},
    number = {22},
    month = {5},
    pages = {223102},
    volume = {112},
    url = {https://doi.org/10.1063/1.5031768 http://aip.scitation.org/toc/apl/112/22 http://aip.scitation.org/doi/10.1063/1.5031768},
    doi = {10.1063/1.5031768},
    issn = {0003-6951}
}

@article{Yang2019,
    title = {{Ultrahighly saturated structural colors enhanced by multipolar-modulated metasurfaces}},
    year = {2019},
    journal = {Nano Letters},
    author = {Yang, Bo and Liu, Wenwei and Li, Zhancheng and Cheng, Hua and Choi, Duk-Yong and Chen, Shuqi and Tian, Jianguo},
    number = {7},
    month = {7},
    pages = {4221--4228},
    volume = {19},
    publisher = {UTC},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acs.nanolett.8b04923},
    doi = {10.1021/acs.nanolett.8b04923},
    issn = {1530-6984},
    keywords = {Adobe RGB space, Multi-dielectric metasurface, deep modulation, structural colors, ultrahigh saturation}
}

@article{Fedyanin2016,
    title = {{Ultralow-Loss CMOS Copper Plasmonic Waveguides}},
    year = {2016},
    journal = {Nano Letters},
    author = {Fedyanin, Dmitry Yu and Yakubovsky, Dmitry I. and Kirtaev, Roman V. and Volkov, Valentyn S.},
    number = {1},
    pages = {362--366},
    volume = {16},
    isbn = {1530-6984},
    doi = {10.1021/acs.nanolett.5b03942},
    issn = {15306992},
    pmid = {26654281},
    keywords = {CMOS plasmonics, Copper plasmonics, hybrid plasmonic waveguide, near-field optical microscopy, plasmonic nanocircuitry}
}

@article{Fernandez-Bravo2019,
    title = {{Ultralow-threshold, continuous-wave upconverting lasing from subwavelength plasmons}},
    year = {2019},
    journal = {Nature Materials},
    author = {Fernandez-Bravo, Angel and Wang, Danqing and Barnard, Edward S. and Teitelboim, Ayelet and Tajon, Cheryl and Guan, Jun and Schatz, George C. and Cohen, Bruce E. and Chan, Emory M. and Schuck, P. James and Odom, Teri W.},
    number = {11},
    month = {11},
    pages = {1172--1176},
    volume = {18},
    url = {http://www.nature.com/articles/s41563-019-0482-5},
    doi = {10.1038/s41563-019-0482-5},
    issn = {1476-1122}
}

@article{Li2014,
    title = {{Ultranarrow band absorbers based on surface lattice resonances in nanostructured metal surfaces}},
    year = {2014},
    journal = {ACS Nano},
    author = {Li, Zhongyang and Butun, Serkan and Aydin, Koray},
    number = {8},
    month = {8},
    pages = {8242--8248},
    volume = {8},
    url = {www.acsnano.org http://pubs.acs.org/doi/abs/10.1021/nn502617t},
    doi = {10.1021/nn502617t},
    issn = {1936-0851}
}

@article{Zentgraf2009,
    title = {{Ultranarrow coupling-induced transparency bands in hybrid plasmonic systems}},
    year = {2009},
    journal = {Physical Review B},
    author = {Zentgraf, Thomas and Zhang, Shuang and Oulton, Rupert F and Zhang, Xiang},
    number = {19},
    month = {11},
    pages = {195415},
    volume = {80},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.80.195415 https://link.aps.org/doi/10.1103/PhysRevB.80.195415},
    doi = {10.1103/PhysRevB.80.195415},
    issn = {1098-0121}
}

@article{Cheng2015,
    title = {{Ultrasensitive detection and characterization of molecules with infrared plasmonic metamaterials}},
    year = {2015},
    journal = {Scientific Reports},
    author = {Cheng, Fei and Yang, Xiaodong and Gao, Jie},
    number = {1},
    month = {11},
    pages = {14327},
    volume = {5},
    publisher = {Nature Publishing Group},
    url = {http://www.nature.com/articles/srep14327},
    doi = {10.1038/srep14327},
    issn = {2045-2322},
    keywords = {Metamaterials, Nanophotonics and plasmonics}
}

@article{Yesilkoy2019,
    title = {{Ultrasensitive hyperspectral imaging and biodetection enabled by dielectric metasurfaces}},
    year = {2019},
    journal = {Nature Photonics},
    author = {Yesilkoy, Filiz and Arvelo, Eduardo R. and Jahani, Yasaman and Liu, Mingkai and Tittl, Andreas and Cevher, Volkan and Kivshar, Yuri and Altug, Hatice},
    number = {6},
    month = {6},
    pages = {390--396},
    volume = {13},
    url = {http://www.nature.com/articles/s41566-019-0394-6},
    doi = {10.1038/s41566-019-0394-6},
    issn = {1749-4885}
}

@article{Selig2015,
    title = {{Ultrasensitive Ultrafast Vibrational Spectroscopy Employing the Near Field of Gold Nanoantennas}},
    year = {2015},
    journal = {Physical Review Letters},
    author = {Selig, O. and Siffels, R. and Rezus, Y. L. A.},
    number = {23},
    month = {6},
    pages = {233004},
    volume = {114},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.114.233004},
    doi = {10.1103/PhysRevLett.114.233004},
    issn = {0031-9007}
}

@article{Feng2017,
    title = {{Ultrathin conductive coating effects on the magnetic and electric resonances of silicon nanoparticles}},
    year = {2017},
    journal = {Journal of the Optical Society of America B},
    author = {Feng, Tianhua and Xiang, Jin and Zhang, Chengyun and Liang, Zixian and Xu, Yi},
    number = {3},
    month = {3},
    pages = {653},
    volume = {34},
    url = {https://www.osapublishing.org/abstract.cfm?URI=josab-34-3-653},
    doi = {10.1364/JOSAB.34.000653},
    issn = {0740-3224}
}

@article{Zhan2016,
    title = {{Ultraviolet plasmonic aluminium nanoparticles for highly efficient light incoupling on silicon solar cells}},
    year = {2016},
    journal = {Nanomaterials},
    author = {Zhan, Y and Cai, B and Jia, B},
    number = {6},
    volume = {6},
    doi = {10.3390/nano6060095}
}

@article{Arruda2013,
    title = {{Unconventional Fano effect and off-resonance field enhancement in plasmonic coated spheres}},
    year = {2013},
    journal = {Physical Review A},
    author = {Arruda, Tiago J and Martinez, Alexandre S and Pinheiro, Felipe A},
    number = {4},
    month = {4},
    pages = {043841},
    volume = {87},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.87.043841 https://link.aps.org/doi/10.1103/PhysRevA.87.043841},
    doi = {10.1103/PhysRevA.87.043841},
    issn = {1050-2947},
    keywords = {4225Hz, 4279Wc, 7820Ci, number(s): 4225Fx}
}

@article{Jacak2010,
    title = {{Undamped collective surface plasmon oscillations along metallic nanosphere chains}},
    year = {2010},
    journal = {Journal of Applied Physics},
    author = {Jacak, W. and Krasnyj, J. and Jacak, J. and Chepok, A. and Jacak, L. and Donderowicz, W. and Hu, D. Z. and Schaadt, D. M.},
    number = {8},
    month = {10},
    pages = {084304},
    volume = {108},
    url = {http://aip.scitation.org/doi/10.1063/1.3493263},
    isbn = {00218979 (ISSN)},
    doi = {10.1063/1.3493263},
    issn = {0021-8979},
    arxivId = {arXiv:1003.5389v1}
}

@article{Dohmen2015,
    title = {{Understanding fiber mixture by simulation in 3D Polarized Light Imaging}},
    year = {2015},
    journal = {NeuroImage},
    author = {Dohmen, Melanie and Menzel, Miriam and Wiese, Hendrik and Reckfort, Julia and Hanke, Frederike and Pietrzyk, Uwe and Zilles, Karl and Amunts, Katrin and Axer, Markus},
    month = {5},
    pages = {464--475},
    volume = {111},
    publisher = {Elsevier Inc.},
    url = {http://dx.doi.org/10.1016/j.neuroimage.2015.02.020 http://linkinghub.elsevier.com/retrieve/pii/S1053811915001214},
    isbn = {1095-9572 (Electronic) 1053-8119 (Linking)},
    doi = {10.1016/j.neuroimage.2015.02.020},
    issn = {10538119},
    pmid = {25700950},
    keywords = {Fiber mixture, Optic chiasm, Polarized Light Imaging, Simulation}
}

@article{Liu2018,
    title = {{Understanding the different exciton-plasmon coupling regimes in two-dimensional semiconductors coupled with plasmonic lattices: A combined experimental and unified equation of motion approach}},
    year = {2018},
    journal = {ACS Photonics},
    author = {Liu, Wenjing and Wang, Yuhui and Naylor, Carl H. and Lee, Bumsu and Zheng, Biyuan and Liu, Gerui and Johnson, A. T. Charlie and Pan, Anlian and Agarwal, Ritesh},
    number = {1},
    month = {1},
    pages = {192--204},
    volume = {5},
    url = {http://pubs.acs.org/doi/10.1021/acsphotonics.7b00672},
    doi = {10.1021/acsphotonics.7b00672},
    issn = {2330-4022}
}

@article{Chen2010,
    title = {{Understanding the Photothermal Conversion Efficiency of Gold Nanocrystals}},
    year = {2010},
    journal = {Small},
    author = {Chen, Huanjun and Shao, Lei and Ming, Tian and Sun, Zhenhua and Zhao, Chunmei and Yang, Baocheng and Wang, Jianfang},
    number = {20},
    month = {10},
    pages = {2272--2280},
    volume = {6},
    publisher = {WILEY‐VCH Verlag},
    url = {http://doi.wiley.com/10.1002/smll.201001109},
    doi = {10.1002/smll.201001109},
    issn = {16136810},
    keywords = {absorption, assembly, gold nanocrystals, photothermal conversion, surface plasmons}
}

@article{Scherbak2018,
    title = {{Understanding the second-harmonic generation enhancement and behavior in metal core-dielectric shell nanoparticles}},
    year = {2018},
    journal = {Journal of Physical Chemistry C},
    author = {Scherbak, Sergey A. and Lipovskii, Andrey A.},
    number = {27},
    month = {7},
    pages = {15635--15645},
    volume = {122},
    publisher = {American Chemical Society},
    url = {http://pubs.acs.org/doi/10.1021/acs.jpcc.8b03485},
    doi = {10.1021/acs.jpcc.8b03485},
    issn = {1932-7447}
}

@article{Cichelero2019,
    title = {{Unexpected large transverse magneto-optic Kerr effect at quasi-normal incidence in magnetoplasmonic crystals}},
    year = {2019},
    journal = {Journal of Magnetism and Magnetic Materials},
    author = {Cichelero, R. and Oskuei, M.A. and Kataja, M. and Hamidi, S.M. and Herranz, G.},
    month = {4},
    pages = {54--58},
    volume = {476},
    url = {https://linkinghub.elsevier.com/retrieve/pii/S030488531832729X},
    doi = {10.1016/j.jmmm.2018.12.036},
    issn = {03048853}
}

@article{Lin2011,
    title = {{Unidirectional invisibility induced by PT-symmetric periodic structures}},
    year = {2011},
    journal = {Physical Review Letters},
    author = {Lin, Zin and Ramezani, Hamidreza and Eichelkraut, Toni and Kottos, Tsampikos and Cao, Hui and Christodoulides, Demetrios N.},
    number = {21},
    month = {5},
    pages = {213901},
    volume = {106},
    url = {https://link.aps.org/doi/10.1103/PhysRevLett.106.213901},
    doi = {10.1103/PhysRevLett.106.213901},
    issn = {0031-9007}
}

@article{Yang2015,
    title = {{Unidirectional lasing from template-stripped two-dimensional plasmonic crystals}},
    year = {2015},
    journal = {ACS Nano},
    author = {Yang, Ankun and Li, Zhongyang and Knudson, Michael P. and Hryn, Alexander J. and Wang, Weijia and Aydin, Koray and Odom, Teri W.},
    number = {12},
    month = {12},
    pages = {11582--11588},
    volume = {9},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.5b05419},
    isbn = {1936-0851},
    doi = {10.1021/acsnano.5b05419},
    issn = {1936-0851},
    pmid = {26456299},
    keywords = {plasmon nanolaser, plasmonic crystals, spaser, template stripping, unidirectional emission, wavelength tunability}
}

@article{Pan2019,
    title = {{Unidirectional light scattering by electric dipoles induced in plasmonic nanoparticles}},
    year = {2019},
    journal = {Optics Letters},
    author = {Pan, Danping and Feng, Tianhua and Zhang, Wei and Potapov, Alexander A.},
    number = {11},
    pages = {2943--2946},
    volume = {44},
    doi = {10.1364/ol.44.002943},
    issn = {0146-9592}
}

@article{Pors2015,
    title = {{Unidirectional scattering by nanoparticles near substrates: generalized Kerker conditions}},
    year = {2015},
    journal = {Optics Express},
    author = {Pors, Anders and Andersen, Sebastian K. H. and Bozhevolnyi, Sergey I.},
    number = {22},
    pages = {28808--28828},
    volume = {23},
    doi = {10.1364/oe.23.028808},
    issn = {1094-4087}
}

@article{Vercruysse2013,
    title = {{Unidirectional Side Scattering of Light by a Single-Element Nanoantenna}},
    year = {2013},
    journal = {Nano Letters},
    author = {Vercruysse, Dries and Sonnefraud, Yannick and Verellen, Niels and Fuchs, Fabian B. and Di Martino, Giuliana and Lagae, Liesbet and Moshchalkov, Victor V. and Maier, Stefan A. and Van Dorpe, Pol},
    number = {8},
    month = {8},
    pages = {3843--3849},
    volume = {13},
    url = {https://pubs.acs.org/doi/10.1021/nl401877w},
    doi = {10.1021/nl401877w},
    issn = {1530-6984}
}

@article{Pakizeh2009,
    title = {{Unidirectional Ultracompact Optical Nanoantennas}},
    year = {2009},
    journal = {Nano Letters},
    author = {Pakizeh, Tavakol and Käll, Mikael},
    number = {6},
    month = {6},
    pages = {2343--2349},
    volume = {9},
    url = {https://pubs.acs.org/doi/10.1021/nl900786u},
    doi = {10.1021/nl900786u},
    issn = {1530-6984}
}

@article{Yu2017a,
    title = {{Universal analytical modeling of plasmonic nanoparticles}},
    year = {2017},
    journal = {Chem. Soc. Rev.},
    author = {Yu, Renwen and Liz-Marz{\'{a}}n, Luis M. and Garc{\'{i}}a de Abajo, F. Javier},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/cs/c6cs00919k http://xlink.rsc.org/?DOI=C6CS00919K},
    doi = {10.1039/C6CS00919K},
    issn = {0306-0012},
    keywords = {Key learning points}
}

@article{Zezyulin2020,
    title = {{Universal form of arrays with spectral singularities}},
    year = {2020},
    journal = {Optics Letters},
    author = {Zezyulin, Dmitry A. and Konotop, Vladimir V.},
    number = {13},
    month = {7},
    pages = {3447--3450},
    volume = {45},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-45-13-3447},
    doi = {10.1364/OL.395788},
    issn = {0146-9592}
}

@article{Huang2016a,
    title = {{Universal near-field interference patterns of Fano resonances in two-dimensional plasmonic crystals}},
    year = {2016},
    journal = {Plasmonics},
    author = {Huang, Yu and Ma, Lingwei and Hou, Mengjing and Zhang, Zhengjun},
    number = {5},
    month = {10},
    pages = {1377--1383},
    volume = {11},
    url = {http://link.springer.com/10.1007/s11468-016-0187-4},
    doi = {10.1007/s11468-016-0187-4},
    issn = {1557-1955},
    keywords = {Constructive and destructive interferences, Fano resonances, Localized surface plasmon resonances, Near-field patterns, Plasmonic crystals}
}

@article{Arnold2010,
    title = {{Universal scaling of local plasmons in chains of metal spheres}},
    year = {2010},
    journal = {Optics Express},
    author = {Arnold, Matthew D. and Blaber, Martin G. and Ford, Michael J. and Harris, Nadine},
    number = {7},
    month = {3},
    pages = {7528},
    volume = {18},
    url = {https://www.osapublishing.org/oe/abstract.cfm?uri=oe-18-7-7528},
    doi = {10.1364/OE.18.007528},
    issn = {1094-4087},
    pmid = {20389775}
}

@article{Offermans2011,
    title = {{Universal scaling of the figure of merit of plasmonic sensors}},
    year = {2011},
    journal = {ACS Nano},
    author = {Offermans, Peter and Schaafsma, Martijn C. and Rodriguez, Said R. K. and Zhang, Yichen and Crego-Calama, Mercedes and Brongersma, Sywert H. and G{\'{o}}mez Rivas, Jaime},
    number = {6},
    month = {6},
    pages = {5151--5157},
    volume = {5},
    url = {https://pubs.acs.org/doi/10.1021/nn201227b},
    doi = {10.1021/nn201227b},
    issn = {1936-0851},
    keywords = {figure-of-merit, nanoparticle, plasmon, resonance, scaling, sensing}
}

@article{Tribelsky2020,
    title = {{Universal tractable model of dynamic resonances and its application to light scattering by small particles}},
    year = {2020},
    journal = {arXiv preprint: 2004.10569},
    author = {Tribelsky, Michael I. and Miroshnichenko, Andrey E.},
    month = {4},
    url = {http://arxiv.org/abs/2004.10569},
    arxivId = {2004.10569}
}

@article{Yavas2019,
    title = {{Unravelling the role of electric and magnetic dipoles in biosensing with Si nanoresonators}},
    year = {2019},
    journal = {ACS Nano},
    author = {Yavas, Ozlem and Svedendahl, Mikael and Quidant, Romain},
    number = {4},
    month = {4},
    pages = {4582--4588},
    volume = {13},
    url = {http://pubs.acs.org/doi/10.1021/acsnano.9b00572 https://pubs.acs.org/doi/10.1021/acsnano.9b00572},
    doi = {10.1021/acsnano.9b00572},
    issn = {1936-0851}
}

@article{Yi2020,
    title = {{Unveiling the molecule-plasmon interactions in surface-enhanced infrared absorption spectroscopy}},
    year = {2020},
    journal = {National Science Review},
    author = {Yi, Jun and You, En-Ming and Ding, Song-Yuan and Tian, Zhong-Qun},
    month = {4},
    url = {https://academic.oup.com/nsr/advance-article/doi/10.1093/nsr/nwaa054/5815106},
    doi = {10.1093/nsr/nwaa054},
    issn = {2095-5138}
}

@article{Tzarouchis2016,
    title = {{Unveiling the scattering behavior of small spheres}},
    year = {2016},
    journal = {Physical Review B},
    author = {Tzarouchis, Dimitrios C. and Yl{\"{a}}-Oijala, Pasi and Sihvola, Ari},
    number = {14},
    month = {10},
    pages = {140301},
    volume = {94},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.94.140301 https://journals.aps.org/prb/pdf/10.1103/PhysRevB.94.140301},
    doi = {10.1103/PhysRevB.94.140301},
    issn = {2469-9950},
    arxivId = {1606.05523}
}

@article{Liang2019,
    title = {{Upconversion amplification through dielectric superlensing modulation}},
    year = {2019},
    journal = {Nature Communications},
    author = {Liang, Liangliang and Teh, Daniel B L and Dinh, Ngoc-Duy and Chen, Weiqiang and Chen, Qiushui and Wu, Yiming and Chowdhury, Srikanta and Yamanaka, Akihiro and Sum, Tze Chien and Chen, Chia-Hung and Thakor, Nitish V and All, Angelo H and Liu, Xiaogang},
    number = {1},
    month = {12},
    pages = {1391},
    volume = {10},
    url = {https://doi.org/10.1038/s41467-019-09345-0 http://www.nature.com/articles/s41467-019-09345-0},
    doi = {10.1038/s41467-019-09345-0},
    issn = {2041-1723}
}

@article{Auzel2004,
    title = {{Upconversion and Anti-Stokes Processes with f and d Ions in Solids}},
    year = {2004},
    journal = {Chemical Reviews},
    author = {Auzel, François},
    number = {1},
    month = {1},
    pages = {139--174},
    volume = {104},
    url = {http://pubs.acs.org/doi/abs/10.1021/cr020357g},
    isbn = {0009-2665},
    doi = {10.1021/cr020357g},
    issn = {0009-2665},
    pmid = {14719973}
}

@article{Shao2017,
    title = {{Upconversion emission enhancement by porous silver films with ultra-broad plasmon absorption}},
    year = {2017},
    journal = {Optical Materials Express},
    author = {Shao, Bo and Yang, Zhengwen and Li, Jun and Yang, Jianzhi and Wang, Yida and Qiu, Jianbei and Song, Zhiguo},
    number = {4},
    month = {4},
    pages = {1188},
    volume = {7},
    url = {https://www.osapublishing.org/DirectPDFAccess/D5844705-911F-6CB6-5C558DCDED282CC6_360720/ome-7-4-1188.pdf?da=1&id=360720&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ome-7-4-1188},
    doi = {10.1364/OME.7.001188},
    issn = {2159-3930},
    keywords = {(2505403) Plasmonics, (3504238) Nanophotonics and photonic crystals, OCIS codes}
}

@article{Chen2008a,
    title = {{Upconversion Emission Enhancement in Yb 3+ /Er 3+ -Codoped Y 2 O 3 Nanocrystals by Tridoping with Li + Ions}},
    year = {2008},
    journal = {The Journal of Physical Chemistry C},
    author = {Chen, Guanying and Liu, Haichun and Liang, Huijuan and Somesfalean, Gabriel and Zhang, Zhiguo},
    number = {31},
    month = {8},
    pages = {12030--12036},
    volume = {112},
    url = {https://pubs.acs.org/doi/10.1021/jp804064g},
    doi = {10.1021/jp804064g},
    issn = {1932-7447}
}

@article{Huot2016,
    title = {{Upconversion imaging using an all-fiber supercontinuum source}},
    year = {2016},
    journal = {Optics Letters},
    author = {Huot, Laurent and Moselund, Peter Morten and Tidemand-Lichtenberg, Peter and Leick, Lasse and Pedersen, Christian},
    number = {11},
    pages = {2466},
    volume = {41},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-41-11-2466},
    doi = {10.1364/OL.41.002466},
    issn = {0146-9592}
}

@article{Mathez2017,
    title = {{Upconversion imaging using short-wave infrared picosecond pulses}},
    year = {2017},
    journal = {Optics Letters},
    author = {Mathez, Morgan and Rodrigo, Peter John and Tidemand-Lichtenberg, Peter and Pedersen, Christian},
    number = {3},
    pages = {579},
    volume = {42},
    url = {https://www.osapublishing.org/abstract.cfm?URI=ol-42-3-579},
    doi = {10.1364/OL.42.000579},
    issn = {0146-9592}
}

@article{Deng2011,
    title = {{Upconversion in NaYF 4 :Yb, Er nanoparticles amplified by metal nanostructures}},
    year = {2011},
    journal = {Nanotechnology},
    author = {Deng, Wei and Sudheendra, L and Zhao, Jiangbo and Fu, Junxiang and Jin, Dayong and Kennedy, Ian M and Goldys, Ewa M},
    number = {32},
    month = {8},
    pages = {325604},
    volume = {22},
    url = {http://stacks.iop.org/0957-4484/22/i=32/a=325604?key=crossref.c1433fbad4802f5edb45641b6025a032},
    isbn = {0957-4484},
    doi = {10.1088/0957-4484/22/32/325604},
    issn = {0957-4484},
    pmid = {21772069}
}

@article{Zhou2015,
    title = {{Upconversion Luminescent Materials: Advances and Applications}},
    year = {2015},
    journal = {Chemical Reviews},
    author = {Zhou, Jing and Liu, Qian and Feng, Wei and Sun, Yun and Li, Fuyou},
    number = {1},
    month = {1},
    pages = {395--465},
    volume = {115},
    url = {http://pubs.acs.org/doi/abs/10.1021/cr400478f},
    isbn = {1520-6890 (Electronic){\textbackslash}r0009-2665 (Linking)},
    doi = {10.1021/cr400478f},
    issn = {0009-2665},
    pmid = {25492128}
}

@article{Xu2017a,
    title = {{Upconversion manipulation by local electromagnetic field}},
    year = {2017},
    journal = {Nano Today},
    author = {Xu, Wen and Chen, Xu and Song, Hongwei},
    month = {12},
    pages = {54--78},
    volume = {17},
    url = {https://ac.els-cdn.com/S1748013217304061/1-s2.0-S1748013217304061-main.pdf?_tid=d18237bc-d9cc-11e7-9ff5-00000aacb35d&acdnat=1512486117_4c82a8058a8d186b0465b529546bbe50 http://linkinghub.elsevier.com/retrieve/pii/S1748013217304061},
    doi = {10.1016/j.nantod.2017.10.011},
    issn = {17480132},
    keywords = {Local field modulation, Photonic crystal, Semiconductor nanostructure, Upconversion enhancement, Upconversion nanocrystals}
}

@article{Chen2012,
    title = {{Upconversion Nanomaterials: Synthesis, Mechanism, and Applications in Sensing}},
    year = {2012},
    journal = {Sensors},
    author = {Chen, Jiao and Zhao, Julia Xiaojun},
    number = {12},
    month = {2},
    pages = {2414--2435},
    volume = {12},
    url = {http://www.mdpi.com/1424-8220/12/3/2414/},
    isbn = {1424-8220 (Electronic){\textbackslash}r1424-8220 (Linking)},
    doi = {10.3390/s120302414},
    issn = {1424-8220},
    pmid = {22736958},
    keywords = {Biosensing, NIR-radiation, Upconversion nanoparticles}
}

@article{Nigoghossian2017,
    title = {{Upconversion nanoparticle-decorated gold nanoshells for near-infrared induced heating and thermometry}},
    year = {2017},
    journal = {J. Mater. Chem. B},
    author = {Nigoghossian, K and Ouellet, S and Plain, J and Messaddeq, Y and Boudreau, D and Ribeiro, S J L},
    number = {34},
    pages = {7109--7117},
    volume = {5},
    url = {http://pubs.rsc.org/en/content/articlepdf/2017/tb/c7tb01621b http://xlink.rsc.org/?DOI=C7TB01621B},
    doi = {10.1039/C7TB01621B},
    issn = {2050-750X}
}

@article{Wu2015,
    title = {{Upconversion Nanoparticles: A Versatile Solution to Multiscale Biological Imaging}},
    year = {2015},
    journal = {Bioconjugate Chemistry},
    author = {Wu, Xiang and Chen, Guanying and Shen, Jie and Li, Zhanjun and Zhang, Yuanwei and Han, Gang},
    number = {2},
    month = {2},
    pages = {166--175},
    volume = {26},
    url = {http://pubs.acs.org/doi/10.1021/bc5003967},
    doi = {10.1021/bc5003967},
    issn = {1043-1802}
}

@article{Chen2014,
    title = {{Upconversion Nanoparticles: Design, Nanochemistry, and Applications in Theranostics}},
    year = {2014},
    journal = {Chemical Reviews},
    author = {Chen, Guanying and Qiu, Hailong and Prasad, Paras N. and Chen, Xiaoyuan},
    number = {10},
    month = {5},
    pages = {5161--5214},
    volume = {114},
    url = {http://pubs.acs.org/doi/abs/10.1021/cr400425h},
    isbn = {0009-2665},
    doi = {10.1021/cr400425h},
    issn = {0009-2665},
    pmid = {24605868},
    arxivId = {arXiv:1011.1669v3}
}

@article{Park2015a,
    title = {{Upconverting nanoparticles: a versatile platform for wide-field two-photon microscopy and multi-modal in vivo imaging}},
    year = {2015},
    journal = {Chem. Soc. Rev.},
    author = {Park, Yong Il and Lee, Kang Taek and Suh, Yung Doug and Hyeon, Taeghwan},
    number = {6},
    pages = {1302--1317},
    volume = {44},
    url = {http://xlink.rsc.org/?DOI=C4CS00173G},
    isbn = {1460-4744 (Electronic){\textbackslash}r0306-0012 (Linking)},
    doi = {10.1039/C4CS00173G},
    issn = {0306-0012},
    pmid = {25042637}
}

@article{Spanier2000,
    title = {{Use of hybrid phenomenological and statistical effective-medium theories of dielectric functions to model the infrared reflectance of porous SiC films}},
    year = {2000},
    journal = {Physical Review B},
    author = {Spanier, Jonathan E and Herman, Irving P},
    number = {15},
    month = {4},
    pages = {10437--10450},
    volume = {61},
    url = {https://journals.aps.org/prb/pdf/10.1103/PhysRevB.61.10437 https://link.aps.org/doi/10.1103/PhysRevB.61.10437},
    doi = {10.1103/PhysRevB.61.10437},
    issn = {0163-1829}
}

@article{Baker2014,
    title = {{Using Fourier transform IR spectroscopy to analyze biological materials}},
    year = {2014},
    journal = {Nature Protocols},
    author = {Baker, Matthew J and Trevisan, Júlio and Bassan, Paul and Bhargava, Rohit and Butler, Holly J and Dorling, Konrad M and Fielden, Peter R and Fogarty, Simon W and Fullwood, Nigel J and Heys, Kelly A and Hughes, Caryn and Lasch, Peter and Martin-Hirsch, Pierre L and Obinaju, Blessing and Sockalingum, Ganesh D and Sul{\'{e}}-Suso, Josep and Strong, Rebecca J and Walsh, Michael J and Wood, Bayden R and Gardner, Peter and Martin, Francis L},
    number = {8},
    month = {7},
    pages = {1771--1791},
    volume = {9},
    url = {http://www.nature.com/nprot/journal/v9/n8/pdf/nprot.2014.110.pdf http://www.nature.com/doifinder/10.1038/nprot.2014.110},
    doi = {10.1038/nprot.2014.110},
    issn = {1754-2189}
}

@article{Ross2014,
    title = {{Using nanoscale and mesoscale anisotropy to engineer the optical response of three-dimensional plasmonic metamaterials}},
    year = {2014},
    journal = {Nature Communications},
    author = {Ross, Michael B. and Blaber, Martin G. and Schatz, George C.},
    number = {1},
    month = {9},
    pages = {4090},
    volume = {5},
    url = {http://www.nature.com/doifinder/10.1038/ncomms5090 http://www.nature.com/articles/ncomms5090},
    doi = {10.1038/ncomms5090},
    issn = {2041-1723}
}

@article{Huttunen2018,
    title = {{Using surface lattice resonances to engineer nonlinear optical processes in metal nanoparticle arrays}},
    year = {2018},
    journal = {Physical Review A},
    author = {Huttunen, Mikko J and Rasekh, Payman and Boyd, Robert W and Dolgaleva, Ksenia},
    number = {5},
    month = {5},
    pages = {053817},
    volume = {97},
    url = {https://journals.aps.org/pra/pdf/10.1103/PhysRevA.97.053817 https://link.aps.org/doi/10.1103/PhysRevA.97.053817},
    doi = {10.1103/PhysRevA.97.053817},
    issn = {2469-9926},
    keywords = {doi:10.1103/PhysRevA.97.053817 url:https://doi.org}
}

@article{Cuzzi2014,
    title = {{UTILITARIAN OPACITY MODEL FOR AGGREGATE PARTICLES IN PROTOPLANETARY NEBULAE AND EXOPLANET ATMOSPHERES}},
    year = {2014},
    journal = {The Astrophysical Journal Supplement Series},
    author = {Cuzzi, Jeffrey N and Estrada, Paul R and Davis, Sanford S},
    number = {2},
    month = {1},
    pages = {21},
    volume = {210},
    url = {http://iopscience.iop.org/article/10.1088/0067-0049/210/2/21/pdf http://stacks.iop.org/0067-0049/210/i=2/a=21?key=crossref.1c0e9b609e600397efac98688a241357},
    doi = {10.1088/0067-0049/210/2/21},
    issn = {0067-0049},
    keywords = {opacity – planets and satellites}
}

@incollection{VanKranendonk1977,
    title = {{V Foundations of the Macroscopic Electromagnetic Theory of Dielectric Media}},
    year = {1977},
    booktitle = {Progress in Optics},
    author = {Van Kranendonk, J. and Sipe, J.E.},
    editor = {Wolf, E.},
    pages = {245--350},
    url = {http://ac.els-cdn.com/S0079663808704803/1-s2.0-S0079663808704803-main.pdf?_tid=daccced6-1ebf-11e7-aae8-00000aab0f27&acdnat=1491919681_099798f66e1c38a62c57b877303a9c96 http://linkinghub.elsevier.com/retrieve/pii/S0079663808704803},
    doi = {10.1016/S0079-6638(08)70480-3}
}

@article{Franco2017,
    title = {{Validity of the Kirchhoff approximation for the scattering of electromagnetic waves from dielectric, doubly periodic surfaces}},
    year = {2017},
    journal = {Journal of the Optical Society of America A},
    author = {Franco, M and Barber, M and Maas, M and Bruno, O and Grings, F and Calzetta, E},
    number = {12},
    month = {12},
    pages = {2266},
    volume = {34},
    url = {https://www.osapublishing.org/DirectPDFAccess/584246EB-DAB0-BFC1-3052CF61BF7B9F78_377380/josaa-34-12-2266.pdf?da=1&id=377380&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=josaa-34-12-2266},
    doi = {10.1364/JOSAA.34.002266},
    issn = {1084-7529}
}

@article{Karpov2010c,
    title = {{Variation of extinction spectra of plasmon resonance colloidal crystals upon structural transitions}},
    year = {2010},
    journal = {Optics and Spectroscopy},
    author = {Karpov, S. V. and Isaev, I. L. and Gerasimov, V. S. and Grachev, A. S.},
    number = {3},
    month = {9},
    pages = {379--382},
    volume = {109},
    url = {http://link.springer.com/10.1134/S0030400X10090110},
    doi = {10.1134/S0030400X10090110},
    issn = {0030-400X}
}

@article{Karpov2011b,
    title = {{Variations arising in extinction spectra of nanoparticle aggregates upon deformation during deposition on planar dielectric substrate}},
    year = {2011},
    journal = {Colloid Journal},
    author = {Karpov, S. V. and Isaev, I. L. and Gerasimov, V. S. and Grachev, A. S.},
    number = {2},
    month = {4},
    pages = {206--215},
    volume = {73},
    url = {http://link.springer.com/10.1134/S1061933X11020037},
    doi = {10.1134/S1061933X11020037},
    issn = {1061-933X}
}

@article{Perry1986,
    title = {{Variations in the colour of group IV B nitride films}},
    year = {1986},
    journal = {Vacuum},
    author = {Perry, AJ and Schoenes, J},
    number = {1-3},
    month = {1},
    pages = {149--155},
    volume = {36},
    url = {http://linkinghub.elsevier.com/retrieve/pii/0042207X86902903},
    doi = {10.1016/0042-207X(86)90290-3},
    issn = {0042207X}
}

@article{Yi2017,
    title = {{Vibrational coupling in plasmonic molecules}},
    year = {2017},
    journal = {Proceedings of the National Academy of Sciences},
    author = {Yi, Chongyue and Dongare, Pratiksha D. and Su, Man-Nung and Wang, Wenxiao and Chakraborty, Debadi and Wen, Fangfang and Chang, Wei-Shun and Sader, John E. and Nordlander, Peter and Halas, Naomi J. and Link, Stephan},
    month = {10},
    pages = {201712418},
    publisher = {National Academy of Sciences},
    url = {http://www.pnas.org/lookup/doi/10.1073/pnas.1712418114},
    doi = {10.1073/pnas.1712418114},
    issn = {0027-8424}
}

@article{Murphy2019,
    title = {{Virus-Sized Gold Nanorods: Plasmonic Particles for Biology}},
    year = {2019},
    journal = {Accounts of Chemical Research},
    author = {Murphy, Catherine J. and Chang, Huei-Huei and Falagan-Lotsch, Priscila and Gole, Matthew T. and Hofmann, Daniel M. and Hoang, Khoi Nguyen L. and McClain, Sophia M. and Meyer, Sean M. and Turner, Jacob G. and Unnikrishnan, Mahima and Wu, Meng and Zhang, Xi and Zhang, Yishu},
    month = {8},
    pages = {acs.accounts.9b00288},
    url = {https://pubs.acs.org/sharingguidelines http://pubs.acs.org/doi/10.1021/acsphotonics.8b01355 http://pubs.acs.org/doi/10.1021/acs.accounts.9b00288},
    doi = {10.1021/acs.accounts.9b00288},
    issn = {0001-4842}
}

@article{Ghobadi2017,
    title = {{Visible light nearly perfect absorber: an optimum unit cell arrangement for near absolute polarization insensitivity}},
    year = {2017},
    journal = {Optics Express},
    author = {Ghobadi, Amir and Hajian, Hodjat and Gokbayrak, Murat and Dereshgi, Sina Abedini and Toprak, Ahmet and Butun, Bayram and Ozbay, Ekmel},
    number = {22},
    month = {10},
    pages = {27624},
    volume = {25},
    url = {https://www.osapublishing.org/abstract.cfm?URI=oe-25-22-27624},
    doi = {10.1364/OE.25.027624},
    issn = {1094-4087}
}

@article{Fuks2000,
    title = {{Wave diffraction by rough interfaces in an arbitrary plane-layered medium}},
    year = {2000},
    journal = {Waves in Random Media},
    author = {Fuks, Iosif M and Voronovich, Alexander G},
    number = {2},
    month = {4},
    pages = {253--272},
    volume = {10},
    url = {http://www.tandfonline.com/action/journalInformation?journalCode=twrm20 http://dx.doi.org/10.1080/13616670009409773 http://www.tandfonline.com/doi/abs/10.1080/13616670009409773},
    doi = {10.1080/13616670009409773},
    issn = {0959-7174}
}

@article{Ishimaru1991,
    title = {{Wave Propagation and Scattering in Random Media and Rough Surfaces}},
    year = {1991},
    journal = {Proceedings of the IEEE},
    author = {Ishimaru, Akira},
    number = {10},
    pages = {1359--1366},
    volume = {79},
    isbn = {0018-9219},
    doi = {10.1109/5.104210},
    issn = {15582256},
    pmid = {3053371}
}

@article{Rasskazov14JOSAB,
    title = {{Waveguiding properties of short linear chains of nonspherical metal nanoparticles}},
    year = {2014},
    journal = {Journal of the Optical Society of America B},
    author = {Rasskazov, Ilia L. and Karpov, Sergei V. and Markel, Vadim A.},
    number = {12},
    month = {12},
    pages = {2981--2989},
    volume = {31},
    url = {http://josab.osa.org/abstract.cfm?URI=josab-31-12-2981},
    doi = {10.1364/JOSAB.31.002981},
    issn = {0740-3224}
}

@article{Moon2017,
    title = {{Wavelength Conversion Enhancement Achieved by Using Resonance in an Array of Nanocylinders}},
    year = {2017},
    journal = {Applied Sciences},
    author = {Moon, Kihwan and Lee, Young and Hong, Seokhyeon and Kwon, Soon-Hong},
    number = {12},
    month = {12},
    pages = {1246},
    volume = {7},
    url = {http://www.mdpi.com/2076-3417/7/12/1246},
    doi = {10.3390/app7121246},
    issn = {2076-3417},
    keywords = {mie resonance, nanocylinder, uc material}
}

@article{Ishii2017,
    title = {{Wavelength-selective spin-current generator using infrared plasmonic metamaterials}},
    year = {2017},
    journal = {APL Photonics},
    author = {Ishii, Satoshi and Uchida, Ken-ichi and Dao, Thang Duy and Wada, Yoshiki and Saitoh, Eiji and Nagao, Tadaaki},
    number = {10},
    month = {10},
    pages = {106103},
    volume = {2},
    publisher = {AIP Publishing LLC},
    url = {https://doi.org/10.1063/1.4991438 http://aip.scitation.org/toc/app/2/10 http://aip.scitation.org/doi/10.1063/1.4991438},
    doi = {10.1063/1.4991438},
    issn = {2378-0967},
    keywords = {Seebeck effect, garnets, iron, magnetoelectronics, nanophotonics, optical metamaterials, plasmonics, platinum, yttrium}
}

@article{Yang2017a,
    title = {{Wavevector-Selective Nonlinear Plasmonic Metasurfaces}},
    year = {2017},
    journal = {Nano Letters},
    author = {Yang, Kuang-Yu and Verre, Ruggero and Butet, Jérémy and Yan, Chen and Antosiewicz, Tomasz J and K{\"{a}}ll, Mikael and Martin, Olivier J F},
    number = {9},
    month = {9},
    pages = {5258--5263},
    volume = {17},
    url = {http://pubs.acs.org/doi/pdf/10.1021/acs.nanolett.7b01412 http://pubs.acs.org/doi/abs/10.1021/acs.nanolett.7b01412},
    doi = {10.1021/acs.nanolett.7b01412},
    issn = {1530-6984},
    keywords = {Metamaterials, directionality, nonlinear optical material, nonlinear plasmonics, second harmonic generation}
}

@article{Wang2015b,
    title = {{Wide tuning of the optical and structural properties of alternative plasmonic materials}},
    year = {2015},
    journal = {Optical Materials Express},
    author = {Wang, Yu and Capretti, Antonio and Dal Negro, Luca},
    number = {11},
    month = {11},
    pages = {2415},
    volume = {5},
    url = {https://www.osapublishing.org/DirectPDFAccess/4E37C01C-0942-AB28-1F2DEF19271D67E1_329089/ome-5-11-2415.pdf?da=1&id=329089&seq=0&mobile=no https://www.osapublishing.org/abstract.cfm?URI=ome-5-11-2415},
    doi = {10.1364/OME.5.002415},
    issn = {2159-3930}
}

@article{Chung2016,
    title = {{Wide-field Fourier ptychographic microscopy using laser illumination source}},
    year = {2016},
    journal = {Biomedical Optics Express},
    author = {Chung, Jaebum and Lu, Hangwen and Ou, Xiaoze and Zhou, Haojiang and Yang, Changhuei},
    number = {11},
    month = {11},
    pages = {4787},
    volume = {7},
    url = {http://arxiv.org/abs/1602.02901%5Cnhttps://www.osapublishing.org/abstract.cfm?URI=boe-7-11-4787 https://www.osapublishing.org/abstract.cfm?URI=boe-7-11-4787},
    doi = {10.1364/BOE.7.004787},
    issn = {2156-7085},
    arxivId = {1602.02901}
}

@article{Zheng2013,
    title = {{Wide-field, high-resolution Fourier ptychographic microscopy}},
    year = {2013},
    journal = {Nature Photonics},
    author = {Zheng, Guoan and Horstmeyer, Roarke and Yang, Changhuei},
    number = {9},
    month = {7},
    pages = {739--745},
    volume = {7},
    publisher = {Nature Publishing Group},
    url = {http://eutils.ncbi.nlm.nih.gov/entrez/eutils/elink.fcgi?dbfrom=pubmed&id=25243016&retmode=ref&cmd=prlinks%5Cnpapers3://publication/doi/10.1038/nphoton.2013.187%5Cnhttp://dx.doi.org/10.1038/nphoton.2013.187 http://www.nature.com/doifinder/10.1038/nphoton.2},
    isbn = {1749-4885},
    doi = {10.1038/nphoton.2013.187},
    issn = {1749-4885},
    pmid = {25243016},
    arxivId = {15334406},
    keywords = {fourier ptychography}
}

@article{Liang2014,
    title = {{Wideband analysis of periodic structures at oblique incidence by material independent FDTD algorithm}},
    year = {2014},
    journal = {IEEE Transactions on Antennas and Propagation},
    author = {Liang, Bin and Bai, Ming and Ma, Hui and Ou, Naiming and Miao, Jungang},
    number = {1},
    month = {1},
    pages = {354--360},
    volume = {62},
    url = {http://ieeexplore.ieee.org/document/6651692/},
    doi = {10.1109/TAP.2013.2287896},
    issn = {0018-926X}
}

@article{Fontana2017,
    title = {{Widely Tunable Infrared Plasmonic Nanoantennas Using Directed Assembly}},
    year = {2017},
    journal = {Advanced Optical Materials},
    author = {Fontana, Jake and Nita, Rafaela and Charipar, Nicholas and Naciri, Jawad and Park, Kyoungweon and Dunkelberger, Adam and Owrutsky, Jeff and Piqu{\'{e}}, Alberto and Vaia, Richard and Ratna, Banahalli},
    number = {21},
    month = {11},
    pages = {1700335},
    volume = {5},
    url = {http://doi.wiley.com/10.1002/adom.201700335},
    doi = {10.1002/adom.201700335},
    issn = {21951071},
    keywords = {femtosecond lasers, nanoantennas, nanorods, plasmonics, self‐assembly}
}

@article{Zhong2018,
    title = {{Winding around non-Hermitian singularities}},
    year = {2018},
    journal = {Nature Communications},
    author = {Zhong, Qi and Khajavikhan, Mercedeh and Christodoulides, Demetrios N. and El-Ganainy, Ramy},
    number = {1},
    month = {12},
    pages = {4808},
    volume = {9},
    publisher = {NLM (Medline)},
    url = {http://www.nature.com/articles/s41467-018-07105-0},
    doi = {10.1038/s41467-018-07105-0},
    issn = {2041-1723}
}

@article{Ignatov2017,
    title = {{Wood anomalies for <math> <mi>s</mi> </math> -polarized light incident on a one-dimensional metal grating and their coupling with channel plasmons}},
    year = {2017},
    journal = {Physical Review A},
    author = {Ignatov, A. I. and Merzlikin, A. M. and Baryshev, A. V.},
    number = {5},
    month = {5},
    pages = {053843},
    volume = {95},
    url = {http://link.aps.org/doi/10.1103/PhysRevA.95.053843},
    doi = {10.1103/PhysRevA.95.053843},
    issn = {2469-9926}
}
@article{Maurel2014,
    title = {{Wood's anomalies for arrays of dielectric scatterers}},
    year = {2014},
    journal = {Journal of the European Optical Society: Rapid Publications},
    author = {Maurel, A. and Felix, S. and Mercier, J.-F. and Ourir, A. and Djeffal, Z. E.},
    month = {1},
    pages = {14001},
    volume = {9},
    url = {https://www.jeos.org/index.php/jeos_rp/article/view/14001},
    doi = {10.2971/jeos.2014.14001},
    issn = {1990-2573},
    keywords = {Admittance matrix, Coupled wave analysis, Wood anomalies}
}

@article{Sinha1988,
    title = {{X-ray and neutron scattering from rough surfaces}},
    year = {1988},
    journal = {Physical Review B},
    author = {Sinha, S. K. and Sirota, E. B. and Garoff, S. and Stanley, H. B.},
    number = {4},
    month = {8},
    pages = {2297--2311},
    volume = {38},
    publisher = {American Physical Society},
    url = {https://link.aps.org/doi/10.1103/PhysRevB.38.2297},
    doi = {10.1103/PhysRevB.38.2297},
    issn = {0163-1829}
}

@article{Stroyuk2007,
    title = {{Zinc sulfide nanoparticles: Spectral properties and photocatalytic activity in metals reduction reactions}},
    year = {2007},
    journal = {Journal of Nanoparticle Research},
    author = {Stroyuk, A L and Raevskaya, A E and Korzhak, A V and Kuchmii, S Y},
    number = {6},
    month = {9},
    pages = {1027--1039},
    volume = {9},
    url = {http://link.springer.com/10.1007/s11051-006-9183-5},
    doi = {10.1007/s11051-006-9183-5},
    issn = {1388-0764},
    keywords = {ZnS nanoparticles, gold nanoparticles, metal-semiconductor nanocomposites, plasmon resonance, quantum confinement, semiconductor photocatalysis, zinc reduction}
}

@article{Fairbrother2014,
    title = {{ZnS grain size effects on near-resonant Raman scattering: optical non-destructive grain size estimation}},
    year = {2014},
    journal = {CrystEngComm},
    author = {Fairbrother, Andrew and Izquierdo-Roca, Victor and Fontan{\'{e}}, Xavier and Ib{\'{a}}{\~{n}}ez, Maria and Cabot, Andreu and Saucedo, Edgardo and P{\'{e}}rez-Rodr{\'{i}}guez, Alejandro},
    number = {20},
    pages = {4120--4125},
    volume = {16},
    url = {www.rsc.org/crystengcommwww.rsc.org/crystengcomm http://xlink.rsc.org/?DOI=c3ce42578a},
    doi = {10.1039/c3ce42578a},
    issn = {1466-8033}
}

